Joint Communication and Control: Causal Coordination Coding for Witsenhausen Counterexample

In decentralized network control, communication plays a crucial role by transforming local observations into shared knowledge, enabling agents to coordinate their actions. This paper investigates how communication facilitates cooperation behavior and therefore improves the overall performance in Witsenhausen counterexample, a canonical toy problem in distributed decision-making. We consider the vector-valued setups where the encoder, i.e., the first decision-maker (DM) acts causally and the decoder, i.e., the second DM, operates noncausally, 1) without and 2) with access to channel feedback. Using a coordination coding framework, we characterize the achievable power-estimation cost regions in single-letter expressions for both scenarios. We show that feedback enlarges the coordination region compared with the no-feedback setup. Building on the characterization of the power-estimation cost region, we propose a hybrid strategy that combines discrete quantization with a continuous Gaussian codebook, the Zero Estimation Cost (ZEC) strategy. This strategy uses coding tools that allow perfect reconstruction of the target symbols, leading to an asymptotic estimation cost equal to zero, while substantially reducing the power cost. Moreover, when channel feedback is available, we propose an analogous ZEC strategy that simultaneously achieves zero power and zero estimation costs in the low-noise regime. Finally, we establish that, when restricted to jointly Gaussian random variables, the performance is identical across all setups featuring at least one causal DM, regardless of the presence of feedback information.

==> data/2P_006.csv <==
1,0
0.960730771959857,0.000618556253574973
0.922711543919713,0.00239990081467444
0.88594231587957,0.00514080810880549
0.850423087839427,0.008555734711498
0.816153859799284,0.0123272986373217
0.78313463175914,0.0161468738165432
0.751365403718997,0.0197422229164751
0.720846175678854,0.0228938212828873
0.691576947638711,0.0254424130750449
0.663557719598567,0.027290013406339
0.636788491558424,0.0283961207014547
0.611269263518281,0.0287705807884083
0.587000035478138,0.0284643316624954
0.563980807437994,0.0275590958594816
0.542211579397851,0.0261569329701023
0.521692351357708,0.0243703982432705
0.502423123317564,0.0223138719695787
0.484403895277421,0.0200964361070238
0.467634667237278,0.0178164915861049
0.452115439197135,0.0155581444962896
0.437846211156991,0.0133892522557576
0.424826983116848,0.0113609185546883
0.413057755076705,0.00950816081571493
0.402538527036562,0.00785144468993122
0.393269298996418,0.00639878210445051
0.385250070956275,0.00514811588845268
0.378480842916132,0.00408975732424292
0.372961614875988,0.00320869541845322
0.368692386835845,0.00248665142101163
0.365673158795702,0.00190380366409561
0.363903930755559,0.00144015231091054
0.363384702715415,0.00107652889965573
0.364115474675272,0.000795280910665264
0.366096246635129,0.000580677406608861
0.369327018594986,0.000419089336678929
0.373807790554842,0.000298999051804157
0.379538562514699,0.000210889794914898
0.386519334474556,0.000147059167529148
0.394750106434412,0.00010139234661596
0.404230878394269,6.91223214758135e-05
0.414961650354126,4.65964781047204e-05
0.426942422313983,3.10619924405803e-05
0.440173194273839,2.0476946211e-05
0.454653966233696,1.33498853017388e-05
0.470384738193553,8.60759582672494e-06
0.487365510153409,5.48899140619242e-06
0.505596282113266,3.46196686368488e-06
0.525077054073123,2.1596595948449e-06
0.54580782603298,1.33257372609113e-06
0.567788597992837,8.13301279844006e-07
0.591019369952693,4.90993716456505e-07
0.61550014191255,2.93206793329732e-07
0.641230913872407,1.73202630610596e-07
0.668211685832264,1.01210482598938e-07
0.69644245779212,5.85052382720388e-08
0.725923229751977,3.34556503360673e-08
0.756654001711834,1.8925896494063e-08
0.78863477367169,1.05916129308882e-08
0.821865545631547,5.86397928813425e-09
0.856346317591404,3.21183428983463e-09
0.89207708955126,1.74040204387661e-09
0.929057861511117,9.33011236094801e-10
0.967288633470974,4.94845710560192e-10


==> data/2P_015.csv <==
1,0
0.960730771959857,0.000622406609480379
0.922711543919713,0.00245900927815033
0.88594231587957,0.00542152102564816
0.850423087839427,0.00937353950652009
0.816153859799284,0.0141434434671841
0.78313463175914,0.0195379470513395
0.751365403718997,0.0253545025850877
0.720846175678854,0.0313917039981249
0.691576947638711,0.0374574978678574
0.663557719598567,0.0433753408507084
0.636788491558424,0.0489885636372843
0.611269263518281,0.054163217357434
0.587000035478138,0.0587896530904971
0.563980807437994,0.0627830506381557
0.542211579397851,0.0660830816915481
0.521692351357708,0.0686528683012332
0.502423123317564,0.0704773795803069
0.484403895277421,0.0715613960658295
0.467634667237278,0.0719271603022306
0.452115439197135,0.0716118225241007
0.437846211156991,0.0706647807896179
0.424826983116848,0.0691450049504118
0.413057755076705,0.0671184231761215
0.402538527036562,0.0646554383715639
0.393269298996418,0.0618286298961694
0.385250070956275,0.0587106837947396
0.378480842916132,0.0553725826088081
0.372961614875988,0.0518820741073677
0.368692386835845,0.0483024272855293
0.365673158795702,0.0446914740194486
0.363903930755559,0.0411009260675586
0.363384702715415,0.0375759498364514
0.364115474675272,0.0341549755785421
0.366096246635129,0.0308697134822808
0.369327018594986,0.0277453464144922
0.373807790554842,0.0248008677831133
0.379538562514699,0.0220495329667904
0.386519334474556,0.0194993938316798
0.394750106434412,0.0171538878301276
0.404230878394269,0.0150124558455705
0.414961650354126,0.0130711661085142
0.426942422313983,0.0113233249651199
0.440173194273839,0.00976005885509348
0.454653966233696,0.00837085539411713
0.470384738193553,0.00714405482888898
0.487365510153409,0.006067286238603
0.505596282113266,0.00512784562191278
0.525077054073123,0.00431301538613598
0.54580782603298,0.00361032672293107
0.567788597992837,0.00300776791022791
0.591019369952693,0.00249394273955957
0.61550014191255,0.00205818406046961
0.641230913872407,0.00169062789848478
0.668211685832264,0.00138225378559234
0.69644245779212,0.0011248968905736
0.725923229751977,0.000911237299497665
0.756654001711834,0.000734771420759317
0.78863477367169,0.000589770017160332
0.821865545631547,0.000471226837733851
0.856346317591404,0.00037480126678706
0.89207708955126,0.000296757853628267
0.929057861511117,0.00023390505449638
0.967288633470974,0.000183535023694449


==> data/2P_03.csv <==
1,0
0.992046154391971,2.49979168402194e-05
0.984142308783943,9.99666777714731e-05
0.976288463175914,0.000224831376404296
0.968484617567885,0.000399467376202437
0.960730771959857,0.000623700619971073
0.953026926351828,0.000897308059811414
0.945373080743799,0.00122001820428906
0.937769235135771,0.00159151177873996
0.930215389527742,0.00201142249388824
0.922711543919713,0.00247933791728547
0.915257698311685,0.00299480044150931
0.907853852703656,0.00355730834258604
0.900500007095627,0.00416631692172836
0.893196161487599,0.00482123972320758
0.88594231587957,0.00552144982100409
0.878738470271542,0.00626628116679792
0.871584624663513,0.00705502999186507
0.864480779055484,0.00788695625552848
0.857426933447456,0.00876128513296452
0.850423087839427,0.00967720853537961
0.843469242231398,0.0106338866558361
0.83656539662337,0.0116304495343132
0.829711551015341,0.0126659986359285
0.822907705407312,0.0137396084366101
0.816153859799284,0.0148503280108911
0.809450014191255,0.0159971826168876
0.802796168583226,0.0171791752739189
0.796192322975198,0.0183952883286181
0.789638477367169,0.0196444850057704
0.78313463175914,0.0209257109404905
0.776680786151112,0.0222378956887143
0.770276940543083,0.0235799542133252
0.763923094935054,0.0249507883435669
0.757619249327026,0.0263492882057008
0.751365403718997,0.0277743336231607
0.745161558110969,0.0292247954847232
0.73900771250294,0.0306995370794648
0.732903866894911,0.0321974153975056
0.726850021286882,0.0337172823957478
0.720846175678854,0.0352579862280119
0.714892330070825,0.0368183724391424
0.708988484462796,0.0383972851228134
0.703134638854768,0.0399935680429025
0.697330793246739,0.041606065718426
0.691576947638711,0.0432336244721377
0.685873102030682,0.0448750934429903
0.680219256422653,0.0465293255627439
0.674615410814625,0.0481951784970765
0.669061565206596,0.0498715155516176
0.663557719598567,0.0515572065433774
0.658103873990539,0.0532511286380891
0.65270002838251,0.0549521671540205
0.647346182774481,0.056659216332842
0.642042337166453,0.0583711800781596
0.636788491558424,0.0600869726623442
0.631584645950395,0.0618055194023017
0.626430800342367,0.0635257573048354
0.621326954734338,0.0652466356822636
0.616273109126309,0.066967116738954
0.611269263518281,0.0686861761294378
0.606315417910252,0.0704028034887654
0.601411572302224,0.0721160029357596
0.596557726694195,0.0738247935498169
0.591753881086166,0.0755282098218992
0.587000035478138,0.0772253020803507
0.582296189870109,0.0789151368921626
0.57764234426208,0.0805967974403009
0.573038498654052,0.0822693838776982
0.568484653046023,0.0839320136585008
0.563980807437994,0.0855838218471493
0.559526961829966,0.0872239614058592
0.555123116221937,0.0888516034610561
0.550769270613908,0.0904659375493071
0.54646542500588,0.0920661718432781
0.542211579397851,0.0936515333582338
0.538007733789822,0.0952212681395886
0.533853888181794,0.0967746414319991
0.529750042573765,0.0983109378304843
0.525696196965736,0.099829461414042
0.521692351357708,0.101329535862225
0.517738505749679,0.102810504555128
0.51383466014165,0.104271730657218
0.509980814533622,0.105712597185453
0.506176968925593,0.107132507062098
0.502423123317564,0.108530883152654
0.498719277709536,0.109907168289309
0.495065432101507,0.111260825280299
0.491461586493478,0.11259133690557
0.48790774088545,0.113898205899121
0.484403895277421,0.115180954918407
0.480950049669392,0.116439126501148
0.477546204061364,0.11767228300993
0.474192358453335,0.118880006564933
0.470888512845307,0.120061898965131
0.467634667237278,0.121217581598324
0.464430821629249,0.122346695340313
0.461276976021221,0.123448900443565
0.458173130413192,0.124523876415694
0.455119284805163,0.12557132188806
0.452115439197135,0.126590954474826
0.449161593589106,0.127582510622769
0.446257747981077,0.12854574545215
0.443403902373049,0.129480432588963
0.44060005676502,0.130386363988837
0.437846211156991,0.131263349752912
0.435142365548963,0.132111217935955
0.432488519940934,0.13292981434703
0.429884674332905,0.133719002342982
0.427330828724877,0.134478662615031
0.424826983116848,0.135208692968747
0.422373137508819,0.135909008097685
0.419969291900791,0.136579539350945
0.417615446292762,0.137220234494933
0.415311600684733,0.137831057469573
0.413057755076705,0.138411988139255
0.410853909468676,0.138963022038754
0.408700063860648,0.139484170114391
0.406596218252619,0.139975458460684
0.40454237264459,0.140436928052733
0.402538527036562,0.140868634474603
0.400584681428533,0.141270647643925
0.398680835820504,0.141643051532977
0.396826990212476,0.14198594388647
0.395023144604447,0.14229943593628
0.393269298996418,0.142583652113355
0.39156545338839,0.142838729757029
0.389911607780361,0.143064818821965
0.388307762172332,0.143262081582953
0.386753916564304,0.143430692337781
0.385250070956275,0.143570837108397
0.383796225348246,0.143682713340573
0.382392379740218,0.143766529602283
0.381038534132189,0.143822505281006
0.37973468852416,0.143850870280147
0.378480842916132,0.143851864714788
0.377276997308103,0.14382573860696
0.376123151700074,0.143772751580631
0.375019306092046,0.1436931725566
0.373965460484017,0.143587279447486
0.372961614875988,0.143455358852989
0.37200776926796,0.14329770575562
0.371103923659931,0.143114623217048
0.370250078051902,0.142906422075265
0.369446232443874,0.142673420642723
0.368692386835845,0.142415944405612
0.367988541227817,0.142134325724439
0.367334695619788,0.141828903536071
0.366730850011759,0.141500023057393
0.366177004403731,0.141148035490731
0.365673158795702,0.140773297731188
0.365219313187673,0.140376172076038
0.364815467579645,0.139957025936315
0.364461621971616,0.13951623155073
0.364157776363587,0.139054165702056
0.363903930755559,0.138571209436097
0.36370008514753,0.138067747783375
0.363546239539501,0.13754416948365
0.363442393931473,0.137000866713384
0.363388548323444,0.136438234816276
0.363384702715415,0.135856672036959
0.363430857107387,0.135256579257971
0.363527011499358,0.134638359740102
0.363673165891329,0.13400241886621
0.363869320283301,0.133349163888598
0.364115474675272,0.132679003680041
0.364411629067243,0.131992348488548
0.364757783459215,0.131289609695938
0.365153937851186,0.13057119958031
0.365600092243157,0.129837531082472
0.366096246635129,0.12908901757641
0.3666424010271,0.128326072643846
0.367238555419071,0.127549109852962
0.367884709811043,0.126758542541337
0.368580864203014,0.125954783603154
0.369327018594986,0.125138245280724
0.370123172986957,0.124309338960381
0.370969327378928,0.123468474972777
0.3718654817709,0.122616062397629
0.372811636162871,0.121752508872946
0.373807790554842,0.120878220408766
0.374853944946814,0.11999360120544
0.375950099338785,0.11909905347647
0.377096253730756,0.118194977275946
0.378292408122728,0.117281770330581
0.379538562514699,0.116359827876359
0.38083471690667,0.11542954249982
0.382180871298642,0.114491303983976
0.383577025690613,0.113545499158873
0.385023180082584,0.112592511756787
0.386519334474556,0.111632722272073
0.388065488866527,0.110666507825634
0.389661643258498,0.109694242034033
0.39130779765047,0.10871629488321
0.393003952042441,0.107733032606811
0.394750106434412,0.106744817569101
0.396546260826384,0.105752008152441
0.398392415218355,0.104754958649321
0.400288569610326,0.103754019158904
0.402234724002298,0.102749535488073
0.404230878394269,0.101741849056939
0.40627703278624,0.100731296808786
0.408373187178212,0.0997182111244137
0.410519341570183,0.0987029197408421
0.412715495962155,0.0976857456743445
0.414961650354126,0.0966670071477622
0.417257804746097,0.0956470175220597
0.419603959138069,0.0946260852320784
0.42200011353004,0.0936045137264379
0.424446267922011,0.09258260141154
0.426942422313983,0.0915606415996228
0.429488576705954,0.0905389224608136
0.432084731097925,0.0895177269791275
0.434730885489897,0.0884973329123558
0.437427039881868,0.0874780127557869
0.440173194273839,0.0864600337097038
0.442969348665811,0.0854436576505958
0.445815503057782,0.084429141106026
0.448711657449753,0.0834167352330916
0.451657811841725,0.0824066858004139
0.454653966233696,0.0813992331735933
0.457700120625667,0.0803946123040665
0.460796275017639,0.0793930527212959
0.46394242940961,0.0783947785282278
0.467138583801582,0.0774000083999498
0.470384738193553,0.0764089555854786
0.473680892585524,0.0754218279126107
0.477027046977496,0.0744388277957643
0.480423201369467,0.073460152246743
0.483869355761438,0.0724859928883504
0.487365510153409,0.0715165359707853
0.490911664545381,0.0705519623907427
0.494507818937352,0.0695924477131539
0.498153973329324,0.0686381621954874
0.501850127721295,0.0676892708145448
0.505596282113266,0.0667459332956739
0.509392436505238,0.0658083041443289
0.513238590897209,0.0648765326799064
0.51713474528918,0.0639507630717814
0.521080899681152,0.0630311343774747
0.525077054073123,0.0621177805828765
0.529123208465094,0.0612108306444567
0.533219362857066,0.0603104085333875
0.537365517249037,0.0594166332815093
0.541561671641008,0.0585296190290682
0.54580782603298,0.0576494750741527
0.550103980424951,0.0567763059237622
0.554450134816923,0.0559102113464349
0.558846289208894,0.0550512864263676
0.563292443600865,0.0541996216189572
0.567788597992837,0.0533553028076986
0.572334752384808,0.0525184113623666
0.576930906776779,0.051689024198421
0.58157706116875,0.0508672138375634
0.586273215560722,0.0500530484693846
0.591019369952693,0.0492465920140346
0.595815524344665,0.0484479041858541
0.600661678736636,0.0476570405579031
0.605557833128607,0.0468740526273245
0.610503987520579,0.0460989878814824
0.61550014191255,0.0453318898648141
0.620546296304521,0.0445727982463367
0.625642450696493,0.0438217488877495
0.630788605088464,0.0430787739120761
0.635984759480435,0.0423439017727873
0.641230913872407,0.0416171573233528
0.646527068264378,0.0408985618871643
0.651873222656349,0.0401881333277784
0.657269377048321,0.0394858861194263
0.662715531440292,0.0387918314177405
0.668211685832264,0.038105977130646
0.673757840224235,0.0374283279893697
0.679353994616206,0.0367588856195187
0.685000149008177,0.0360976486121811
0.690696303400149,0.0354446125950037
0.69644245779212,0.0347997703032024
0.702238612184091,0.0341631116504622
0.708084766576063,0.0335346237996841
0.713980920968034,0.0329142912335385
0.719927075360006,0.032302095824785
0.725923229751977,0.0316980169063201
0.731969384143948,0.0311020313409154
0.738065538535919,0.0305141135906099
0.744211692927891,0.0299342357857213
0.750407847319862,0.0293623677934419
0.756654001711834,0.0287984772859872
0.762950156103805,0.0282425298082648
0.769296310495776,0.0276944888450331
0.775692464887748,0.0271543158875204
0.782138619279719,0.0266219704994765
0.78863477367169,0.0260974103826296
0.795180928063662,0.0255805914415213
0.801777082455633,0.0250714678476976
0.808423236847605,0.0245699921032281
0.815119391239576,0.0240761151035345
0.821865545631547,0.0235897861995042
0.828661700023518,0.0231109532588697
0.83550785441549,0.0226395627268335
0.842404008807461,0.022175559685921
0.849350163199433,0.0217188879150423
0.856346317591404,0.0212694899477489
0.863392471983375,0.020827307129667
0.870488626375347,0.0203922796750952
0.877634780767318,0.0199643467227526
0.884830935159289,0.0195434463906633
0.89207708955126,0.0191295158301683
0.899373243943232,0.0187224912790515
0.906719398335203,0.0183223081137725
0.914115552727175,0.0179289009007948
0.921561707119146,0.0175422034470041
0.929057861511117,0.0171621488492067
0.936604015903089,0.0167886695427047
0.94420017029506,0.0164216973489402
0.951846324687031,0.0160611635222045
0.959542479079003,0.0157069987954089
0.967288633470974,0.0153591334249142
0.975084787862945,0.0150174972344143
0.982930942254917,0.0146820196578762
0.990827096646888,0.0143526297815309
0.998773251038859,0.0140292563849191


==> data/2Popt_006.csv <==
1,0
0.475771832881901,7.44461398038903e-06
0.452908369508045,1.40377496078456e-05
0.441328688775944,1.97702829941221e-05
0.43369986569338,2.50192450234431e-05
0.427473499417003,3.05294202687067e-05
0.422505301514237,3.59668284970033e-05
0.418675031624601,4.09533679410824e-05
0.41588649745971,4.51079956458969e-05
0.413170107511107,4.96520424972093e-05
0.410525861778793,5.46185448073522e-05
0.407953760262767,6.00429858115094e-05
0.40627910603891,6.39323822096196e-05
0.404636515911181,6.80541268292853e-05
0.403025989879581,7.2420735916187e-05
0.401447527944108,7.70453096016513e-05
0.40067032101242,7.94585919047176e-05
0.39913995522114,8.44960055704652e-05
0.398386796361548,8.71238003275597e-05
0.39690452671446,9.26070330010731e-05
0.396175415926964,9.5466384379017e-05
0.3954543211635,9.8406906747009e-05
0.394036179708668,0.000104539772656546
0.3933391330173,0.00010773638344034
0.392650102349965,0.000111022701194575
0.391969087706661,0.000114400976055724
0.391296089087389,0.000117873506130866
0.390631106492149,0.000121442638262589
0.389974139920942,0.000125110768799114
0.389325189373766,0.000128880344368284
0.389325189373766,0.000128880344368284
0.388684254850623,0.000132753862655616
0.388051336351511,0.00013673387318609
0.387426433876432,0.000140822978109397
0.386809547425385,0.000145023832988375
0.386809547425385,0.000145023832988375
0.386200676998369,0.000149339147590344
0.385599822595386,0.000153771686681025
0.385599822595386,0.000153771686681025
0.385006984216435,0.000158324270820741
0.384422161861515,0.000162999777162585
0.384422161861515,0.000162999777162585
0.383845355530628,0.000167801140252185
0.383276565223773,0.000172731352828758
0.383276565223773,0.000172731352828758
0.38271579094095,0.000177793466627064
0.38271579094095,0.000177793466627064
0.382163032682159,0.000182990593179893
0.382163032682159,0.000182990593179893
0.3816182904474,0.000188325904620711
0.3816182904474,0.000188325904620711
0.381081564236673,0.000193802634486045
0.381081564236673,0.000193802634486045
0.380552854049978,0.000199424078517225
0.380552854049978,0.000199424078517225
0.380032159887315,0.000205193595461024
0.380032159887315,0.000205193595461024
0.380032159887315,0.000205193595461024
0.379519481748684,0.000211114607868788
0.379519481748684,0.000211114607868788
0.379014819634085,0.000217190602893594
0.379014819634085,0.000217190602893594
0.378518173543518,0.000223425133084962
0.378518173543518,0.000223425133084962
0.378518173543518,0.000223425133084962
0.378029543476984,0.000229821817180668
0.378029543476984,0.000229821817180668
0.378029543476984,0.000229821817180668
0.377548929434481,0.000236384340895139
0.377548929434481,0.000236384340895139
0.377548929434481,0.000236384340895139
0.37707633141601,0.000243116457703942
0.37707633141601,0.000243116457703942
0.37707633141601,0.000243116457703942
0.376611749421572,0.000250021989623845
0.376611749421572,0.000250021989623845
0.376611749421572,0.000250021989623845
0.376155183451165,0.000257104827987912
0.376155183451165,0.000257104827987912
0.376155183451165,0.000257104827987912
0.37570663350479,0.00026436893421509
0.37570663350479,0.00026436893421509
0.37570663350479,0.00026436893421509
0.37570663350479,0.00026436893421509
0.375266099582448,0.000271818340573719
0.375266099582448,0.000271818340573719
0.375266099582448,0.000271818340573719
0.374833581684137,0.000279457150938398
0.374833581684137,0.000279457150938398
0.374833581684137,0.000279457150938398
0.374833581684137,0.000279457150938398
0.374409079809859,0.000287289541539609
0.374409079809859,0.000287289541539609
0.374409079809859,0.000287289541539609
0.374409079809859,0.000287289541539609
0.373992593959613,0.0002953197617055
0.373992593959613,0.0002953197617055
0.373992593959613,0.0002953197617055
0.373992593959613,0.0002953197617055
0.373584124133398,0.000303552134595193
0.373584124133398,0.000303552134595193
0.373584124133398,0.000303552134595193
0.373584124133398,0.000303552134595193
0.373584124133398,0.000303552134595193
0.373183670331216,0.000311991057923006
0.373183670331216,0.000311991057923006
0.373183670331216,0.000311991057923006
0.373183670331216,0.000311991057923006
0.372791232553066,0.000320641004672919
0.372791232553066,0.000320641004672919
0.372791232553066,0.000320641004672919
0.372791232553066,0.000320641004672919
0.372791232553066,0.000320641004672919
0.372406810798948,0.000329506523802625
0.372406810798948,0.000329506523802625
0.372406810798948,0.000329506523802625
0.372406810798948,0.000329506523802625
0.372406810798948,0.000329506523802625
0.372030405068861,0.000338592240936497
0.372030405068861,0.000338592240936497
0.372030405068861,0.000338592240936497
0.372030405068861,0.000338592240936497
0.372030405068861,0.000338592240936497
0.372030405068861,0.000338592240936497
0.371662015362807,0.000347902859046754
0.371662015362807,0.000347902859046754
0.371662015362807,0.000347902859046754
0.371662015362807,0.000347902859046754
0.371662015362807,0.000347902859046754
0.371301641680785,0.000357443159122155
0.371301641680785,0.000357443159122155
0.371301641680785,0.000357443159122155
0.371301641680785,0.000357443159122155
0.371301641680785,0.000357443159122155
0.371301641680785,0.000357443159122155
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370949284022795,0.000367218000823446
0.370604942388837,0.000377232323124874
0.370604942388837,0.000377232323124874
0.370604942388837,0.000377232323124874
0.370604942388837,0.000377232323124874
0.370604942388837,0.000377232323124874
0.370604942388837,0.000377232323124874
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.370268616778911,0.000387491144940974
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369940307193017,0.000397999565737878
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369620013631155,0.000408762766128367
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369307736093325,0.000419786008449852
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.369003474579527,0.000431074637324484
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368707229089762,0.00044263408020056
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368418999624028,0.000454469847874377
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.368138786182326,0.000466587534991693
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367866588764656,0.000478992820527903
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367602407371019,0.000491691468246059
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.367346242001413,0.000504689327131821
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.36709809265584,0.000517992331804445
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366857959334298,0.000531606502902851
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366625842036789,0.00054553794744586
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366401740763311,0.00055979285916561
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.366185655513866,0.000574377518813222
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365977586288453,0.000589298294435699
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365777533087071,0.000604561641623068
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365585495909722,0.000620174103724797
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.365401474756405,0.000636142312034398
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.36522546962712,0.000652472985941244
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.365057480521866,0.00066917293304853
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364897507440645,0.000686249049256311
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364745550383456,0.000703708318808593
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364601609350299,0.000721557814303327
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364465684341174,0.000739804696664311
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.364337775356081,0.000758456215073814
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.36421788239502,0.00077751970686486
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364106005457991,0.000797002597372068
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.364002144544995,0.000816912399739865
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.36390629965603,0.000837256714687013
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363818470791097,0.000858043230226231
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363738657950196,0.00087927972133782
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363666861133328,0.000900974049596116
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363603080340491,0.000923134162747594
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363547315571687,0.000945768094239476
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363499566826914,0.000968883962697662
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363459834106173,0.000992489971352783
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363428117409465,0.00101659440741325
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363404416736788,0.00104120564138406
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363388732088144,0.00106633212633017
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833
0.363381063463532,0.0010919823970833


==> data/2Popt_015.csv <==
1,0
0.996809275035828,4.00790492447933e-06
0.787917031749454,0.000592661210597823
0.734898328165323,0.000855346101480312
0.69687586854804,0.00112138292354853
0.66970571587246,0.00136710769777921
0.647945684619668,0.00160727228760224
0.629047026546895,0.00185455273545812
0.612793309005276,0.00210183639963089
0.59899214741804,0.00234141628464437
0.587475205280517,0.00256537535464824
0.578098194160128,0.00276598861580039
0.56711030960872,0.00302451515861516
0.559945373721755,0.00320820718665134
0.551169564403769,0.0034512265604519
0.544293205381958,0.00365682389090153
0.537545102744659,0.0038727760338213
0.530925256491872,0.0040994733174641
0.526044540054619,0.00427678596207997
0.521235967833654,0.00446053476171358
0.514936762542149,0.00471584035912327
0.510296526825857,0.00491527348428453
0.505728435325854,0.00512171734721129
0.502723121112678,0.005263327786811
0.498275269973155,0.00548184536047219
0.49389956304992,0.00570784195102305
0.491022505221257,0.00586274864147093
0.486767038658503,0.00610160329439298
0.48397014107016,0.00626524605123855
0.481205307577946,0.00643247512245811
0.478472538181859,0.00660334297200697
0.475771832881901,0.0067779019909904
0.473103191678071,0.00695620446443222
0.47046661457037,0.0071383025370553
0.467862101558796,0.00732424817807053
0.46528965264335,0.00751409314497098
0.462749267824033,0.00770788894632888
0.460240947100844,0.00790568680359429
0.457764690473783,0.00810753761189467
0.456538586196301,0.00820999867830918
0.454110425713432,0.00841802352852246
0.451714329326691,0.00863022687366795
0.450528305169369,0.00873791094828222
0.448180304926821,0.00895647455765197
0.447018328841594,0.00906736625326869
0.444718424743238,0.00929239955768164
0.443580496730108,0.00940655310464671
0.441328688775944,0.00963816353014237
0.440214808834911,0.00975563209792958
0.439108944917909,0.0098742172875477
0.436921265156001,0.0101147604071896
0.435839449311096,0.0102367296524001
0.434765649490222,0.0103598381466935
0.432642097920571,0.0106094949410393
0.431592346171793,0.0107360541322671
0.430550610447048,0.0108637743516917
0.429516890746334,0.0109926608995135
0.428491187069653,0.0111227190148164
0.426463827788386,0.0113863705886
0.425462172183801,0.0115199742045922
0.424468532603247,0.0116547696996865
0.423482909046726,0.0117907619821054
0.422505301514237,0.0119279558887501
0.42153571000578,0.0120663561834536
0.420574134521355,0.0122059675552214
0.419620575060962,0.0123467946164593
0.418675031624601,0.0124888419011886
0.417737504212272,0.0126321138632498
0.416807992823975,0.0127766148744935
0.41588649745971,0.0129223492229599
0.414973018119477,0.0130693211110465
0.414067554803276,0.0132175346536647
0.413170107511107,0.0133669938763844
0.41228067624297,0.0135177027135685
0.411399260998866,0.013669665006496
0.410525861778793,0.0138228845014748
0.409660478582752,0.0139773648479441
0.408803111410744,0.0141331095965667
0.408803111410744,0.0141331095965667
0.407953760262767,0.0142901221973115
0.407112425138823,0.0144484059975261
0.40627910603891,0.0146079642400009
0.40545380296303,0.014768800061023
0.404636515911181,0.0149309164884221
0.403827244883365,0.0150943164396073
0.403827244883365,0.0150943164396073
0.403025989879581,0.0152590027195966
0.402232750899828,0.015424978019037
0.401447527944108,0.0155922449122181
0.401447527944108,0.0155922449122181
0.40067032101242,0.0157608058550778
0.399901130104764,0.0159306631832011
0.39913995522114,0.016101819109812
0.39913995522114,0.016101819109812
0.398386796361548,0.0162742757237591
0.397641653525988,0.0164480349874948
0.39690452671446,0.016623098735049
0.39690452671446,0.016623098735049
0.396175415926964,0.0167994686699973
0.3954543211635,0.0169771463634238
0.3954543211635,0.0169771463634238
0.394741242424068,0.0171561332518794
0.394036179708668,0.0173364306353358
0.394036179708668,0.0173364306353358
0.3933391330173,0.0175180396751348
0.392650102349965,0.0177009613919347
0.392650102349965,0.0177009613919347
0.391969087706661,0.017885196663653
0.391969087706661,0.017885196663653
0.391296089087389,0.0180707462234058
0.390631106492149,0.0182576106574452
0.390631106492149,0.0182576106574452
0.389974139920942,0.0184457904030946
0.389974139920942,0.0184457904030946
0.389325189373766,0.0186352857466814
0.388684254850623,0.0188260968214692
0.388684254850623,0.0188260968214692
0.388051336351511,0.0190182236055885
0.388051336351511,0.0190182236055885
0.387426433876432,0.0192116659199674
0.386809547425385,0.0194064234262612
0.386809547425385,0.0194064234262612
0.386200676998369,0.0196024956247833
0.386200676998369,0.0196024956247833
0.385599822595386,0.0197998818524363
0.385599822595386,0.0197998818524363
0.385006984216435,0.0199985812806444
0.385006984216435,0.0199985812806444
0.384422161861515,0.0201985929132873
0.384422161861515,0.0201985929132873
0.383845355530628,0.0203999155846362
0.383845355530628,0.0203999155846362
0.383276565223773,0.0206025479572926
0.383276565223773,0.0206025479572926
0.38271579094095,0.0208064885201295
0.38271579094095,0.0208064885201295
0.382163032682159,0.0210117355862366
0.382163032682159,0.0210117355862366
0.3816182904474,0.0212182872908689
0.3816182904474,0.0212182872908689
0.381081564236673,0.0214261415894003
0.381081564236673,0.0214261415894003
0.380552854049978,0.0216352962552815
0.380552854049978,0.0216352962552815
0.380032159887315,0.0218457488780037
0.380032159887315,0.0218457488780037
0.380032159887315,0.0218457488780037
0.379519481748684,0.0220574968610679
0.379519481748684,0.0220574968610679
0.379014819634085,0.0222705374199605
0.379014819634085,0.0222705374199605
0.378518173543518,0.0224848675801363
0.378518173543518,0.0224848675801363
0.378518173543518,0.0224848675801363
0.378029543476984,0.0227004841750082
0.378029543476984,0.0227004841750082
0.377548929434481,0.0229173838439455
0.377548929434481,0.0229173838439455
0.37707633141601,0.0231355630302797
0.37707633141601,0.0231355630302797
0.37707633141601,0.0231355630302797
0.376611749421572,0.0233550179793205
0.376611749421572,0.0233550179793205
0.376155183451165,0.0235757447363801
0.376155183451165,0.0235757447363801
0.376155183451165,0.0235757447363801
0.37570663350479,0.0237977391448083
0.37570663350479,0.0237977391448083
0.37570663350479,0.0237977391448083
0.375266099582448,0.024020996844038
0.375266099582448,0.024020996844038
0.374833581684137,0.0242455132676416
0.374833581684137,0.0242455132676416
0.374833581684137,0.0242455132676416
0.374409079809859,0.0244712836413994
0.374409079809859,0.0244712836413994
0.374409079809859,0.0244712836413994
0.373992593959613,0.0246983029813803
0.373992593959613,0.0246983029813803
0.373992593959613,0.0246983029813803
0.373584124133398,0.0249265660920345
0.373584124133398,0.0249265660920345
0.373584124133398,0.0249265660920345
0.373183670331216,0.025156067564301
0.373183670331216,0.025156067564301
0.373183670331216,0.025156067564301
0.372791232553066,0.0253868017737276
0.372791232553066,0.0253868017737276
0.372791232553066,0.0253868017737276
0.372406810798948,0.0256187628786066
0.372406810798948,0.0256187628786066
0.372406810798948,0.0256187628786066
0.372030405068861,0.0258519448181249
0.372030405068861,0.0258519448181249
0.372030405068861,0.0258519448181249
0.371662015362807,0.0260863413105298
0.371662015362807,0.0260863413105298
0.371662015362807,0.0260863413105298
0.371301641680785,0.0263219458513119
0.371301641680785,0.0263219458513119
0.371301641680785,0.0263219458513119
0.370949284022795,0.0265587517114038
0.370949284022795,0.0265587517114038
0.370949284022795,0.0265587517114038
0.370949284022795,0.0265587517114038
0.370604942388837,0.026796751935397
0.370604942388837,0.026796751935397
0.370604942388837,0.026796751935397
0.370268616778911,0.027035939339777
0.370268616778911,0.027035939339777
0.370268616778911,0.027035939339777
0.370268616778911,0.027035939339777
0.369940307193017,0.0272763065111762
0.369940307193017,0.0272763065111762
0.369940307193017,0.0272763065111762
0.369620013631155,0.0275178458046476
0.369620013631155,0.0275178458046476
0.369620013631155,0.0275178458046476
0.369620013631155,0.0275178458046476
0.369307736093325,0.027760549341957
0.369307736093325,0.027760549341957
0.369307736093325,0.027760549341957
0.369307736093325,0.027760549341957
0.369003474579527,0.0280044090098964
0.369003474579527,0.0280044090098964
0.369003474579527,0.0280044090098964
0.369003474579527,0.0280044090098964
0.368707229089762,0.0282494164586191
0.368707229089762,0.0282494164586191
0.368707229089762,0.0282494164586191
0.368707229089762,0.0282494164586191
0.368418999624028,0.0284955630999955
0.368418999624028,0.0284955630999955
0.368418999624028,0.0284955630999955
0.368418999624028,0.0284955630999955
0.368138786182326,0.0287428401059922
0.368138786182326,0.0287428401059922
0.368138786182326,0.0287428401059922
0.368138786182326,0.0287428401059922
0.367866588764656,0.0289912384070741
0.367866588764656,0.0289912384070741
0.367866588764656,0.0289912384070741
0.367866588764656,0.0289912384070741
0.367602407371019,0.0292407486906297
0.367602407371019,0.0292407486906297
0.367602407371019,0.0292407486906297
0.367602407371019,0.0292407486906297
0.367602407371019,0.0292407486906297
0.367346242001413,0.0294913613994213
0.367346242001413,0.0294913613994213
0.367346242001413,0.0294913613994213
0.367346242001413,0.0294913613994213
0.36709809265584,0.0297430667300602
0.36709809265584,0.0297430667300602
0.36709809265584,0.0297430667300602
0.36709809265584,0.0297430667300602
0.36709809265584,0.0297430667300602
0.366857959334298,0.029995854631507
0.366857959334298,0.029995854631507
0.366857959334298,0.029995854631507
0.366857959334298,0.029995854631507
0.366857959334298,0.029995854631507
0.366625842036789,0.0302497148035988
0.366625842036789,0.0302497148035988
0.366625842036789,0.0302497148035988
0.366625842036789,0.0302497148035988
0.366625842036789,0.0302497148035988
0.366401740763311,0.0305046366956035
0.366401740763311,0.0305046366956035
0.366401740763311,0.0305046366956035
0.366401740763311,0.0305046366956035
0.366401740763311,0.0305046366956035
0.366185655513866,0.0307606095048005
0.366185655513866,0.0307606095048005
0.366185655513866,0.0307606095048005
0.366185655513866,0.0307606095048005
0.366185655513866,0.0307606095048005
0.365977586288453,0.0310176221750917
0.365977586288453,0.0310176221750917
0.365977586288453,0.0310176221750917
0.365977586288453,0.0310176221750917
0.365977586288453,0.0310176221750917
0.365777533087071,0.031275663395639
0.365777533087071,0.031275663395639
0.365777533087071,0.031275663395639
0.365777533087071,0.031275663395639
0.365777533087071,0.031275663395639
0.365777533087071,0.031275663395639
0.365585495909722,0.0315347215995339
0.365585495909722,0.0315347215995339
0.365585495909722,0.0315347215995339
0.365585495909722,0.0315347215995339
0.365585495909722,0.0315347215995339
0.365401474756405,0.0317947849624953
0.365401474756405,0.0317947849624953
0.365401474756405,0.0317947849624953
0.365401474756405,0.0317947849624953
0.365401474756405,0.0317947849624953
0.365401474756405,0.0317947849624953
0.36522546962712,0.0320558414015992
0.36522546962712,0.0320558414015992
0.36522546962712,0.0320558414015992
0.36522546962712,0.0320558414015992
0.36522546962712,0.0320558414015992
0.36522546962712,0.0320558414015992
0.365057480521866,0.0323178785740403
0.365057480521866,0.0323178785740403
0.365057480521866,0.0323178785740403
0.365057480521866,0.0323178785740403
0.365057480521866,0.0323178785740403
0.365057480521866,0.0323178785740403
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364897507440645,0.0325808838759247
0.364745550383456,0.032844844441097
0.364745550383456,0.032844844441097
0.364745550383456,0.032844844441097
0.364745550383456,0.032844844441097
0.364745550383456,0.032844844441097
0.364745550383456,0.032844844441097
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364601609350299,0.0331097471399996
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364465684341174,0.0333755785785674
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.364337775356081,0.0336423250971564
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.36421788239502,0.0339099727695092
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364106005457991,0.0341785074017558
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.364002144544995,0.0344479145314513
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.36390629965603,0.0347181794266522
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363818470791097,0.0349892870850304
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363738657950196,0.0352612222330257
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363666861133328,0.0355339693250392
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363603080340491,0.035807512542666
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363547315571687,0.0360818357939696
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363499566826914,0.0363569227127977
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363459834106173,0.0366327566581401
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363428117409465,0.0369093207135307
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363404416736788,0.0371865976864916
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363388732088144,0.0374645701080233
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389
0.363381063463532,0.0377432202321389


==> data/2Popt_03.csv <==
1,0
1,0
0.996809275035828,4.00795846952883e-06
0.996809275035828,4.00795846952883e-06
0.993626566095689,1.6031191354622e-05
0.993626566095689,1.6031191354622e-05
0.993626566095689,1.6031191354622e-05
0.990451873179581,3.6067771342261e-05
0.990451873179581,3.6067771342261e-05
0.987285196287506,6.41144871019642e-05
0.987285196287506,6.41144871019642e-05
0.987285196287506,6.41144871019642e-05
0.984126535419462,0.00010016684457149
0.984126535419462,0.00010016684457149
0.980975890575451,0.000144219068754581
0.980975890575451,0.000144219068754581
0.980975890575451,0.000144219068754581
0.977833261755471,0.000196264106028514
0.977833261755471,0.000196264106028514
0.974698648959524,0.000256293626958611
0.974698648959524,0.000256293626958611
0.974698648959524,0.000256293626958611
0.971572052187609,0.000324298029616218
0.971572052187609,0.000324298029616218
0.968453471439725,0.000400266443396082
0.968453471439725,0.000400266443396082
0.968453471439725,0.000400266443396082
0.965342906715874,0.000484186733328465
0.965342906715874,0.000484186733328465
0.962240358016055,0.000576045504880705
0.962240358016055,0.000576045504880705
0.962240358016055,0.000576045504880705
0.959145825340268,0.000675828109242449
0.959145825340268,0.000675828109242449
0.956059308688513,0.000783518649088165
0.956059308688513,0.000783518649088165
0.956059308688513,0.000783518649088165
0.95298080806079,0.00089909998481005
0.95298080806079,0.00089909998481005
0.949910323457099,0.00102255374121394
0.949910323457099,0.00102255374121394
0.949910323457099,0.00102255374121394
0.94684785487744,0.00115386031467033
0.94684785487744,0.00115386031467033
0.943793402321813,0.00129299888071217
0.943793402321813,0.00129299888071217
0.943793402321813,0.00129299888071217
0.940746965790218,0.0014399474020706
0.940746965790218,0.0014399474020706
0.937708545282655,0.00159468263713951
0.937708545282655,0.00159468263713951
0.934678140799124,0.00175718014885924
0.934678140799124,0.00175718014885924
0.934678140799124,0.00175718014885924
0.931655752339625,0.0019274143140095
0.931655752339625,0.0019274143140095
0.928641379904159,0.00210535833290118
0.928641379904159,0.00210535833290118
0.928641379904159,0.00210535833290118
0.925635023492724,0.00229098423945652
0.925635023492724,0.00229098423945652
0.922636683105321,0.00248426291166664
0.922636683105321,0.00248426291166664
0.919646358741951,0.0026851640824153
0.919646358741951,0.0026851640824153
0.919646358741951,0.0026851640824153
0.916664050402612,0.00289365635065755
0.916664050402612,0.00289365635065755
0.913689758087306,0.00310970719294162
0.913689758087306,0.00310970719294162
0.913689758087306,0.00310970719294162
0.910723481796031,0.00333328297526228
0.910723481796031,0.00333328297526228
0.907765221528789,0.00356434896523379
0.907765221528789,0.00356434896523379
0.904814977285578,0.00380286934457033
0.904814977285578,0.00380286934457033
0.904814977285578,0.00380286934457033
0.9018727490664,0.00404880722186174
0.9018727490664,0.00404880722186174
0.898938536871253,0.00430212464563247
0.898938536871253,0.00430212464563247
0.896012340700139,0.00456278261767126
0.896012340700139,0.00456278261767126
0.896012340700139,0.00456278261767126
0.893094160553057,0.0048307411066194
0.893094160553057,0.0048307411066194
0.890183996430007,0.00510595906180516
0.890183996430007,0.00510595906180516
0.887281848330988,0.00538839442731209
0.887281848330988,0.00538839442731209
0.884387716256002,0.00567800415626903
0.884387716256002,0.00567800415626903
0.884387716256002,0.00567800415626903
0.881501600205048,0.00597474422534944
0.881501600205048,0.00597474422534944
0.878623500178126,0.00627856964946809
0.878623500178126,0.00627856964946809
0.875753416175236,0.0065894344966629
0.875753416175236,0.0065894344966629
0.872891348196378,0.00690729190315022
0.872891348196378,0.00690729190315022
0.872891348196378,0.00690729190315022
0.870037296241552,0.00723209408854151
0.870037296241552,0.00723209408854151
0.867191260310758,0.00756379237120997
0.867191260310758,0.00756379237120997
0.864353240403996,0.00790233718379545
0.864353240403996,0.00790233718379545
0.861523236521266,0.00824767808883646
0.861523236521266,0.00824767808883646
0.858701248662569,0.00859976379451801
0.858701248662569,0.00859976379451801
0.858701248662569,0.00859976379451801
0.855887276827903,0.00895854217052444
0.855887276827903,0.00895854217052444
0.853081321017269,0.00932396026398643
0.853081321017269,0.00932396026398643
0.850283381230668,0.0096959643155116
0.850283381230668,0.0096959643155116
0.847493457468098,0.0100744997752886
0.847493457468098,0.0100744997752886
0.84471154972956,0.0104595113192542
0.84471154972956,0.0104595113192542
0.841937658015055,0.0108509428653142
0.841937658015055,0.0108509428653142
0.839171782324581,0.011248737589608
0.839171782324581,0.011248737589608
0.83641392265814,0.0116528379428074
0.83641392265814,0.0116528379428074
0.83366407901573,0.0120631856664409
0.83366407901573,0.0120631856664409
0.830922251397353,0.0124797218092349
0.612793309005276,0.0457455456612089
0.610797666420717,0.0460534620270937
0.608810039860191,0.0463626560590178
0.606830429323697,0.0466731250519909
0.604858834811235,0.0469848662008182
0.602895256322804,0.0472978765994052
0.600939693858406,0.0476121532400662
0.59899214741804,0.0479276930128347
0.597052617001706,0.0482444927047774
0.595121102609404,0.0485625489993106
0.593197604241134,0.0488818584755197
0.591282121896896,0.049202417607482
0.589374655576691,0.0495242227635925
0.587475205280517,0.0498472702058933
0.585583771008375,0.0501715560894063
0.583700352760266,0.0504970764614691
0.581824950536188,0.0508238272610754
0.579957564336142,0.051151804318218
0.578098194160128,0.0514810033532364
0.576246840008147,0.0518114199761685
0.574403501880198,0.0521430496861054
0.57256817977628,0.0524758878705515
0.570740873696394,0.052809929804788
0.568921583640541,0.0531451706512412
0.56711030960872,0.0534816054588551
0.56530705160093,0.0538192291624688
0.563511809617173,0.0541580365821981
0.561724583657448,0.0544980224228223
0.559945373721755,0.0548391812731764
0.558174179810094,0.0551815076055466
0.558174179810094,0.0551815076055466
0.556411001922465,0.0555249957750734
0.554655840058867,0.0558696400191573
0.552908694219302,0.056215434456872
0.551169564403769,0.0565623730883821
0.549438450612268,0.056910449794366
0.5477153528448,0.0572596583354453
0.546000271101363,0.0576099923516198
0.544293205381958,0.0579614453617076
0.542594155686585,0.0583140107627927
0.540903122015244,0.058667681829677
0.540903122015244,0.058667681829677
0.539220104367935,0.0590224517143403
0.537545102744659,0.0593783134454051
0.535878117145414,0.0597352599276088
0.534219147570202,0.0600932839412825
0.532568194019021,0.060452378141836
0.530925256491872,0.0608125350592497
0.529290334988756,0.0611737470975742
0.529290334988756,0.0611737470975742
0.527663429509671,0.0615360065344357
0.526044540054619,0.0618993055205499
0.524433666623599,0.0622636360792419
0.522830809216611,0.0626289901059746
0.521235967833654,0.0629953593678838
0.51964914247473,0.0633627355033218
0.51964914247473,0.0633627355033218
0.518070333139838,0.0637311100214076
0.516499539828978,0.064100474301586
0.514936762542149,0.0644708195931943
0.513382001279353,0.0648421370150372
0.511835256040589,0.0652144175549695
0.511835256040589,0.0652144175549695
0.510296526825857,0.0655876520694878
0.508765813635157,0.0659618312833303
0.507243116468489,0.0663369457890854
0.505728435325854,0.0667129860468085
0.505728435325854,0.0667129860468085
0.50422177020725,0.0670899423836483
0.502723121112678,0.0674678049934816
0.501232488042138,0.0678465639365574
0.49974987099563,0.0682262091391497
0.49974987099563,0.0682262091391497
0.498275269973155,0.0686067303932207
0.496808684974711,0.0689881173560919
0.4953501160003,0.069370359550126
0.49389956304992,0.069753446362418
0.49389956304992,0.069753446362418
0.492457026123572,0.0701373670444958
0.491022505221257,0.0705221107120313
0.489596000342973,0.0709076663445611
0.489596000342973,0.0709076663445611
0.488177511488722,0.0712940227852171
0.486767038658503,0.0716811687404683
0.485364581852315,0.072069092779872
0.48397014107016,0.0724577833358357
0.48397014107016,0.0724577833358357
0.482583716312037,0.0728472287033904
0.481205307577946,0.0732374170399733
0.479834914867887,0.0736283363652227
0.479834914867887,0.0736283363652227
0.478472538181859,0.0740199745607829
0.477118177519864,0.0744123193701205
0.475771832881901,0.0748053583983521
0.475771832881901,0.0748053583983521
0.47443350426797,0.0751990791120833
0.473103191678071,0.0755934688392588
0.473103191678071,0.0755934688392588
0.471780895112204,0.0759885147690244
0.47046661457037,0.0763842039516004
0.469160350052567,0.0767805232981673
0.469160350052567,0.0767805232981673
0.467862101558796,0.0771774595807629
0.466571869089057,0.0775749994321916
0.46528965264335,0.0779731293459457
0.46528965264335,0.0779731293459457
0.464015452221676,0.0783718356761397
0.462749267824033,0.0787711046374557
0.462749267824033,0.0787711046374557
0.461491099450423,0.0791709223051027
0.460240947100844,0.0795712746147871
0.458998810775297,0.0799721473626973
0.458998810775297,0.0799721473626973
0.457764690473783,0.0803735262055001
0.456538586196301,0.0807753966603505
0.456538586196301,0.0807753966603505
0.45532049794285,0.0811777441049147
0.454110425713432,0.0815805537774057
0.454110425713432,0.0815805537774057
0.452908369508045,0.0819838107766332
0.451714329326691,0.0823875000620653
0.451714329326691,0.0823875000620653
0.450528305169369,0.0827916064539059
0.449350297036079,0.0831961146331834
0.449350297036079,0.0831961146331834
0.448180304926821,0.0836010091418552
0.447018328841594,0.0840062743829241
0.447018328841594,0.0840062743829241
0.4458643687804,0.0844118946205706
0.444718424743238,0.0848178539802977
0.444718424743238,0.0848178539802977
0.443580496730108,0.0852241364490911
0.442450584741011,0.0856307258755919
0.442450584741011,0.0856307258755919
0.441328688775944,0.0860376059702862
0.440214808834911,0.086444760305707
0.440214808834911,0.086444760305707
0.439108944917909,0.0868521723166519
0.438011097024939,0.0872598253004146
0.438011097024939,0.0872598253004146
0.436921265156001,0.0876677024170326
0.435839449311096,0.0880757866895481
0.435839449311096,0.0880757866895481
0.434765649490222,0.0884840610042851
0.434765649490222,0.0884840610042851
0.43369986569338,0.0888925081111414
0.432642097920571,0.0893011106238954
0.432642097920571,0.0893011106238954
0.431592346171793,0.0897098510205284
0.430550610447048,0.0901187116435628
0.430550610447048,0.0901187116435628
0.429516890746334,0.0905276747004148
0.429516890746334,0.0905276747004148
0.428491187069653,0.0909367222637638
0.427473499417003,0.0913458362719368
0.427473499417003,0.0913458362719368
0.426463827788386,0.0917549985293087
0.426463827788386,0.0917549985293087
0.425462172183801,0.0921641907067183
0.424468532603247,0.0925733943419014
0.424468532603247,0.0925733943419014
0.423482909046726,0.0929825908399382
0.423482909046726,0.0929825908399382
0.422505301514237,0.0933917614737183
0.42153571000578,0.0938008873844215
0.42153571000578,0.0938008873844215
0.420574134521355,0.0942099495820142
0.420574134521355,0.0942099495820142
0.419620575060962,0.0946189289457638
0.418675031624601,0.0950278062247684
0.418675031624601,0.0950278062247684
0.417737504212272,0.0954365620385032
0.417737504212272,0.0954365620385032
0.416807992823975,0.0958451768773842
0.416807992823975,0.0958451768773842
0.41588649745971,0.0962536311033481
0.414973018119477,0.0966619049504494
0.414973018119477,0.0966619049504494
0.414067554803276,0.0970699785254744
0.414067554803276,0.0970699785254744
0.413170107511107,0.0974778318085716
0.413170107511107,0.0974778318085716
0.41228067624297,0.0978854446539008
0.41228067624297,0.0978854446539008
0.411399260998866,0.098292796790297
0.410525861778793,0.0986998678219539
0.410525861778793,0.0986998678219539
0.409660478582752,0.0991066372291235
0.409660478582752,0.0991066372291235
0.408803111410744,0.0995130843688327
0.408803111410744,0.0995130843688327
0.407953760262767,0.0999191884756188
0.407953760262767,0.0999191884756188
0.407112425138823,0.100324928662281
0.407112425138823,0.100324928662281
0.40627910603891,0.100730283920652
0.40627910603891,0.100730283920652
0.40545380296303,0.101135233122381
0.40545380296303,0.101135233122381
0.404636515911181,0.101539755019746
0.404636515911181,0.101539755019746
0.403827244883365,0.101943828246471
0.403025989879581,0.102347431318569
0.403025989879581,0.102347431318569
0.402232750899828,0.102750542635201
0.402232750899828,0.102750542635201
0.401447527944108,0.103153140479555
0.401447527944108,0.103153140479555
0.40067032101242,0.103555203019736
0.40067032101242,0.103555203019736
0.399901130104764,0.103956708309684
0.399901130104764,0.103956708309684
0.399901130104764,0.103956708309684
0.39913995522114,0.104357634290104
0.39913995522114,0.104357634290104
0.398386796361548,0.104757958789415
0.398386796361548,0.104757958789415
0.397641653525988,0.105157659524717
0.397641653525988,0.105157659524717
0.39690452671446,0.105556714102779
0.39690452671446,0.105556714102779
0.396175415926964,0.105955100021043
0.396175415926964,0.105955100021043
0.3954543211635,0.106352794668648
0.3954543211635,0.106352794668648
0.394741242424068,0.10674977532747
0.394741242424068,0.10674977532747
0.394036179708668,0.107146019173183
0.394036179708668,0.107146019173183
0.3933391330173,0.107541503276337
0.3933391330173,0.107541503276337
0.3933391330173,0.107541503276337
0.392650102349965,0.107936204603457
0.392650102349965,0.107936204603457
0.391969087706661,0.108330100018159
0.391969087706661,0.108330100018159
0.391296089087389,0.108723166282282
0.391296089087389,0.108723166282282
0.390631106492149,0.109115380057046
0.390631106492149,0.109115380057046
0.390631106492149,0.109115380057046
0.389974139920942,0.109506717904218
0.389974139920942,0.109506717904218
0.389325189373766,0.109897156287311
0.389325189373766,0.109897156287311
0.389325189373766,0.109897156287311
0.388684254850623,0.110286671572787
0.388684254850623,0.110286671572787
0.388051336351511,0.110675240031292
0.388051336351511,0.110675240031292
0.387426433876432,0.111062837838898
0.387426433876432,0.111062837838898
0.387426433876432,0.111062837838898
0.386809547425385,0.111449441078374
0.386809547425385,0.111449441078374
0.386200676998369,0.11183502574047
0.386200676998369,0.11183502574047
0.386200676998369,0.11183502574047
0.385599822595386,0.112219567725222
0.385599822595386,0.112219567725222
0.385006984216435,0.112603042843275
0.385006984216435,0.112603042843275
0.385006984216435,0.112603042843275
0.384422161861515,0.112985426817229
0.384422161861515,0.112985426817229
0.383845355530628,0.113366695282995
0.383845355530628,0.113366695282995
0.383845355530628,0.113366695282995
0.383276565223773,0.113746823791183
0.383276565223773,0.113746823791183
0.383276565223773,0.113746823791183
0.38271579094095,0.114125787808496
0.38271579094095,0.114125787808496
0.382163032682159,0.114503562719152
0.382163032682159,0.114503562719152
0.382163032682159,0.114503562719152
0.3816182904474,0.114880123826323
0.3816182904474,0.114880123826323
0.3816182904474,0.114880123826323
0.381081564236673,0.11525544635359
0.381081564236673,0.11525544635359
0.381081564236673,0.11525544635359
0.380552854049978,0.11562950544642
0.380552854049978,0.11562950544642
0.380552854049978,0.11562950544642
0.380032159887315,0.116002276173664
0.380032159887315,0.116002276173664
0.380032159887315,0.116002276173664
0.379519481748684,0.116373733529068
0.379519481748684,0.116373733529068
0.379519481748684,0.116373733529068
0.379014819634085,0.116743852432811
0.379014819634085,0.116743852432811
0.379014819634085,0.116743852432811
0.378518173543518,0.117112607733054
0.378518173543518,0.117112607733054
0.378518173543518,0.117112607733054
0.378029543476984,0.117479974207514
0.378029543476984,0.117479974207514
0.378029543476984,0.117479974207514
0.377548929434481,0.117845926565057
0.377548929434481,0.117845926565057
0.377548929434481,0.117845926565057
0.37707633141601,0.118210439447304
0.37707633141601,0.118210439447304
0.37707633141601,0.118210439447304
0.376611749421572,0.118573487430265
0.376611749421572,0.118573487430265
0.376611749421572,0.118573487430265
0.376155183451165,0.118935045025984
0.376155183451165,0.118935045025984
0.376155183451165,0.118935045025984
0.376155183451165,0.118935045025984
0.37570663350479,0.119295086684208
0.37570663350479,0.119295086684208
0.37570663350479,0.119295086684208
0.375266099582448,0.119653586794077
0.375266099582448,0.119653586794077
0.375266099582448,0.119653586794077
0.375266099582448,0.119653586794077
0.374833581684137,0.120010519685822
0.374833581684137,0.120010519685822
0.374833581684137,0.120010519685822
0.374409079809859,0.120365859632497
0.374409079809859,0.120365859632497
0.374409079809859,0.120365859632497
0.374409079809859,0.120365859632497
0.373992593959613,0.12071958085172
0.373992593959613,0.12071958085172
0.373992593959613,0.12071958085172
0.373584124133398,0.121071657507435
0.373584124133398,0.121071657507435
0.373584124133398,0.121071657507435
0.373584124133398,0.121071657507435
0.373183670331216,0.121422063711694
0.373183670331216,0.121422063711694
0.373183670331216,0.121422063711694
0.373183670331216,0.121422063711694
0.372791232553066,0.121770773526459
0.372791232553066,0.121770773526459
0.372791232553066,0.121770773526459
0.372791232553066,0.121770773526459
0.372406810798948,0.12211776096542
0.372406810798948,0.12211776096542
0.372406810798948,0.12211776096542
0.372406810798948,0.12211776096542
0.372030405068861,0.122462999995834
0.372030405068861,0.122462999995834
0.372030405068861,0.122462999995834
0.372030405068861,0.122462999995834
0.371662015362807,0.122806464540381
0.371662015362807,0.122806464540381
0.371662015362807,0.122806464540381
0.371662015362807,0.122806464540381
0.371301641680785,0.123148128479042
0.371301641680785,0.123148128479042
0.371301641680785,0.123148128479042
0.371301641680785,0.123148128479042
0.370949284022795,0.12348796565099
0.370949284022795,0.12348796565099
0.370949284022795,0.12348796565099
0.370949284022795,0.12348796565099
0.370949284022795,0.12348796565099
0.370604942388837,0.123825949856508
0.370604942388837,0.123825949856508
0.370604942388837,0.123825949856508
0.370604942388837,0.123825949856508
0.370268616778911,0.124162054858919
0.370268616778911,0.124162054858919
0.370268616778911,0.124162054858919
0.370268616778911,0.124162054858919
0.370268616778911,0.124162054858919
0.369940307193017,0.124496254386534
0.369940307193017,0.124496254386534
0.369940307193017,0.124496254386534
0.369940307193017,0.124496254386534
0.369940307193017,0.124496254386534
0.369620013631155,0.124828522134624
0.369620013631155,0.124828522134624
0.369620013631155,0.124828522134624
0.369620013631155,0.124828522134624
0.369620013631155,0.124828522134624
0.369307736093325,0.125158831767408
0.369307736093325,0.125158831767408
0.369307736093325,0.125158831767408
0.369307736093325,0.125158831767408
0.369307736093325,0.125158831767408
0.369003474579527,0.125487156920056
0.369003474579527,0.125487156920056
0.369003474579527,0.125487156920056
0.369003474579527,0.125487156920056
0.369003474579527,0.125487156920056
0.368707229089762,0.125813471200717
0.368707229089762,0.125813471200717
0.368707229089762,0.125813471200717
0.368707229089762,0.125813471200717
0.368707229089762,0.125813471200717
0.368418999624028,0.126137748192559
0.368418999624028,0.126137748192559
0.368418999624028,0.126137748192559
0.368418999624028,0.126137748192559
0.368418999624028,0.126137748192559
0.368138786182326,0.126459961455831
0.368138786182326,0.126459961455831
0.368138786182326,0.126459961455831
0.368138786182326,0.126459961455831
0.368138786182326,0.126459961455831
0.368138786182326,0.126459961455831
0.367866588764656,0.126780084529943
0.367866588764656,0.126780084529943
0.367866588764656,0.126780084529943
0.367866588764656,0.126780084529943
0.367866588764656,0.126780084529943
0.367866588764656,0.126780084529943
0.367602407371019,0.127098090935562
0.367602407371019,0.127098090935562
0.367602407371019,0.127098090935562
0.367602407371019,0.127098090935562
0.367602407371019,0.127098090935562
0.367602407371019,0.127098090935562
0.367346242001413,0.127413954176728
0.367346242001413,0.127413954176728
0.367346242001413,0.127413954176728
0.367346242001413,0.127413954176728
0.367346242001413,0.127413954176728
0.367346242001413,0.127413954176728
0.36709809265584,0.127727647742986
0.36709809265584,0.127727647742986
0.36709809265584,0.127727647742986
0.36709809265584,0.127727647742986
0.36709809265584,0.127727647742986
0.36709809265584,0.127727647742986
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366857959334298,0.128039145111539
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366625842036789,0.128348419749419
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366401740763311,0.128655445115668
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.366185655513866,0.128960194663548
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365977586288453,0.12926264184276
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365777533087071,0.129562760101685
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365585495909722,0.129860522889641
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.365401474756405,0.130155903659157
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.36522546962712,0.130448875868265
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.365057480521866,0.130739412982807
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364897507440645,0.131027488478764
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364745550383456,0.131313075844596
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364601609350299,0.131596148583602
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364465684341174,0.131876680216296
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.364337775356081,0.132154644282803
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.36421788239502,0.132430014345263
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364106005457991,0.132702763990262
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.364002144544995,0.132972866831268
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.36390629965603,0.133240296511097
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363818470791097,0.13350502670438
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363738657950196,0.133767031120056
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363666861133328,0.134026283503879
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363603080340491,0.134282757640937
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363547315571687,0.134536427358193
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363499566826914,0.134787266527031
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363459834106173,0.13503524906583
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363428117409465,0.135280348942542
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363404416736788,0.135522540177295
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363388732088144,0.135761796845
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798
0.363381063463532,0.13599809307798


==> data/3P_006.csv <==
1,0
0.331176814774828,0.000118550695193522
0.320960554721263,0.000137488152262005
0.311647589394818,0.000166626460424884
0.303108206681563,0.000204018316161941
0.295747307351159,0.000245527479917359
0.289435029362177,0.000289115762027134
0.283979957196522,0.000333713862122976
0.279268074468133,0.000378240721301946
0.275084510140065,0.000423113238972274
0.271364091522822,0.000467787186989096
0.268030412155971,0.000512088801805198
0.265001431593402,0.000556229001660353
0.26223618493135,0.000600088884265794
0.259688356595182,0.000643797635135585
0.257349176837986,0.000686959465799586
0.25517624006509,0.000729871990176893
0.253144681288483,0.000772640926243246
0.251253242981072,0.00081493199867359
0.249478231107732,0.00085694136246964
0.247802514128706,0.000898802203910194
0.246235799676783,0.000939998349967291
0.244740968953158,0.000981272693321717
0.243332505252707,0.00102202484191661
0.241995450260303,0.00106247774636589
0.24072166678392,0.00110270449837127
0.239504386231622,0.00114276740889684
0.238328805441101,0.0011830384648123
0.237220806793671,0.0012224868587177
0.236172881884309,0.00126119312901004
0.235147571033614,0.00130043955219547
0.23417778113542,0.00133886927252585
0.233228855231856,0.00137775839558169
0.232325533786299,0.0014160113522319
0.231463498576429,0.00145368472966239
0.230620658327843,0.00149166801569544
0.22982091332356,0.00152880149058748
0.229032637162405,0.00156649964644678
0.22828733137346,0.00160315304915408
0.227553116539153,0.00164027164713847
0.226847357337718,0.0016769320425535
0.226174292243696,0.00171282158316977
0.225511922140863,0.0017490560245607
0.224869553653238,0.00178509350200773
0.22424822432198,0.00182081977751225
0.223637369899265,0.00185680506932712
0.22305902866964,0.00189168796182235
0.222490201562344,0.00192679336910456
0.221934918828939,0.00196184892760428
0.221396165336474,0.0019966265355982
0.220877168609345,0.00203086394098363
0.220369844879267,0.00206504976560926
0.219883976383095,0.00209847547015957
0.219396104414741,0.00213273396653232
0.218921592019716,0.00216674194171198
0.218467430959519,0.00219994463786334
0.218024014814257,0.00223299588687375
0.217581329645111,0.0022666352397518
0.21715965765844,0.00229929130058383
0.21674039363669,0.00233237085449637
0.216341772352126,0.00236440079594704
0.215940205609365,0.00239725366285023
0.215561485233563,0.00242879060513108
0.215175561306538,0.00246149439534536
0.214804884868577,0.00249345904544492
0.214448511643675,0.00252471405978993
0.214101501130347,0.00255565390779242
0.213744071635411,0.00258805780081535
0.213416342575824,0.00261825789239612
0.213077013448718,0.00265003219721828
0.21276134077555,0.00268006383070931
0.2124432935946,0.00271079308461926
0.212126431341503,0.0027418900432118
0.211829241732666,0.00277150404042188
0.211529931568892,0.00280177772910685
0.211228867732548,0.00283269317667376
0.210945111376666,0.0028622678007668
0.210668444209001,0.00289152054689902
0.210394322221851,0.00292091951825963
0.210113341062332,0.00295149289089881
0.2098567463619,0.00297980956097381
0.209596460528239,0.00300892900362267
0.209338805075644,0.00303815503156982
0.209090154019719,0.0030667462725313
0.208839828259133,0.00309592181514805
0.208595770002578,0.00312462254633159
0.208360683484103,0.0031527581023173
0.20812939067778,0.00318080010130463
0.207902678814062,0.00320864213334446
0.207745922763194,0.00322810251046128
0.207462028195212,0.0032639441249304
0.207246114035406,0.00329148091591867
0.207030538666606,0.00331931914421723
0.206825387786285,0.00334613740970583
0.206621546292114,0.00337310585815831
0.206409543810866,0.00340150098704622
0.206212485169982,0.00342821817580823
0.206024465784287,0.0034540061080417
0.205829337761056,0.00348108136656739
0.205631454101049,0.0035088696197771
0.205451509735598,0.00353443410507896
0.205268370091162,0.00356074681648812
0.205094727525444,0.00358597439110213
0.204908870969165,0.0036132836605008
0.204735648397647,0.00363902808328252
0.204567106540147,0.0036643518617626
0.204400847174639,0.00368960330066022
0.204233906983653,0.00371523398342799
0.204070273646302,0.00374062998838486
0.203905876352719,0.00376642209378697
0.203745365521598,0.00379187739803378
0.203587413162371,0.00381719564593152
0.203435126224202,0.00384186275787751
0.203282551339942,0.00386683381124594
0.203132869716626,0.0038915865230387
0.202991018902701,0.00391528169902481
0.202840386531168,0.00394070095442858
0.202704578141139,0.00396385019250078
0.202561972356582,0.00398839844367547
0.202419857112899,0.00401311127828034
0.202283725505574,0.00403702119577008
0.202147469973115,0.00406118986165974
0.202021414783973,0.0040837640592019
0.201885242307237,0.00410838588942105
0.201755400077545,0.00413209546132996
0.201635468995601,0.004154200091701
0.20150783580031,0.00417794433136521
0.20138744661457,0.00420055191374481
0.201263362550283,0.00422407181046469
0.201137640044894,0.00424813227714145
0.201019406659237,0.00427097432066539
0.200907888175857,0.00429271317221958
0.200787964932251,0.00431630424519161
0.200678802805614,0.00433797428593552
0.200566189755709,0.00436052850484939
0.200456444214227,0.00438270556212662
0.200343734441323,0.00440568824846652
0.200238673940205,0.0044273029022788
0.200129302580665,0.00445000333189845
0.200024530779664,0.00447194363799241
0.199921485077976,0.00449371061390109
0.199822841375047,0.00451472580158815
0.199719505403583,0.00453692993068927
0.199622670781195,0.0045579160134919
0.199523559297261,0.00457957748018375
0.19942669873627,0.00460092806198718
0.199328343006436,0.00462279397187149
0.199237410164182,0.0046431790687379
0.199143432252232,0.00466442084335799
0.199049251973623,0.00468588831752498
0.198961679251474,0.00470601386516211
0.198873269142879,0.00472649525356142
0.198778199876414,0.00474870451826773
0.198697198020231,0.00476778200658427
0.19860843165952,0.0047888539252899
0.198525121213232,0.00480879065708903
0.198434596951522,0.0048306319593022
0.198355978082199,0.00484975408429666
0.198269607883596,0.00487092832356365
0.198188304620247,0.00489102235030954
0.198113063679286,0.00490975988311218
0.198027792781002,0.0049311630955571
0.197957412959639,0.00494896493537261
0.197878737465329,0.0049690132116651
0.197796607495598,0.0049901110313393
0.197720347356354,0.00500985834298418
0.197650034987753,0.00502820209117144
0.197577301495123,0.00504731674939606
0.19749980704777,0.00506784129439777
0.197430885515889,0.00508623509924925
0.197362671702662,0.0051045712659256
0.197287969073473,0.00512480387186087
0.197223788499534,0.00514231560475045
0.19715246645007,0.00516191783660317
0.197081182609142,0.0051816611331303
0.197021349740131,0.00519835153645423
0.196953833376931,0.00521731734504879
0.19688295654103,0.00523737999049008
0.196817193792185,0.00525613696728802
0.196757250118218,0.00527335523940182
0.196691697001994,0.0052923188595962
0.196628782649304,0.00531065275206574
0.196566980520157,0.00532879202051287
0.196505302743293,0.00534702425304043
0.196447952672678,0.00536409536803605
0.196386170692707,0.00538261431592395
0.196325691399186,0.00540087451787785
0.196271599322091,0.00541731816321427
0.196214032321732,0.0054349356046797
0.196156188894375,0.00545276175076164
0.196099585275115,0.00547032774573774
0.196039092496421,0.00548923588565121
0.195989358791113,0.00550488746866337
0.195931941137755,0.00552307852688719
0.195876764619453,0.00554068309222873
0.195827363632961,0.00555654954407555
0.195769128649221,0.005575382011969
0.195719770617292,0.00559145477420487
0.19566493453815,0.00560943133536701
0.19561936461705,0.00562446855945584
0.195563526668118,0.00564301742155039
0.195515981963294,0.00565891968218347
0.19546875762529,0.00567481392655709
0.195419492368199,0.00569150343842128
0.195369238314286,0.00570864289573635
0.195319301548565,0.00572579066870258
0.195269832871612,0.00574289400053322
0.195222841661007,0.00575924957226626
0.195179854045719,0.00577430612046631
0.195132216748267,0.00579109714704456
0.195087430174656,0.00580698691413236
0.195042911195398,0.00582288290696619
0.194997377553948,0.00583924665130037
0.194951531422819,0.00585583129971642
0.194906626241816,0.00587218379981794
0.194864200861687,0.00588773261442346
0.194821464008188,0.00590349465628562
0.194779396723302,0.00591910807527765
0.194741354909653,0.00593331262409718
0.194696340802998,0.00595022680688124
0.194654152335837,0.00596618446317607
0.19461718794983,0.00598025190382153
0.194574306621302,0.00599667136425357
0.194533607298435,0.00601235774133784
0.194494394138705,0.00602756623532247
0.194457800477119,0.00604184442211237
0.194417553954965,0.00605764431571069
0.194380818012521,0.00607215508437708
0.19434204864116,0.00608756317717915
0.19430770918624,0.0061012921019349
0.19426823205224,0.00611717136618964
0.194234841211865,0.00613068320327802
0.194197134465123,0.00614603242675892
0.19415746155336,0.00616228721586341
0.194126496698306,0.00617505037254076
0.19408786052,0.00619106980520224
0.194052993978839,0.00620561806602641
0.194018702061413,0.0062200123148371
0.19398371514114,0.00623478738774226
0.19395196699423,0.00624827317740977
0.193917963999638,0.00626280142213306
0.193886286864282,0.00627641513744637
0.193849071338676,0.00629250829043574
0.193820629633323,0.00630488044052393
0.193788137215188,0.00631909361060129
0.193753108356957,0.0063345119357235
0.193724731372916,0.00634707540387882
0.193693821091921,0.00636083644485105
0.193662890173352,0.00637468644052287
0.193631547258916,0.00638880424058609
0.193600336483201,0.00640294646746649
0.193568985487489,0.00641723802662296
0.193540792467028,0.00643016379874734
0.193511936228545,0.00644346744595477
0.193481980651636,0.00645735816860546
0.193451352549002,0.00647164610218171
0.193421985039826,0.00648542809548584
0.193392634020623,0.00649928357782629
0.193364087302492,0.00651283915368833
0.193340204814273,0.00652424002572214
0.193312876288705,0.00653735504180413
0.193282603765831,0.00655196978881711
0.19325397647851,0.00656587549949022
0.193232106167206,0.00657655538395805
0.193201635159566,0.00659151796685767
0.193177688507723,0.00660334508759917
0.193149145778019,0.00661752201580051
0.193124430009896,0.00662986917164067
0.193100036911109,0.00664212040294946
0.193074875447347,0.0066548265381527
0.193046941208927,0.00666901605968011
0.192933333591014,0.00672716338088116
0.192933886650289,0.00672688470450107
0.192933053468505,0.00672729985489737
0.192931820755248,0.00672794391263511
0.192924304045788,0.00673187636516302
0.192900373024536,0.00674444722942368
0.19287857918416,0.00675595734256943
0.192854278053207,0.00676886142647103
0.192832779615188,0.00678033893729339
0.192821781545947,0.00678623364651948
0.19282062768467,0.0067868529740807
0.192824184155654,0.00678496840940692
0.192740638557448,0.00683072757089723
0.192717909568298,0.00684320509272117
0.192697355564734,0.0068545493010254
0.192675828168374,0.00686649264219269
0.192653619606171,0.00687888228704174
0.192634325412804,0.00688970252903643
0.192610357193986,0.00690321894545036
0.192588600783959,0.00691555999143907
0.192569842514243,0.00692625692843854
0.192546380721776,0.00693970933993163
0.192528007231069,0.00695030278971536
0.192508321379878,0.00696171029037937
0.192486045612047,0.00697469089067806
0.192469058601789,0.00698464264748684
0.192449705552969,0.0069960358116029
0.192431348467256,0.00700689829646814
0.192408471815541,0.00702051270740681
0.192387446450462,0.00703310179110389
0.19237062940171,0.00704322483032003
0.19235604716736,0.00705204089952164
0.192333189521451,0.0070659345125545
0.192317089834572,0.00707577472431616
0.192294991004877,0.00708935720005768
0.192279572292429,0.00709888487412101
0.19226162589451,0.00711002858915222
0.192243903227129,0.00712109208329729
0.192224668908143,0.00713316495147992
0.192206101138102,0.00714488564158048
0.192189355558218,0.00715551262536477
0.192171951491719,0.00716661528487939
0.192153194075114,0.00717864715155529
0.19213862682121,0.00718804009060578
0.192121883218713,0.0071988887103646
0.192104898147643,0.0072099515191714
0.192087591315024,0.007221285535247
0.192072032911361,0.00723152798454614
0.192057982656676,0.00724082158519675
0.192041920624175,0.00725149790471611
0.192026588596498,0.00726174079673216
0.192009916807742,0.00727293743050033
0.191992305344183,0.00728483238670006
0.191976147255649,0.00729580732122736
0.191963258151743,0.00730460473111974
0.191947657663254,0.00731530466102412
0.191932781141267,0.00732556029559149
0.191915460763721,0.00733756686400095
0.191902282843499,0.00734675071084657
0.191888473811547,0.00735641922132268
0.191870578421335,0.00736901920223193
0.191857519076038,0.00737826490650483
0.191842146249779,0.00738920366099959
0.19182834848547,0.00739907317051086
0.191815667276771,0.00740818806096458
0.191800464537687,0.0074191707439789
0.191786503026824,0.00742931135144146
0.191773427266305,0.00743885599563704
0.191760269899848,0.00744850771555866
0.191745652863632,0.00745928598307462
0.191731970556138,0.00746943012734167
0.191720618462667,0.00747788648246136
0.191706035114138,0.00748880417506844
0.191693555700733,0.00749819607794573
0.191682468564047,0.00750657901414228
0.191667213626317,0.00751817291019105
0.191654190933281,0.00752812622531688
0.191640950664825,0.00753829925104566
0.191630217487051,0.00754658662033492
0.191618904332684,0.00755536033352226
0.191607166091187,0.00756450635306847
0.191591442968812,0.00757682770696137
0.191579234872939,0.00758645026684057
0.191570137776688,0.00759365288638181
0.191557981756337,0.00760332074653248
0.191543749421901,0.00761470388868962
0.191532550044593,0.00762371018868116
0.191521600993921,0.00763255811687418
0.191508646712393,0.0076430800856713
0.191497447986405,0.00765222560913036
0.191485845014746,0.00766174854710192
0.191474653980733,0.00767098026587022
0.191463498000644,0.00768022986661305
0.191452756215898,0.00768918060936415
0.191443678176748,0.00769677920645974
0.191431165807145,0.00770730437867641
0.191419906302212,0.00771682868998615
0.191409431497968,0.00772573441013723
0.191400712308064,0.0077331807020168
0.191389333804163,0.00774294570547517
0.19137713390826,0.00775347389678952
0.191367220088726,0.00776207586651878
0.191359484312832,0.0077688167303284
0.191347215221938,0.00777956009316244
0.191339056315921,0.00778674089229704
0.1913269276675,0.00779746964589826
0.191317335103563,0.00780600165532383
0.191309502284704,0.00781299932767724
0.191299279985155,0.00782217462516725
0.191287558799022,0.00783275298758947
0.191278563413793,0.00784091602893206
0.191268343342228,0.0078502364581682
0.191260411454152,0.00785750556733529
0.191249611122952,0.00786745210299397
0.191239884275534,0.00787646016553034
0.191232973907414,0.00788288858105623
0.191221922468176,0.0078932194320044
0.191213672454561,0.00790097231829861
0.191204075390112,0.00791003591364947
0.191197015646012,0.00791673459508477
0.191187718176863,0.00792559700326267
0.191178386639921,0.00793453870138267
0.191170772429169,0.00794187012438448
0.191161006203017,0.00795132113248145
0.191152284356366,0.00795980752258609
0.191143547025581,0.00796835135586277
0.191136343090006,0.0079754296971537
0.191126577705572,0.00798507302563224
0.191119397270477,0.0079921992818794
0.191109789272221,0.0080017839486898
0.191100954586865,0.00801064714978634
0.191095631285572,0.00801601123999044
0.191085062688161,0.00802671203828975
0.191077907796845,0.00803399805442226
0.1910694431953,0.00804265802469362
0.19106291439167,0.00804937021421672
0.191053370668795,0.0080592329314076
0.191048207950291,0.00806459341768859
0.191039074392134,0.008074121396752
0.191032776997449,0.00808072386006397
0.191024958803189,0.00808895952752911
0.191016483208353,0.00809793572833158
0.191008002493717,0.00810696879380392
0.19100178108726,0.00811362869242656
0.19099404536782,0.00812194915714122
0.19098612332845,0.00813051595386441
0.190980987945384,0.00813609475445517
0.190973700798333,0.00814404638833745
0.190967401290556,0.0081509520192001
0.190959872964729,0.00815924603583434
0.190952671357165,0.00816722253386271
0.19094604622469,0.00817459783944085
0.190938664738534,0.00818285638094
0.190932426430112,0.00818987041025348
0.190923769876978,0.00819965833471782
0.19091760762525,0.00820666560020195
0.190911267392085,0.00821390861644633
0.190905858345515,0.00822011550122475
0.190898165299705,0.0082289873030565
0.190893175733891,0.00823476962657619
0.190886622025257,0.00824239952619859
0.190878071119855,0.00825241390233525
0.190872425731742,0.00825906269782222
0.190865784471265,0.00826692312570939
0.190859697556542,0.00827416543766498
0.190853299929653,0.00828181638350891
0.190849280060832,0.0082866421298077
0.190842384200992,0.00829496106736815
0.190835259826239,0.00830360588681085
0.190830492621316,0.00830942008631073
0.190823962483867,0.00831742183710906
0.190818510123439,0.00832413837214933
0.190812047390309,0.00833213936713952
0.190807740497167,0.00833749556792828
0.190800867174889,0.00834608732570295
0.190795349302133,0.00835302354694726
0.19078968717406,0.00836017521914802
0.190784117223935,0.00836724742630658
0.190778743530953,0.00837410486981995
0.190772276865462,0.00838240039848399
0.190768280099693,0.00838755217273347
0.190762820418721,0.00839462198546952
0.190756071430261,0.00840341107625981
0.1907513476121,0.00840959700990775
0.190747025842616,0.00841528105653524
0.190739684975485,0.00842498932955458
0.190734825513638,0.00843145483970793
0.190729788833603,0.00843818875705223
0.19072595488941,0.00844333821248867
0.190721378885107,0.00844950820202008
0.190714702622681,0.00845856280195002
0.190709576902238,0.00846555641356861
0.190706139151012,0.00847026764650052
0.190701157868665,0.00847712426604448
0.190695091539195,0.00848552234570325
0.190691560788385,0.00849043516706379
0.190685106288999,0.008499464148972
0.190681077588922,0.00850513262796994
0.190675725647573,0.00851269941769876
0.190672491756513,0.00851729292104214
0.19066709579058,0.00852499556322683
0.19066275225743,0.00853122936756769
0.190657718671101,0.00853849146260735
0.190652565694615,0.00854596801039041
0.190647898498456,0.00855277843682501
0.190644860581134,0.00855723212021987
0.190639767226721,0.00856473250684201
0.190635852806394,0.00857052825863889
0.190631363149459,0.00857721017170508
0.190626011095019,0.0085852191910561
0.190623151846622,0.00858951986460224
0.190618267710168,0.0085969010501323
0.190613614807036,0.00860397411977014
0.190607930108806,0.00861267093425692
0.190604785372438,0.00861750936580508
0.190602389839085,0.00862120806922425
0.190598483389962,0.00862726251454862
0.1905949922412,0.00863269978296416
0.190588810706432,0.00864238914618008
0.190584838890897,0.0086486541300876
0.190581939381686,0.00865324997042307
0.190577884784247,0.00865970570515908
0.190574500105342,0.0086651221899615
0.190569639845463,0.0086729447448678
0.190565582922947,0.00867951195688219
0.190562095839963,0.00868518829892037
0.190558173885909,0.00869160472898113
0.190555578397839,0.00869587066842286
0.190549456477833,0.00870599535462372
0.190547504973758,0.00870924159656327
0.19054384359608,0.00871535796376986
0.190539496173487,0.00872266240259297
0.190535618072069,0.00872921675346001
0.190533289765351,0.00873317098496651
0.190528921171607,0.0087406279831052
0.190526196698418,0.00874530423109957
0.190522455777576,0.00875175570067349
0.190518017818873,0.00875945707609535
0.190515703107375,0.00876349604742276
0.190511380867642,0.00877107746462376
0.190507661144603,0.00877764365504231
0.190505590520037,0.00878131824542916
0.190501853347175,0.0087879768782288
0.19049927862585,0.00879258790347312
0.190495243121284,0.00879985656596969
0.190492173900781,0.00880541913655317
0.19048883683524,0.00881149751876687
0.190485877364985,0.00881691688362479
0.190483314061979,0.0088216338943094
0.190478584571004,0.00883039338163487
0.190477123565742,0.00883311378004885
0.190473763813063,0.00883939677103325
0.190469571644007,0.00884729028930991
0.190467134614674,0.00885190635162849
0.190463692782274,0.00885846057673902
0.190460561977561,0.00886445927653617
0.190457714364272,0.00886994680907127
0.190455508148887,0.00887421722190058
0.190452278917553,0.00888050315238337
0.190450051918428,0.00888485838063551
0.190447008183017,0.00889084316121616
0.190443260452972,0.00889826180994559
0.190440637632251,0.00890348946921452
0.190438716525496,0.00890733052613711
0.190434836882502,0.0089151400488305
0.190432387809669,0.0089201020483582
0.190430050538141,0.00892486244355366
0.190427927325814,0.00892920347379833
0.190424181819887,0.00893691215566455
0.190421977344715,0.00894147850648594
0.190419594881459,0.00894643769672235
0.190416757523773,0.00895237704091623
0.190413609089995,0.00895901223017215
0.190411572861527,0.00896332901824141
0.190409424485638,0.00896790167363539
0.190406253005261,0.00897469512238598
0.190403416133236,0.00898081423963559
0.190401650667397,0.00898464338997959
0.190398570208353,0.00899136020643838
0.190396900870991,0.00899502141965772
0.190394835506031,0.00899957086232469
0.190392421364064,0.00900491925393552
0.190389558847402,0.0090112987040648
0.190386447876787,0.00901828456446305
0.190383892719272,0.0090240627251829
0.190382263956455,0.00902776576487807
0.190380620945915,0.00903151735294598
0.190376826726161,0.00904023928246288
0.190375540643916,0.00904321633078536
0.190372330862055,0.00905068873549244
0.190371146605534,0.00905346152962312
0.19036824870876,0.00906028467794303
0.190366584883235,0.00906422709896294
0.190364257269065,0.00906977191898185
0.190361835535656,0.00907557858926041
0.190360495194885,0.00907880981781629
0.190357284431174,0.00908660065940418
0.190355085459401,0.00909197766559062
0.190353967124479,0.00909472727161629
0.190351965107632,0.00909966775414135
0.190350069699005,0.0091043736018682
0.190347231549607,0.00911147100907324
0.190345858272968,0.00911492717820773
0.190343948059419,0.00911975834284439
0.190341761611447,0.00912532471459382
0.190339643931928,0.00913075136549122
0.190337483133789,0.00913632554055168
0.19033614511058,0.00913979780237687
0.190333432336998,0.00914688491581934
0.190331320340025,0.00915244383061084
0.190329909930196,0.00915618041402856
0.190328055054643,0.00916111804423067
0.190326738564383,0.00916464374694695
0.190324222312092,0.00917142450405111
0.190322534589258,0.00917600798587344
0.190321041838645,0.00918008430631904
0.190319476803979,0.00918437979464201
0.190317668764277,0.00918937515044867
0.190315361157585,0.00919579520865524
0.190313575404216,0.00920080280766796
0.190312073213924,0.00920504273729348
0.190310500341757,0.00920950668647272
0.190308741632644,0.00921452967663584
0.190307847322836,0.00921709600041621
0.190305421010325,0.00922410924823178
0.190304125288236,0.00922787960654033
0.190301873550227,0.00923448223073754
0.190300255203235,0.00923926493970252
0.190298767813546,0.00924368919113911
0.190297374597654,0.00924785824739288
0.19029620321016,0.00925138663021602
0.19029411053059,0.00925772455247674
0.190293254889651,0.00926033427108525
0.190291561378505,0.00926552615916851
0.190290333295668,0.00926931679992442
0.190287796827038,0.00927721202327536
0.190287013268396,0.00927967148754822
0.19028570373346,0.00928379689250097
0.19028411776385,0.0092888309718162
0.190282868235907,0.0092928215824724
0.190281211124493,0.00929815355357565
0.19027927873486,0.00930442378720514
0.190278661490038,0.00930643802389686
0.190277022747311,0.00931182001180669
0.190275708285095,0.00931616918389342
0.190274447040227,0.0093203688320498
0.190272784191763,0.00932595191933966
0.19027093453251,0.00933221498568641
0.190269982525611,0.00933546338787837
0.190268336970917,0.00934111880355542
0.190267204778745,0.00934503954978296
0.190266410827717,0.0093478051154697
0.190265393776338,0.00935136208512801
0.190263553723949,0.0093578558854814
0.190262044596005,0.00936323045508491
0.190260731105954,0.00936794881262607
0.190259284498102,0.00937318842138921
0.190258062571826,0.00937765302473644
0.190257461000299,0.009379862399182
0.19025658399299,0.00938309562023543
0.190254939782274,0.00938921056204414
0.190253739321423,0.0093937142294404
0.190253420706657,0.00939491504443896
0.190251827336013,0.00940096245747423
0.190251177135462,0.00940344762415745
0.190249993862102,0.00940799902432673
0.190248328673246,0.00941447073551587
0.19024670494959,0.00942084775183423
0.190246089279004,0.0094232866570273
0.190245231140175,0.00942670388851574
0.190243917572131,0.00943197918318231
0.190242751332154,0.00943669662822232
0.190241675166466,0.00944109399394709
0.190240770684419,0.00944481613314476
0.190239730103458,0.0094491296811547
0.190238498866316,0.00945427948928779
0.190237620054504,0.00945798922854328
0.190236553175956,0.00946252343257514
0.190235978758851,0.00946498347235945
0.190234889365947,0.00946968010742184
0.190233640026635,0.00947512633689882
0.190232591237698,0.0094797310945933
0.190232292330774,0.00948105574500438
0.190230880905789,0.00948734637258673
0.190230122990407,0.00949075805836833
0.19022896732375,0.0094960043631432
0.19022847021148,0.00949828328561091
0.190226854239613,0.00950574917293192
0.190226288313289,0.00950839701790427
0.19022546086229,0.00951228704044685
0.190224669021058,0.00951604212077886
0.190224131527637,0.00951860714268591
0.190223195020637,0.0095231120607892
0.190222528330142,0.00952634552120636
0.190221884736351,0.00952948927728109
0.190220186467049,0.00953789084596882
0.19022005043299,0.00953857073624823
0.19021866066646,0.0095455760019006
0.190217658934859,0.00955069451093868
0.19021765141172,0.00955073372518953
0.190216425206745,0.00955708392268492
0.190216013090464,0.00955923861548273
0.190215213573905,0.00956345423478344
0.190214477085019,0.00956736963593321
0.190213421162051,0.00957304771084402
0.190212794297602,0.00957645951986612
0.190212379271541,0.00957873133377894
0.190211429724475,0.00958398232372982
0.190210722967403,0.00958793059844262
0.190210234300615,0.00959068397288759
0.190209340980973,0.00959577199273209
0.190208588434871,0.00960010879691789
0.190208205015152,0.00960233443240146
0.190207494282062,0.00960649416670254
0.19020674961308,0.00961090426438252
0.190205825931281,0.00961645036598781
0.190205351383401,0.0096193249387528
0.190204671547895,0.00962348906112396
0.190204296314042,0.00962580922625941
0.190203747668181,0.00962922327168821
0.190202762329513,0.00963544136486823
0.19020257155102,0.00963665785477713
0.190201729801434,0.00964207803901992
0.190201038676086,0.00964658686127195
0.190200235285575,0.00965190602382527
0.190200100172262,0.00965281148499939
0.190199617699559,0.00965605278324656
0.190199049346981,0.00965991258946424
0.190198436521889,0.00966412694033277
0.190197996374065,0.00966718444244667
0.190197584334493,0.00967007407133879
0.190197003384731,0.00967419300786315
0.190196225572678,0.00967979385384529
0.190195652752082,0.00968397914483609
0.190195120362943,0.00968792965803119
0.19019476283279,0.00969059935725055
0.190194282198376,0.00969423644092322
0.190193756817503,0.00969826314672837
0.19019326952541,0.0097020399928335
0.19019289590998,0.00970497538674309
0.190192289702937,0.00970979196263247
0.190191870083724,0.0097131786173625
0.190191427360936,0.00971679509130663
0.190191039860015,0.00972000587488528
0.190190765928328,0.00972228497259628
0.190190215122635,0.00972694350798693
0.190189836589197,0.00973019272352985
0.190189553776571,0.00973264017252522
0.190189296731602,0.0097348901768291
0.190188463937147,0.00974230996479799
0.190188082187581,0.00974578604933812
0.190187652577036,0.00974975036882994
0.190187276406101,0.00975327521829151
0.190187215980414,0.00975384779688573
0.190186584627005,0.00975989524326499
0.190186415187849,0.00976154511265281
0.190186020702736,0.00976543282612683
0.19018562546871,0.00976938983264517
0.190185127085502,0.00977447937764053
0.19018498909087,0.0097759113364799
0.190184482347931,0.00978124807246773
0.190184351610364,0.00978264703591606
0.190184012700072,0.00978629738204406
0.19018372453258,0.00978946036449352
0.190183313056561,0.00979406087293703
0.190183088354772,0.00979661554471542
0.190182701408573,0.0098010958457156
0.190182473266068,0.00980378632777379
0.190182206267132,0.00980697443899745
0.190181953091041,0.00981005091692626
0.19018159068047,0.00981455450480455
0.190181230301926,0.00981911874717666
0.190180995507686,0.00982218691806835
0.190180679907229,0.00982633765541896
0.190180635572813,0.0098269317893539
0.190180375071579,0.00983046612017934
0.19018005793512,0.00983487263200846
0.190179743403913,0.00983935417133466
0.190179533721473,0.00984242204488754
0.19017949258263,0.0098430248950374
0.190179065723887,0.00984948056452501
0.190178916479653,0.00985177999248207
0.190178694932736,0.00985529013328062
0.190178436337614,0.00985948880190469
0.190178240093941,0.00986275310225802
0.190178100947834,0.00986512162736547
0.19017797803051,0.00986724375974689
0.190177747249747,0.00987132447414337
0.190177483645957,0.0098761530735111
0.190177395872075,0.00987780392067522
0.190177277897575,0.00988004117251905
0.190177065792065,0.00988419218691385
0.190176842699562,0.00988872014519224
0.190176681795449,0.00989210724352194
0.19017650883907,0.00989583340647429
0.190176372198678,0.00989888649633628
0.19017613276484,0.00990447391580538
0.190176054635174,0.0099063505961547
0.190176020561967,0.00990720498819191
0.190175838293485,0.00991178766515079
0.190175732343799,0.00991459688615465
0.190175587790697,0.00991849908586318
0.190175458764951,0.00992217127463896
0.190175443857004,0.00992260558406775
0.19017527244139,0.00992778508331481
0.190175167975758,0.0099311254999177
0.190175132430273,0.00993229071820773
0.190174997652523,0.00993692439159316
0.190174885642198,0.00994100706028484
0.190174827752428,0.00994326312279851
0.190174782646529,0.00994501949840597
0.190174736297467,0.00994695264728302
0.19017459930217,0.00995293601019109
0.190174559969299,0.00995479491488984
0.19017445572664,0.00996008556162929
0.190174368915407,0.00996503152188799
0.190174392828328,0.00996360887287487
0.190174332888157,0.00996732518764742
0.190174282287717,0.00997069743951041
0.190174223493202,0.00997520737171551
0.190174211736473,0.0099760778582894
0.1901741756081,0.00997928748543571
0.190174127200864,0.00998433969925585
0.190174102503347,0.00998754087631203
0.19017409934229,0.00998793443216548
0.190174076305653,0.00999164227036245
0.190174062495036,0.00999444345093559
0.190174046511005,0.0099992621340477
0.190174039856335,0.0100033007459024
0.190174039504111,0.0100046688043482


==> data/3P_015.csv <==
1,0
0.684932003551444,0.000170446695976025
0.640814737761494,0.000386471534545128
0.611755887096498,0.000628854742448213
0.5896290117827,0.000889483614028159
0.571529188550124,0.00116514277753537
0.556123866479896,0.00145322433927686
0.54265791124606,0.00175199678172994
0.530610645867771,0.00206158304739228
0.519716321191606,0.00238005406296641
0.509712324392666,0.00270807497182254
0.500507706265174,0.00304294652947645
0.491903868855986,0.00338694512915895
0.483865955222843,0.00373752835919575
0.476289163341844,0.00409570916824823
0.469141089835079,0.00445993605887977
0.462352622512026,0.0048309814391357
0.455882355066671,0.00520878353848862
0.44970680773544,0.00559259056090545
0.443766975533008,0.00598427757786929
0.438089056558663,0.00638039069053432
0.432635936353722,0.0067817516619773
0.42736896309133,0.00718978214252447
0.422298259464591,0.0076023580888049
0.417390814745014,0.00802089077356197
0.412641449848539,0.0084447060366276
0.408030006845994,0.00887457643113038
0.403552053907773,0.00930998737460236
0.399195927688734,0.00975119482940135
0.394982961697724,0.0101950560427177
0.390877651725795,0.0106443757046241
0.386857188599207,0.0111010369631477
0.382948399764595,0.0115613204813262
0.379148457812454,0.012024706582637
0.375410444399489,0.0124963478969598
0.371783901476282,0.012969379968469
0.368221491564728,0.0134493237643441
0.364761068668767,0.0139304674103831
0.361345199763573,0.0144202872006005
0.358004410840133,0.014914046343965
0.354056651998945,0.0155150873559866
0.351562498401103,0.0159087822368236
0.348396336371989,0.0164190509044372
0.34532287571815,0.0169283476425978
0.342310466780923,0.0174412462566896
0.339346866181693,0.0179594442916046
0.336421801116528,0.0184844938087064
0.333588358355859,0.0190063093534509
0.330782784141209,0.0195361377728283
0.328015516837588,0.0200718761219123
0.325290351893463,0.0206125494175191
0.322643241113656,0.0211504865533438
0.320022041506578,0.0216958515726404
0.317427023745605,0.0222485233534118
0.314898557342794,0.0227995321456234
0.31240962580387,0.0233542866388495
0.30993673447691,0.0239179118266383
0.307536702141765,0.0244770828465783
0.30514081684771,0.0250475213016965
0.302815923062325,0.0256130270651895
0.300489906212783,0.026190892573423
0.298239423019749,0.0267617785467181
0.295986583603358,0.0273451541498056
0.293809132799042,0.0279205880894741
0.291630397423811,0.0285080311164261
0.289484825773137,0.0290982158738572
0.287389526812676,0.0296860334957462
0.285332792609637,0.0302743135470762
0.283306953119505,0.0308649456336502
0.281283181182926,0.0314663315422311
0.279319849385504,0.0320608676422302
0.277369863737216,0.0326624574106443
0.274887266601478,0.033441915802465
0.273569994714258,0.0338675585832963
0.27170505126158,0.0344753965167283
0.269879207948662,0.0350812869401067
0.268084870896313,0.0356873883270346
0.26629754776877,0.0363018940483936
0.264556718651034,0.0369110103016083
0.262850301600125,0.0375184890756422
0.261144361648501,0.0381363550398308
0.259496680694747,0.0387433963913315
0.257864220873069,0.0393550429922152
0.256240119350494,0.0399739070685139
0.25466999068923,0.0405822726808578
0.253095354152455,0.041202588084992
0.251570868367557,0.0418131392608058
0.250074774733725,0.0424221320352049
0.248589513932735,0.0430365878265258
0.247151538081891,0.0436411066712333
0.245722736663827,0.0442514036712928
0.244311193740508,0.0448640200159617
0.242932325535118,0.0454720149723298
0.241579832432381,0.0460778173868294
0.240243781376416,0.046685692513029
0.23894186671727,0.047287319552623
0.237660586559135,0.0478886158383706
0.236404114272921,0.0484873989382723
0.235174574333218,0.0490823571144938
0.23397051614086,0.0496738801564193
0.232794588434289,0.0502603352614278
0.231630605563101,0.0508496107503037
0.230484841235421,0.0514384551633038
0.229382385188743,0.0520135344697688
0.228294261268515,0.052589562606324
0.227218306778533,0.0531676408828412
0.226175763830947,0.0537360847522427
0.225153624503047,0.0543016107496284
0.22416317458766,0.0548576107226373
0.223177196431985,0.0554191901261809
0.222237946220611,0.0559619140822464
0.221298940949161,0.0565123229599586
0.220386202901828,0.0570550938395862
0.219491245020427,0.0575949785159252
0.21862882083222,0.0581226937770237
0.217788798228179,0.0586439873469564
0.216956441204788,0.0591678713561377
0.216150231951922,0.0596825243945427
0.21536264812746,0.060192409277302
0.214599340426568,0.0606935425642526
0.213780462729565,0.061237323243694
0.213124618675772,0.0616821402965598
0.212425861369057,0.0621604275190846
0.211736043120234,0.062639142612861
0.211055924858143,0.063117743541828
0.210412619951345,0.0635767241531738
0.20977004131189,0.0640415316142457
0.209161372972875,0.0644878928862868
0.208560030842352,0.0649349280594015
0.207978923936224,0.06537286438465
0.207408547430434,0.0658086306369274
0.206866435706878,0.0662284607188176
0.206332751619291,0.0666473768054317
0.205812229632312,0.0670615511814044
0.205303078611226,0.0674722471525864
0.204822513072915,0.0678651557050397
0.204347903244459,0.0682584350211466
0.203888212250969,0.0686445323887454
0.203446704747626,0.0690203658410238
0.20301194980185,0.0693954590842703
0.202588594636978,0.0697657048599292
0.202180944189652,0.0701270768454747
0.20179596613433,0.0704729236416046
0.201413650595753,0.0708209760160177
0.20103943724371,0.0711662893881538
0.200686465676623,0.0714963982655385
0.200341389433413,0.071823439207654
0.200000944335632,0.072150465897644
0.199675302855986,0.0724675278947865
0.199363131087155,0.0727755653385763
0.199059965927417,0.0730787249929593
0.198761630157055,0.0733810959166168
0.198477195946134,0.0736732865810762
0.198207926512143,0.0739535797582351
0.197938692056371,0.0742375876699419
0.197677925057188,0.0745164087288966
0.197433251409879,0.0747815348969205
0.197186904150332,0.0750520760973371
0.196957275622802,0.0753076668728905
0.196732102733343,0.0755616491394309
0.196508704618627,0.075817067352008
0.196296140245098,0.0760634348520999
0.196098485076029,0.0762955834523874
0.195897057409085,0.0765353476311996
0.195703590927269,0.0767688061799891
0.195523658078369,0.0769888644084573
0.195342310057756,0.0772136511602618
0.195166888663338,0.077434096291817
0.195004210029717,0.0776413007663669
0.194841256428567,0.0778516635339622
0.194681538853175,0.0780607120318552
0.194532912240048,0.0782579181286712
0.194384355636153,0.0784577374235271
0.194243183526103,0.0786502567499297
0.194104594589031,0.0788418770074095
0.193975403285229,0.0790229621483902
0.193843480157545,0.0792104479376215
0.193725309359434,0.0793807076626615
0.193604361688169,0.0795573518630682
0.193485192518385,0.0797338768629347
0.193374491155111,0.0799001764936267
0.193269821836907,0.0800595721999958
0.193160859682872,0.0802278463706542
0.193060689462261,0.080384760012904
0.192961269670179,0.0805427071678757
0.192865481442034,0.0806970757510745
0.192773238590729,0.0808478677542247
0.192684956544178,0.0809942521750262
0.192598340204006,0.0811399424859998
0.192516951846316,0.0812788029338052
0.192434912901172,0.0814207997184224
0.192360725088785,0.0815510495262984
0.192283614830774,0.0816883836006083
0.192210282116141,0.0818209328250391
0.192139972016598,0.0819498930247235
0.192070850036867,0.0820785581560218
0.192006232790386,0.0822006187860068
0.191941817996839,0.0823241006238895
0.191881829733662,0.0824408013895586
0.191818869184421,0.082565149915042
0.191762574255794,0.0826780395069905
0.191704925134886,0.0827954047975649
0.191653939341721,0.0829007694772141
0.191599403981651,0.0830151855551572
0.191550079229623,0.0831202728782524
0.191498613255151,0.0832316481792679
0.191451023870696,0.083336280634951
0.191405926609079,0.0834369826701791
0.191362029100528,0.0835365291401153
0.191317671561488,0.0836387335031767
0.19127653827443,0.0837350411174386
0.191235545152015,0.0838325696083659
0.191196020464455,0.0839281532016183
0.19116200869922,0.0840116938478363
0.19112383951286,0.0841069371092828
0.191087253608289,0.0841998033592572
0.191052680349425,0.0842890575582191
0.191021127532277,0.0843718586518978
0.190989016279208,0.0844575194954447
0.19095580820002,0.0845476762321881
0.190926041685362,0.0846299212644222
0.190897371783985,0.0847105014880075
0.190869690421813,0.0847896517666708
0.190843063169914,0.0848671019714408
0.190816078267283,0.0849469975058082
0.190791998537518,0.085019556027095
0.190765865845068,0.0850997360919723
0.190743405644583,0.0851699130861154
0.190720296357243,0.0852434168478823
0.190698324794313,0.0853145996097642
0.190676902385982,0.0853852988398001
0.190655387661621,0.0854576751029351
0.190634584326455,0.0855290511273991
0.190615524497448,0.0855957288831534
0.190597389960492,0.0856603856265012
0.190579743416526,0.0857245126990021
0.190562273771296,0.0857892520211847
0.190545557496278,0.0858524473974289
0.190528049291593,0.0859200377043465
0.190512204189834,0.0859825273410902
0.19049701270245,0.0860437070546706
0.190482594069865,0.0861030035690008
0.190467908941925,0.086164708365852
0.190454119484706,0.0862239542244885
0.190440935641574,0.0862818606366582
0.190429442123408,0.0863334264652095
0.190416431276957,0.0863931067434228
0.190404757323563,0.0864479257114708
0.19039295824637,0.0865046518284109
0.190382288295209,0.0865571826016944
0.190371002276683,0.0866141231572806
0.190361744547088,0.0866619740714993
0.19035228309421,0.0867120268041792
0.19034298083494,0.0867624589926032
0.190333688733806,0.0868141493924449
0.190324079459589,0.0868691106873792
0.190316569617441,0.0869132207373026
0.190308205063387,0.086963656057858
0.190300195718683,0.0870133544649694
0.190292610895383,0.0870618102445175
0.190285702919754,0.0871072364995238
0.190278855911614,0.0871535823819659
0.190272795995288,0.0871958148333081
0.190266411435169,0.0872416625093766
0.190259776846601,0.0872909334247434
0.190254617672307,0.0873305127643742
0.190249320801045,0.0873724315866866
0.190243962334357,0.0874162847616931
0.190238498866316,0.0874626897274655
0.190234539031742,0.0874975138733563
0.190229660225993,0.0875419661110927
0.190225343020228,0.0875828818848772
0.190220703809606,0.0876287382640275
0.190217450680379,0.0876622216446708
0.190213181986433,0.0877080549673399
0.19021031566568,0.0877402005039425
0.19020677996926,0.0877815967159833
0.190203844192009,0.0878176439219944
0.190200783136292,0.0878571175668736
0.190198169920879,0.0878925929057643
0.190195384306742,0.0879325366894565
0.190193253693525,0.0879648365093426
0.19019101035857,0.0880007962207913
0.190188635325206,0.0880415040651672
0.190186889561303,0.0880735532469295
0.190185142951113,0.0881078203234937
0.190183607235645,0.0881402280498376
0.190182140435659,0.0881736271672998
0.190180623309415,0.0882115116067254
0.190179533721473,0.0882414678362269
0.19017833117045,0.0882781732054552
0.190177405949448,0.0883100592967077
0.190176614806653,0.0883409700211633
0.190175979106926,0.0883694473683839
0.190175315692726,0.0884046845390909
0.190174875201687,0.0884335332913798
0.190174539453391,0.0884612207047569
0.190174258846064,0.0884932173985392
0.19017409934229,0.0885229203054461
0.190174039504111,0.0885549254769385


==> data/3P_03.csv <==
1,0
0.862987244720024,0.000837031003722468
0.81239668247682,0.00237410577520107
0.772670499653222,0.00445387048172438
0.737999565197411,0.00705776652653664
0.706235226776179,0.0101962580558141
0.676255629776307,0.0139001094182518
0.647375818346414,0.0182151169316759
0.61913275447127,0.0231998678416979
0.591191539263886,0.0289242894230177
0.563246801495971,0.0354813607382806
0.5350126007443,0.0429896427925319
0.506234676011236,0.0515897896524392
0.476603927514487,0.0614721632197414
0.445741253243379,0.0728941919397972
0.413049082082282,0.086257573956667
0.377674500585287,0.102166123205978
0.3342164132796,0.12202139104014
0.272518405012746,0.151710831055062
0.202362361568302,0.189202040995022
0.199241669065085,0.191194283138156
0.196867255200857,0.19284165084021
0.195111890847108,0.194163507242586
0.193831778979352,0.195208799068375
0.192904345871265,0.196029584528618
0.192230456723646,0.196675887435191
0.191741757703878,0.197183716320347
0.191380832839564,0.197590030356459
0.191109026570515,0.197921753651699
0.190906741626578,0.198189494788043
0.190749804305951,0.198414907850168
0.190628166175584,0.198604848100977
0.190532623291048,0.198767355554515
0.190458090479793,0.198905701954574
0.190399588979775,0.199024377996526
0.190352659505129,0.19912866713475
0.190314582019353,0.199221735433337
0.190284548053951,0.19930277528247
0.190259808564747,0.199376822379519
0.190239936665488,0.199443264176616
0.190224454607963,0.19950138918774
0.190211563450807,0.199556213028143
0.190201319042185,0.19960622511576
0.190193643887324,0.199649689263971
0.190187230126452,0.199692618659614
0.190182772947736,0.199728679021466
0.190179303392552,0.199763511901705
0.190176811884709,0.199796319572319
0.190175227779828,0.199825999702886
0.190174328011286,0.199854269290025
0.190174039504111,0.199881893687937


==> data/3P_030.csv <==
1,0
0.999999999999991,0
0.99999999999999,0
0.91138812182562,0.000403573221292946
0.893826028218629,0.000525104964660097
0.884256871147634,0.000611282577193137
0.877476755654824,0.000686405672645794
0.871852907210861,0.000760359387081634
0.866748431515035,0.000838039985702192
0.861858608131049,0.00092258459046277
0.857077953305418,0.0010151756937732
0.852339591124286,0.00111682147454192
0.847642080485382,0.0012274090632896
0.842964196353406,0.00134735059436087
0.838328293202016,0.00147599209011736
0.833741380694638,0.00161298305627627
0.829215507389846,0.00175776463046945
0.824749062237579,0.00191017057902043
0.820338506436297,0.00207013004375242
0.816014836666921,0.00223624374358414
0.81174063082838,0.00240969574847117
0.807556771266852,0.00258856111052454
0.803416584324854,0.00277458445356486
0.799357039132346,0.00296588008183775
0.795357002068683,0.00316316118261498
0.791424057236559,0.00336580853439045
0.787553952210048,0.00357377790515436
0.783727446634005,0.00378791082773806
0.779956352783103,0.00400737125960798
0.776218967708254,0.00423327429261218
0.772562086266393,0.00446255155219249
0.768932096902041,0.00469834105860381
0.765339526385876,0.00493987565193501
0.761797900764117,0.00518607484640508
0.758282637867145,0.00543850865742512
0.7548197914396,0.00569515675505108
0.751383104830113,0.00595781119954361
0.747986474394712,0.00622529393851909
0.744621024488267,0.00649816573901689
0.741290696140053,0.00677598161165981
0.737976972874586,0.00706020800254845
0.734690913780311,0.00734984064148902
0.731437970485481,0.00764428094236845
0.728215040296647,0.00794367984736865
0.72500947117592,0.00824913530454788
0.721821488383426,0.00856059022621222
0.718657877764842,0.00887731771767833
0.715537624139612,0.00919725666510182
0.712402903541365,0.00952631420290856
0.709312369294645,0.00985830560561794
0.706229028997769,0.0101970949361492
0.70316985021502,0.0105407795169366
0.7001354438047,0.0108891847422098
0.697081597318023,0.0112474414243498
0.694067032808712,0.011608658841237
0.691059246553465,0.0119766239847099
0.688082240405183,0.0123483450611029
0.685098131311452,0.0127285133954524
0.682137917035017,0.0131131884060803
0.679195998325866,0.0135030015093698
0.676255629776307,0.0139001595389686
0.673313968858957,0.0143051080985582
0.670413395858304,0.0147119209903626
0.66750689256072,0.015127116182832
0.664592454489566,0.0155510940550751
0.661710250516429,0.0159779741101425
0.658838165525686,0.016410922090923
0.655959439419969,0.0168525073125402
0.653096050834787,0.0172993793894554
0.650228668947513,0.0177545648778967
0.647373254342762,0.0182155521609167
0.644526846892801,0.0186827878041636
0.641690856711548,0.0191560137881256
0.638866120195952,0.0196350536435062
0.636037818325517,0.0201224397981532
0.63320275238063,0.0206188162437024
0.630394649242249,0.0211182436763465
0.627556611989032,0.0216309030701791
0.624753808369533,0.0221450484975607
0.621947081337676,0.0226677791176056
0.61913275447127,0.0231998743659996
0.616335312883527,0.0237367124885283
0.613525575059843,0.0242839195733817
0.610745449669,0.0248333041564562
0.607952387326666,0.0253932472409082
0.605145830185693,0.0259640186548258
0.60234906960879,0.0265409410037911
0.599562309408972,0.027123928635386
0.596761887831923,0.0277179896867134
0.593994711665437,0.0283131290629848
0.591191539263886,0.0289242918426897
0.588396723519221,0.0295419712695064
0.585623223119893,0.030163210634433
0.582813590003285,0.0308009840661431
0.580048043507613,0.0314370848362173
0.577245838533688,0.0320900899505533
0.574439940278265,0.0327525392012943
0.571632389953351,0.033424013034032
0.568841931045934,0.0340999943870956
0.566030311101878,0.0347898055513473
0.563246801495971,0.0354813616341046
0.56042935706487,0.0361901403015403
0.557647415380951,0.0368987004566685
0.554826209860247,0.0376261372283672
0.551996253467804,0.0383648448291886
0.549185064084169,0.039107625815279
0.546365054575429,0.039861754660645
0.54353471034081,0.040627760956836
0.540699574108484,0.0414042497784845
0.537861406823097,0.0421908084609074
0.5350126007443,0.0429896431059185
0.532174740721641,0.043794729924574
0.529304244822784,0.0446185702590242
0.526445517479853,0.0454485524158042
0.523580708604175,0.0462898598955793
0.520701265299017,0.0471451356306635
0.517839188457877,0.0480048885804127
0.514960253321235,0.0488794236307045
0.5120616487514,0.0497698060399435
0.509145905909352,0.0506754731609254
0.506234676011236,0.0515897897620102
0.503308142039175,0.0525190596206369
0.500379481591709,0.053459213294313
0.497439263596927,0.0544133723512591
0.494500855400404,0.055377271981421
0.491533495370558,0.0563611677498393
0.488597381391391,0.0573451074255457
0.485596058663378,0.0583616154737108
0.482634269864018,0.0593753727005646
0.479612559886773,0.0604205482701921
0.476603927514487,0.0614721632570474
0.473565795078639,0.0625452055777348
0.470529361696401,0.063628823000201
0.467504666030506,0.0647193717730045
0.464426248409919,0.0658406982033882
0.461362683909138,0.0669680492091392
0.458263364846192,0.068120175415329
0.455143735466669,0.0692916593191454
0.452035401295554,0.0704706895230802
0.448879801656308,0.0716796891453732
0.445741253243379,0.0728941919835012
0.442550137805821,0.0741413440063086
0.43935610596251,0.0754020609980205
0.43615718926429,0.0766771625143789
0.432927215062091,0.0779772857028845
0.429666761684851,0.0793025527362875
0.42638544635351,0.0806493485336497
0.423100745891463,0.0820106313084355
0.41977036049336,0.0834042090431042
0.416421298573592,0.0848191491074756
0.413049082082282,0.0862575739656961
0.409657207535802,0.087718226176078
0.406235090732343,0.089205937968439
0.402797011888279,0.0907147500001607
0.399297767796478,0.092264937252266
0.395795765449172,0.0938309769123845
0.392237174452641,0.0954372611394415
0.388648813470054,0.0970721698180244
0.385039550943292,0.0987319169666839
0.381369009236398,0.100435519833863
0.377674500585287,0.102166123206393
0.373920354322488,0.103940881197671
0.370105192915348,0.105761122596742
0.366269884411256,0.107607759052992
0.362359337370446,0.109507807746542
0.358395763518909,0.111451171402329
0.354334139669748,0.113460758254877
0.350251070467245,0.115499269499779
0.346040806622893,0.117620278192208
0.341796672404071,0.119777603723213
0.33742164132796,0.122021391039986
0.332961321185008,0.124329386246365
0.328344474157072,0.12673971607895
0.323581457450004,0.129248596989373
0.318690361647749,0.131847841957317
0.313589136502988,0.13458272956153
0.308252266544059,0.13746921899983
0.302604966075112,0.140550528876004
0.296475376499685,0.143869346891589
0.288604219244287,0.147529079919255
0.280218405012746,0.151710831055703
0.268337169047191,0.156879236163705
0.205468893737519,0.187363530022003
0.205051814586076,0.187603241674057
0.204636002658373,0.187844306396823
0.20424125271897,0.188075137011936
0.203842680436611,0.188310214006206
0.203458124491993,0.188538995657107
0.203088742673464,0.18876062706174
0.20271776456051,0.188985123085059
0.202362361568302,0.189202040995012
0.202019910720692,0.189412815864594
0.201679699976747,0.189623977625398
0.20134590842639,0.189832919182828
0.201025654626011,0.190035081244305
0.200702206383706,0.190240999042871
0.200394045102387,0.190438864220025
0.200102887145253,0.190627366795757
0.199809062400318,0.190819178919494
0.199526048448315,0.19100548738184
0.199241669065085,0.191194283138138
0.198977096819585,0.191371408856086
0.198716797845483,0.191547113491101
0.198457755639726,0.191723437505373
0.198219391835835,0.191887025582806
0.197975723742169,0.192055628425676
0.19774028828695,0.192219901660917
0.197509506362078,0.192382279462684
0.197289584230356,0.192538308480179
0.197077654606736,0.19268990420913
0.196867255200857,0.192841650840187
0.196667421899331,0.192986969558716
0.19647083161714,0.193131106762175
0.196287694842942,0.193266470078335
0.19610007964598,0.193406274726818
0.195921570010758,0.193540398089675
0.195753417573224,0.193667762818566
0.195581993392064,0.193798666645569
0.195419235275826,0.193923983464546
0.19526269704239,0.194045495515016
0.195111890847108,0.194163507242564
0.194965769264451,0.194278776125671
0.194824509986782,0.194391107163956
0.194684203203388,0.194503589260686
0.194547504713926,0.19461408465476
0.194418100330876,0.194719542244649
0.194296960821314,0.194819048953147
0.194170413431704,0.194923843256338
0.194056299907835,0.195019111226876
0.193942884626066,0.195114548405349
0.193831778979352,0.195208799068359
0.193725106770821,0.195300020991155
0.19361955553516,0.195391021324107
0.193519786719614,0.195477737577515
0.193421901210612,0.195563505886373
0.193331795415312,0.195643085392937
0.193235318185281,0.1957289870852
0.193149207096958,0.19580629032623
0.193065512465993,0.195882018885967
0.192986781283876,0.195953811916136
0.192904345871265,0.196029584528614
0.192827072190109,0.19610119368662
0.192750575425957,0.196172659523445
0.19267955879545,0.196239540778467
0.192607334166009,0.196308108916206
0.192542774025931,0.196369889039059
0.192476544968386,0.196433764331303
0.192409771788567,0.196498696128808
0.192351097959712,0.196556210114066
0.192289310029876,0.196617259001669
0.192230456723646,0.196675887435202
0.192176267312462,0.196730299703871
0.192123697012522,0.19678349542367
0.192070067497623,0.196838195490486
0.192016420534369,0.19689336593163
0.191966988587354,0.196944620802392
0.191918650590017,0.196995145395634
0.191874842743919,0.197041293257823
0.19182749625733,0.1970915672047
0.191787334385145,0.197134549124112
0.191741757703878,0.197183716320373
0.191700450775216,0.197228648610339
0.191662466908546,0.197270291069776
0.191620710304593,0.19731644235465
0.191584514510168,0.197356776680555
0.191546461346538,0.197399521769353
0.191512734454759,0.197437711792348
0.191479825525607,0.19747526212274
0.191443615158381,0.19751691862748
0.191409967762312,0.197555958233429
0.191380832839564,0.1975900303565
0.191350672895122,0.197625572620072
0.191318875204551,0.197663356011586
0.191290996520213,0.197696755863418
0.19126262503515,0.197731017443455
0.191236088527102,0.197763320685963
0.191208477247956,0.197797206331932
0.191183876957231,0.197827641864523
0.191157951852882,0.197859974501867
0.191135135376456,0.197888659113703
0.191109026570515,0.197921753651754
0.191087922077909,0.197948725160152
0.191065483378158,0.197977625685672
0.191043539777936,0.198006119648857
0.191022597124921,0.198033535394095
0.19100195013617,0.198060783431881
0.190982047323769,0.198087263322633
0.190961775411724,0.19811445869175
0.190941922725891,0.198141316961463
0.190924771034553,0.198164709926755
0.190906741626578,0.19818949478811
0.190887130105126,0.198216689160326
0.190870277953116,0.198240259770844
0.1908551735883,0.198261551683785
0.190835868392778,0.198289000591756
0.190822770513926,0.198307780379195
0.190806945901742,0.19833064451053
0.190792247183,0.19835205811372
0.190778434060608,0.198372343390477
0.190763718223101,0.198394132552264
0.190749804305951,0.198414907850247
0.190735944301859,0.198435778720547
0.190723015313584,0.198455411978235
0.190709432660904,0.198476212279568
0.190696811030291,0.198495709359451
0.190685215397334,0.198513768008163
0.190672451781423,0.198533815037003
0.190661938746362,0.198550465633266
0.190649237778479,0.198570753322532
0.190639145649195,0.198587013581383
0.190628166175584,0.198604848101066
0.19061732252886,0.198622615111531
0.190607451117762,0.198638926576267
0.190597479855009,0.198655541453696
0.190586529217654,0.198673952533851
0.190578695577648,0.198687233751704
0.190567538609575,0.198706312049634
0.190558877071906,0.198721261763313
0.190549863728578,0.198736950912681
0.190541103761557,0.198752332209737
0.190532623291048,0.198767355554614
0.190525656859475,0.198779792978982
0.190516628676401,0.198796051571487
0.190509320418184,0.198809330805977
0.190500633782486,0.198825257039755
0.190494147603949,0.198837251561293
0.190486275102394,0.198851936213445
0.190478762342047,0.198866079614
0.190472245232046,0.198878457292341
0.190464800608201,0.198892724528046
0.190458090479793,0.19890570195468
0.19045265019746,0.198916311460191
0.190445807507517,0.198929767363594
0.190439020797728,0.198943244870997
0.190433348095005,0.198954611457644
0.190427357164245,0.198966722201728
0.190420907127077,0.198979884602664
0.190415889853361,0.198990216704169
0.190409596739449,0.199003294307286
0.19040564882725,0.199011568909747
0.190399588979775,0.199024377996639
0.190394884235509,0.199034416234168
0.190388309721534,0.199048586542649
0.190383927829628,0.199058126966627
0.190379042367238,0.199068857500547
0.190374411108324,0.199079123382791
0.190370695802712,0.199087427752499
0.19036509309864,0.199100069114174
0.190360732679216,0.199110010809514
0.190356656821604,0.199119388061986
0.190352659505129,0.199128667134869
0.190348115059429,0.199139318048086
0.190343942879776,0.199149196747107
0.190340787109487,0.199156732962149
0.190336442871701,0.199167206257841
0.190332780955745,0.199176118727071
0.190328357816504,0.1991869993928
0.190325095391499,0.199195106850879
0.190321640265767,0.199203772082577
0.190318956096152,0.199210560135062
0.190314582019353,0.199221735433462
0.190310878453025,0.199231309411014
0.190307890509138,0.199239113086964
0.190304320126947,0.199248530918635
0.190301932721399,0.1992548894078
0.190298110288076,0.19926517266094
0.190295997818021,0.199270911239998
0.190293185777181,0.199278616507284
0.190290003575104,0.199287428156467
0.190286886418184,0.199296159070772
0.190284548053951,0.1993027752826
0.190280707437417,0.199313770576257
0.190278480695643,0.199320221652954
0.190275995613332,0.199327490559978
0.190273795950072,0.199333987142712
0.190270691389555,0.199343260960926
0.190269027924691,0.199348282228559
0.190266585402813,0.199355724097489
0.190263456134377,0.199365379993327
0.190261836629103,0.199370434855864
0.190259808564747,0.199376822379654
0.190257940745809,0.199382760205928
0.190255603953563,0.199390271039131
0.190253730432873,0.199396360619035
0.190251259622062,0.199404487222792
0.190249071928971,0.199411774760732
0.190247625360514,0.199416647679562
0.19024541021395,0.199424186641328
0.190243201330656,0.199431803337159
0.190241824991497,0.199436605234141
0.190239936665488,0.199443264176754
0.190238088085722,0.199449860130145
0.190236399352781,0.199455961298708
0.190234921602748,0.199461360755991
0.19023342971791,0.199466870800039
0.190231785566249,0.199473011221949
0.190230284603498,0.199478684341141
0.190228391390357,0.19948593831886
0.190227066844544,0.199491081417746
0.190225774057689,0.199496152874416
0.190224454607963,0.199501389187881
0.190222891019113,0.1995076746366
0.190221253748794,0.199514350890738
0.190220259847871,0.199518455502537
0.190218788821316,0.199524602361325
0.190218004215013,0.19952791714289
0.190216367786886,0.199534919197372
0.190214876979085,0.199541403102656
0.190213646391437,0.199546836468594
0.190212912432768,0.19955011324235
0.190211563450807,0.199556213028289
0.190210684254922,0.199560236551758
0.190209564633476,0.199565427335302
0.190208399502448,0.199570908778226
0.190207538930302,0.199575011738352
0.190206203667428,0.199581474548592
0.190205521786464,0.199584821122987
0.190204378826399,0.199590509347367
0.19020315594737,0.19959669703648
0.190202379817011,0.199600689080067
0.190201319042185,0.199606225115907
0.190200994343576,0.199607940022151
0.190199678998588,0.199614983352175
0.190198764599072,0.199619978589771
0.19019821054073,0.199623049413283
0.190197173693315,0.199628877314677
0.190196758958209,0.199631241564183
0.190195627396281,0.199637798887829
0.190194906500662,0.199642058998151
0.190194458743414,0.199644739690886
0.190193643887324,0.199649689264121
0.19019276945307,0.199655109377447
0.190192251578643,0.199658373536254
0.190191556772946,0.199662821670441
0.190190716422871,0.199668313104666
0.190190422799664,0.199670261224534
0.190189680901692,0.199675262080552
0.190189217477666,0.199678438819129
0.190188730214189,0.199681831382718
0.190187794380132,0.199688496127519
0.190187230126452,0.199692618659767
0.190186786220231,0.199695921265028
0.190186530144855,0.199697850644252
0.19018570777789,0.199704173690836
0.190185344332252,0.199707037054106
0.190184979868004,0.199709950948801
0.19018454465669,0.199713490426347
0.190184049645021,0.19971760667151
0.190183451043763,0.199722708149553
0.190182994369381,0.199726705817356
0.190182772947736,0.199728679021621
0.190182354136747,0.199732478202513
0.190181847809397,0.199737200803603
0.190181479528091,0.199740723873324
0.190181065237489,0.199744784831671
0.190180892452067,0.199746510538965
0.190180598847784,0.199749499182684
0.190180043377559,0.199755326780758
0.190179830059822,0.199757645199857
0.190179562389629,0.199760597650969
0.190179303392552,0.199763511901861
0.190179042777932,0.19976652817866
0.190178742721256,0.199770109162308
0.190178454103749,0.199773623164696
0.190178068355758,0.199778524035664
0.190177969296739,0.199779818496021
0.19017758230124,0.199785039487783
0.190177327306517,0.199788631553783
0.190177176987582,0.199790806450636
0.190176997007232,0.199793492080397
0.190176811884709,0.199796319572478
0.190176663961206,0.199798654422863
0.19017636859883,0.199803530090915
0.190176182289394,0.199806746761094
0.190176094852028,0.199808294813005
0.190175902241767,0.199811851908363
0.190175736636144,0.199815057757445
0.19017563978633,0.199816995608338
0.190175479355315,0.19982035416895
0.190175261132071,0.19982521104661
0.190175227779828,0.199825999703046
0.190175025220669,0.199830998252081
0.190174949425794,0.199832984574678
0.190174851972114,0.199835676190749
0.190174760246809,0.199838356608586
0.190174618787361,0.199842836332479
0.190174602307055,0.199843400514594
0.19017454369816,0.199845446588617
0.190174464109971,0.199848419330434
0.190174352478446,0.19985313627524
0.190174328011286,0.199854269290187
0.190174277688367,0.199856760261451
0.190174199990208,0.199861201160994
0.190174184019852,0.199862223622605
0.190174124455819,0.199866726510928
0.190174128125792,0.199866490736052
0.190174076990217,0.199871657783614
0.190174065623933,0.199873327152845
0.19017405851433,0.19987445450078
0.190174043840761,0.19987810932999
0.190174039504111,0.199881893688101


==> data/3P_0300.csv <==
P3_dense,S3_dense
0.190174039504111,0.199881893687937
0.19179693722053562,0.1971242395805109
0.19341983493696024,0.19556527988912284
0.19504273265338487,0.1942179366169403
0.1966656303698095,0.1929883430925989
0.19828852808623412,0.19183849405013267
0.19991142580265875,0.19075411011700175
0.20153432351908337,0.1897192944948649
0.203157221235508,0.18870849094583272
0.20478011895193263,0.18770802243804033
0.20640301666835725,0.1867170768148591
0.2080259143847819,0.18573542848557795
0.2096488121012065,0.18476285185948618
0.21127170981763116,0.1837991213458726
0.21289460753405579,0.18284401135402611
0.2145175052504804,0.18189729629323606
0.21614040296690504,0.18095875057279126
0.21776330068332966,0.18002814860198077
0.2193861983997543,0.17910526479009362
0.22100909611617892,0.17818987354641888
0.22263199383260354,0.17728174928024548
0.22425489154902817,0.17638066640086253
0.2258777892654528,0.175486399317559
0.22750068698187742,0.174598722439624
0.22912358469830205,0.17371741017634643
0.23074648241472667,0.17284223693701536
0.2323693801311513,0.17197297713091986
0.23399227784757592,0.17110940516734896
0.23561517556400055,0.1702512954555916
0.23723807328042518,0.16939842240493688
0.23886097099684983,0.1685505604246737
0.24048386871327443,0.16770748392409132
0.24210676642969908,0.16686896731247852
0.24372966414612368,0.1660347849991245
0.24535256186254834,0.16520471139331813
0.24697545957897296,0.16437852090434857
0.2485983572953976,0.16355598794150478
0.2502212550118222,0.16273688691407578
0.25184415272824684,0.1619209922313506
0.25346705044467144,0.1611080783026183
0.2550899481610961,0.16029791953716782
0.25671284587752075,0.15949029034428827
0.25833574359394534,0.15868496513326866
0.25995864131036994,0.157881718313398
0.2615815390267946,0.1570803242939653
0.26320443674321925,0.15628055748425956
0.26482733445964385,0.15548219229356988
0.26645023217606845,0.15468500313118527
0.2680731298924931,0.15388876440639462
0.26969602760891775,0.15309325052848713
0.27131892532534235,0.1522982359067518
0.272941823041767,0.15150349576221533
0.2745647207581916,0.15070889369642068
0.27618761847461626,0.1499144599058668
0.27781051619104086,0.1491202430408795
0.2794334139074655,0.14832629175178436
0.2810563116238901,0.14753265468890714
0.28267920934031476,0.14673938050257368
0.28430210705673936,0.14594651784310955
0.285925004773164,0.14515411536084052
0.2875479024895886,0.14436222170609236
0.28917080020601327,0.14357088552919076
0.2907936979224379,0.14278015548046136
0.2924165956388625,0.14199008021023007
0.2940394933552871,0.14120070836882245
0.29566239107171177,0.14041208860656423
0.2972852887881364,0.13962426957378118
0.298908186504561,0.13883729992079905
0.3005310842209856,0.1380512282979435
0.3021539819374103,0.13726610335554024
0.30377687965383493,0.13648197374391505
0.30539977737025953,0.1356988881133936
0.3070226750866842,0.13491689511430163
0.3086455728031088,0.13413604339696492
0.31026847051953343,0.13335638161170904
0.31189136823595803,0.1325779584088599
0.3135142659523827,0.13180082243874303
0.3151371636688073,0.13102502235168428
0.31676006138523194,0.13025060679800932
0.3183829591016566,0.12947762442804395
0.3200058568180812,0.12870612389211378
0.3216287545345058,0.12793615384054458
0.32325165225093044,0.12716776292366205
0.3248745499673551,0.12640099979179192
0.3264974476837797,0.12563591309525998
0.3281203454002043,0.12487255148439189
0.32974324311662895,0.1241109636095133
0.3313661408330536,0.12335119812095005
0.3329890385494782,0.12259330366902782
0.3346119362659028,0.12183732854054985
0.33623483398232745,0.12108327416483851
0.3378577316987521,0.1203310493803115
0.3394806294151767,0.11958055216244055
0.3411035271316013,0.1188316804866974
0.34272642484802596,0.11808433232855375
0.3443493225644506,0.11733840566348142
0.3459722202808752,0.11659379846695216
0.34759511799729986,0.11585040871443768
0.34921801571372446,0.11510813438140981
0.3508409134301491,0.11436687344334023
0.35246381114657377,0.11362652387570071
0.35408670886299837,0.11288698365396307
0.35570960657942297,0.11214815075359902
0.3573325042958476,0.11140992315008034
0.3589554020122723,0.11067219881887866
0.36057829972869687,0.10993487573546593
0.36220119744512147,0.10919785187531376
0.3638240951615461,0.10846102521389395
0.3654469928779708,0.10772429372667826
0.3670698905943954,0.10698755538913848
0.36869278831082,0.1062507081767463
0.37031568602724463,0.1055136500649735
0.3719385837436693,0.10477627902929182
0.3735614814600939,0.10403849304517307
0.3751843791765185,0.10330019008808894
0.37680727689294313,0.10256126813351123
0.3784301746093678,0.10182163075631662
0.3800530723257924,0.10108133375101953
0.38167597004221704,0.10034059941445131
0.38329886775864164,0.09959965850658872
0.3849217654750663,0.09885874178740857
0.38654466319149094,0.09811808001688763
0.38816756090791554,0.09737790395500263
0.38979045862434014,0.0966384443617304
0.3914133563407648,0.09589993199704769
0.39303625405718945,0.09516259762093127
0.39465915177361405,0.09442667199335794
0.39628204949003865,0.0936923858743045
0.3979049472064633,0.09295997002374765
0.39952784492288795,0.09222965520166418
0.40115074263931255,0.09150167216803091
0.40277364035573715,0.09077625168282462
0.4043965380721618,0.09005362450602201
0.40601943578858646,0.08933402139759995
0.40764233350501106,0.08861767311753518
0.40926523122143565,0.08790481042580449
0.4108881289378603,0.08719566408238458
0.41251102665428496,0.08649046484725229
0.41413392437070956,0.0857894286935937
0.4157568220871342,0.08509260081210092
0.4173797198035588,0.0843999167378612
0.41900261751998347,0.08371131020188444
0.4206255152364081,0.08302671493518053
0.4222484129528327,0.08234606466875942
0.4238713106692573,0.081669293133631
0.42549420838568197,0.08099633406080511
0.4271171061021066,0.08032712118129173
0.4287400038185312,0.07966158822610077
0.4303629015349558,0.0789996689262421
0.4319857992513805,0.0783412970127256
0.43360869696780513,0.07768640621656119
0.43523159468422973,0.0770349302687588
0.4368544924006543,0.07638680290032832
0.438477390117079,0.07574195784227962
0.44010028783350363,0.07510032882562265
0.44172318554992823,0.0744618495813673
0.4433460832663529,0.07382645384052344
0.4449689809827775,0.07319407533410105
0.44659187869920214,0.07256464982717764
0.44821477641562674,0.07193815496332331
0.4498376741320514,0.07131460770826432
0.451460571848476,0.07069402654989126
0.45308346956490064,0.07007642997609471
0.45470636728132524,0.06946183647476534
0.4563292649977499,0.06885026453379373
0.4579521627141745,0.06824173264107054
0.45957506043059915,0.06763625928448633
0.46119795814702375,0.06703386295193178
0.4628208558634484,0.06643456213129746
0.464443753579873,0.06583837531047403
0.46606665129629765,0.06524532097735208
0.4676895490127223,0.06465541761982221
0.4693124467291469,0.0640686837257751
0.47093534444557156,0.0634851377831013
0.47255824216199616,0.06290479827969149
0.4741811398784208,0.062327683703436255
0.4758040375948454,0.061753812542226214
0.47742693531127006,0.061183202689424225
0.47904983302769466,0.06061585881094547
0.4806727307441193,0.06005177258876035
0.4822956284605439,0.05949093515901746
0.48391852617696857,0.05893333765786523
0.48554142389339316,0.058378971221452275
0.4871643216098178,0.05782782698592707
0.4887872193262424,0.05727989608743813
0.49041011704266707,0.056735169662133975
0.49203301475909167,0.05619363884616318
0.4936559124755163,0.055655294775674186
0.4952788101919409,0.05512012858681561
0.4969017079083656,0.05458813141573591
0.4985246056247902,0.054059294398583625
0.5001475033412148,0.053533608671507284
0.5017704010576394,0.05301106537065541
0.5033932987740641,0.05249165563217648
0.5050161964904887,0.05197537059221912
0.5066390942069133,0.05146220140126795
0.508261991923338,0.05095214095841557
0.5098848896397625,0.05044518556632776
0.5115077873561873,0.049941331919770134
0.5131306850726118,0.04944057671350851
0.5147535827890365,0.04894291664230849
0.5163764805054611,0.0484483484009358
0.5179993782218857,0.04795686868415618
0.5196222759383103,0.04746847418673529
0.521245173654735,0.04698316160343878
0.5228680713711595,0.04650092762903247
0.5244909690875843,0.0460217689582819
0.5261138668040088,0.04554568228595293
0.5277367645204335,0.045072664306811165
0.5293596622368582,0.044602711715622315
0.5309825599532827,0.04413582120715211
0.5326054576697073,0.04367198947616619
0.534228355386132,0.0432112132174303
0.5358512531025565,0.042753489048601385
0.5374741508189813,0.04229881194599915
0.5390970485354059,0.04184717531483732
0.5407199462518305,0.04139857249727528
0.5423428439682552,0.04095299683547248
0.5439657416846797,0.04051044167158843
0.5455886394011045,0.04007090034778249
0.547211537117529,0.039634366206214224
0.5488344348339537,0.039200832589043
0.5504573325503783,0.03877029283842831
0.5520802302668029,0.03834274029652963
0.5537031279832275,0.03791816830550634
0.5553260256996522,0.037496570207517954
0.5569489234160767,0.03707793934472395
0.5585718211325015,0.03666226905928367
0.560194718848926,0.036249552693356696
0.5618176165653507,0.0358397835891024
0.5634405142817753,0.03543295508850468
0.5650634119981999,0.035029060389449064
0.5666863097146245,0.03462809228514977
0.5683092074310492,0.03423004349831116
0.5699321051474737,0.03383490675163757
0.5715550028638985,0.03344267476783325
0.573177900580323,0.033053340269602625
0.5748007982967477,0.03266689597964996
0.5764236960131723,0.03228333462067957
0.5780465937295969,0.03190264891539581
0.5796694914460216,0.03152483158650297
0.5812923891624462,0.03114987535670542
0.5829152868788708,0.030777772948707437
0.5845381845952955,0.03040851708521336
0.58616108231172,0.030042100488927546
0.5877839800281447,0.02967851588255426
0.5894068777445693,0.029317755988797854
0.5910297754609939,0.028959813530362664
0.5926526731774187,0.028604681086325606
0.5942755708938432,0.02825235045968298
0.5958984686102679,0.027902813192491886
0.5975213663266925,0.0275560608266146
0.599144264043117,0.02721208490391341
0.6007671617595417,0.02687087696625052
0.6023900594759664,0.026532428555488236
0.6040129571923909,0.02619673121348882
0.6056358549088157,0.02586377648211448
0.6072587526252402,0.025533555903227544
0.6088816503416649,0.025206061018690225
0.6105045480580895,0.0248812833703648
0.6121274457745141,0.024559214500113554
0.6137503434909388,0.024239845949798677
0.6153732412073634,0.02392316926128252
0.616996138923788,0.02360917597642728
0.6186190366402127,0.023297857637095222
0.6202419343566372,0.022989205737918322
0.6218648320730619,0.0226832112566295
0.6234877297894865,0.02237986485213752
0.6251106275059111,0.022079157178658784
0.6267335252223358,0.021781078890409648
0.6283564229387604,0.021485620641606574
0.629979320655185,0.021192773086465902
0.6316022183716097,0.02090252687920404
0.6332251160880342,0.020614872674037416
0.6348480138044589,0.02032980112518239
0.6364709115208835,0.020047302886855363
0.6380938092373081,0.019767368613272766
0.6397167069537328,0.019489988958650926
0.6413396046701574,0.01921515457720632
0.642962502386582,0.01894285612315529
0.6445854001030067,0.01867308425071425
0.6462082978194312,0.018405829614099613
0.647831195535856,0.018141082864378905
0.6494540932522805,0.017878834365890373
0.6510769909687052,0.01761907397073632
0.6526998886851298,0.017361791477951784
0.6543227864015544,0.01710697668657183
0.655945684117979,0.01685461939563145
0.6575685818344037,0.016604709404165703
0.6591914795508282,0.016357236511209634
0.660814377267253,0.016112190515798232
0.6624372749836775,0.01586956121696659
0.6640601727001022,0.015629338413749704
0.6656830704165269,0.015391511905182613
0.6673059681329514,0.015156071490300382
0.668928865849376,0.014923006968138
0.6705517635658007,0.014692308137730526
0.6721746612822252,0.014463964798113006
0.67379755899865,0.01423796674832043
0.6754204567150746,0.014014303787387895
0.6770433544314992,0.013792965699813295
0.6786662521479239,0.013573941911621399
0.6802891498643484,0.013357221476428522
0.6819120475807732,0.013142793430525495
0.6835349452971977,0.01293064681020327
0.6851578430136224,0.01272077065175268
0.686780740730047,0.012513153991464628
0.6884036384464716,0.012307785865630009
0.6900265361628962,0.012104655310539678
0.6916494338793209,0.011903751362484533
0.6932723315957454,0.011705063057755472
0.6948952293121702,0.011508579432643336
0.6965181270285947,0.011314289523439066
0.6981410247450193,0.011122182366433512
0.699763922461444,0.01093224699791754
0.7013868201778686,0.010744472454182079
0.7030097178942933,0.010558847771517964
0.7046326156107179,0.010375361986216126
0.7062555133271424,0.010194004134567197
0.7078784110435672,0.010014763128580132
0.7095013087599917,0.009837627401431312
0.7111242064764165,0.009662585270995215
0.712747104192841,0.009489625055146438
0.7143700019092656,0.009318735071759498
0.7159928996256903,0.00914990363870891
0.7176157973421149,0.008983119073869263
0.7192386950585394,0.008818369695115073
0.7208615927749642,0.008655643820320863
0.7224844904913887,0.008494929767361216
0.7241073882078135,0.008336215854110632
0.725730285924238,0.00817949039844369
0.7273531836406626,0.008024741718234914
0.7289760813570874,0.007871958131358821
0.7305989790735119,0.007721127955689997
0.7322218767899364,0.007572239509102958
0.7338447745063612,0.007425281109472231
0.7354676722227858,0.007280241074672391
0.7370905699392105,0.007137107722577945
0.7387134676556351,0.0069958693628806735
0.7403363653720596,0.0068565140510247246
0.7419592630884844,0.006719029544996807
0.7435821608049089,0.006583403585892119
0.7452050585213337,0.006449623914805786
0.7468279562377582,0.006317678272833006
0.7484508539541828,0.006187554401068926
0.7500737516706075,0.006059240040608689
0.7516966493870321,0.005932722932547494
0.7533195471034566,0.005807990817980484
0.7549424448198814,0.005685031438002806
0.7565653425363059,0.005563832533709655
0.7581882402527307,0.005444381846196161
0.7598111379691552,0.005326667116557518
0.7614340356855798,0.005210676085888873
0.7630569334020045,0.005096396495285373
0.7646798311184291,0.004983816085842212
0.7663027288348536,0.004872922598654536
0.7679256265512784,0.0047637037748174925
0.7695485242677029,0.004656147355426275
0.7711714219841277,0.004550241081576014
0.7727943197005522,0.004445972694310878
0.7744172174169768,0.004343329791629691
0.7760401151334015,0.00424229951581428
0.7776630128498261,0.0041428689185947195
0.7792859105662509,0.004045025051701045
0.7809088082826754,0.00394875496686333
0.7825317059990999,0.003854045715811618
0.7841546037155247,0.00376088435027595
0.7857775014319492,0.003669257921986404
0.7874003991483738,0.003579153482673022
0.7890232968647986,0.003490558084065845
0.7906461945812231,0.0034034587778949527
0.7922690922976479,0.003317842615890374
0.7938919900140724,0.0032336966497821845
0.795514887730497,0.0031510079313004286
0.7971377854469217,0.003069763512175148
0.7987606831633463,0.002989950444136417
0.8003835808797708,0.002911555778914282
0.8020064785961956,0.0028345665682387843
0.8036293763126201,0.0027589698638399982
0.8052522740290449,0.002684752717447957
0.8068751717454694,0.002611902180792735
0.808498069461894,0.002540405305604376
0.8101209671783187,0.002470249143612925
0.8117438648947433,0.0024014207465484533
0.8133667626111678,0.0023339071700898837
0.8149896603275926,0.0022676955295338253
0.8166125580440171,0.002202772986343709
0.8182354557604419,0.0021391267031863706
0.8198583534768664,0.002076743842728685
0.821481251193291,0.0020156115676374996
0.8231041489097157,0.001955717040579663
0.8247270466261403,0.0018970474242220481
0.826349944342565,0.0018395898812314944
0.8279728420589896,0.0017833315742748752
0.8295957397754141,0.0017282596660190379
0.8312186374918389,0.0016743613191308325
0.8328415352082634,0.001621623696277129
0.834464432924688,0.0015700339601247778
0.8360873306411127,0.0015195792733406267
0.8377102283575373,0.001470246798591548
0.839333126073962,0.0014220236985443824
0.8409560237903866,0.0013748971358660007
0.8425789215068111,0.0013288542732232528
0.8442018192232359,0.0012838822732829881
0.8458247169396604,0.0012399682987120763
0.847447614656085,0.0011970995121773666
0.8490705123725097,0.0011552630763457105
0.8506934100889343,0.001114446153883976
0.852316307805359,0.0010746359074590072
0.8539392055217836,0.0010358194997376724
0.8555621032382081,0.0009979840933868219
0.8571850009546329,0.0009611168510733073
0.8588078986710574,0.0009252049354639953
0.8604307963874822,0.0008902355092257323
0.8620536941039068,0.0008561957350253841
0.8636765918203313,0.0008230727755298024
0.8652994895367561,0.0007908537934058393
0.8669223872531806,0.0007595259513203599
0.8685452849696051,0.0007290764119402158
0.8701681826860299,0.00069949233793226
0.8717910804024545,0.0006707608919633566
0.8734139781188792,0.0006428692367003543
0.8750368758353038,0.000615804534810117
0.8766597735517283,0.0005895539489594973
0.8782826712681531,0.0005641046418153482
0.8799055689845776,0.0005394437760445327
0.8815284667010022,0.0005155585143139043
0.8831513644174269,0.0004924360192903158
0.8847742621338515,0.00047006345364062995
0.8863971598502762,0.000448427980031697
0.8880200575667008,0.0004275167611303795
0.8896429552831253,0.00040731695960353066
0.8912658529995501,0.00038781573811800407
0.8928887507159746,0.0003690002593406618
0.8945116484323994,0.0003508576859383549
0.8961345461488239,0.0003333751805779447
0.8977574438652485,0.00031653990592628523
0.8993803415816732,0.0003003390246502305
0.9010032392980978,0.0002847596994166414
0.9026261370145223,0.000269789092892372
0.9042490347309471,0.0002554143677442769
0.9058719324473716,0.00024162268663921636
0.9074948301637964,0.00022840121224404307
0.9091177278802209,0.0002157371072256169
0.9107406255966455,0.00020361753425079233
0.9123635233130702,0.00019202965598642436
0.9139864210294948,0.00018096063509937254
0.9156093187459193,0.00017039763425649157
0.9172322164623441,0.0001603278161246365
0.9188551141787686,0.00015073834337066657
0.9204780118951934,0.00014161637866143533
0.922100909611618,0.00013294908466380187
0.9237238073280425,0.00012472362404462124
0.9253467050444673,0.00011692715947074877
0.9269696027608918,0.00010954685360904296
0.9285925004773166,0.00010256986912635818
0.9302153981937411,9.598336868955276e-05
0.9318382959101656,8.97745149654821e-05
0.9334611936265904,8.393047062100182e-05
0.935084091343015,7.843839832296987e-05
0.9367069890594395,7.328546073824183e-05
0.9383298867758643,6.845882053367346e-05
0.9399527844922888,6.394564037612246e-05
0.9415756822087136,5.9733082932444026e-05
0.9431985799251381,5.5808310869495597e-05
0.9448214776415627,5.215848685413305e-05
0.9464443753579874,4.877077355321228e-05
0.948067273074412,4.5632333633590637e-05
0.9496901707908365,4.273032976212401e-05
0.9513130685072613,4.0051924605668436e-05
0.9529359662236858,3.758428083108104e-05
0.9545588639401106,3.531456110521753e-05
0.9561817616565351,3.32299280949349e-05
0.9578046593729597,3.131754446708924e-05
0.9594275570893844,2.9564572888536693e-05
0.961050454805809,2.7958176026134128e-05
0.9626733525222337,2.64855165467375e-05
0.9642962502386583,2.5133757117203575e-05
0.9659191479550828,2.389006040438856e-05
0.9675420456715076,2.274158907514867e-05
0.9691649433879321,2.1675505796340614e-05
0.9707878411043567,2.0678973234820626e-05
0.9724107388207814,1.973915405744495e-05
0.974033636537206,1.884321093107025e-05
0.9756565342536307,1.7978306522552653e-05
0.9772794319700553,1.713160349874879e-05
0.9789023296864798,1.6290264526514928e-05
0.9805252274029046,1.544145227270733e-05
0.9821481251193291,1.4572329404182632e-05
0.9837710228357537,1.3670058587797092e-05
0.9853939205521784,1.2721802490406965e-05
0.987016818268603,1.1714723778868905e-05
0.9886397159850278,1.0635985120039019e-05
0.9902626137014523,9.472749180773989e-06
0.9918855114178768,8.212178627930063e-06
0.9935084091343016,6.84143612836343e-06
0.9951313068507261,5.3476843489308545e-06
0.9967542045671509,3.7180859564883114e-06
0.9983771022835755,1.939803617892635e-06
1.0,0.0


==> data/4P_006.csv <==
2.4582048159616,-1.37667655053519e-13
0.33939911246166,7.58998598375804e-05
0.308227081497729,0.000170886086831468
0.291195434971772,0.000255355170678095
0.279078007480364,0.000340196600579823
0.269661022657989,0.000425370247236545
0.26195113069736,0.000510888451132896
0.257639105373801,0.00056385507297696
0.249748902902614,0.000682976198967511
0.244738429798523,0.000769528611282322
0.240248838370494,0.000856403633481051
0.236180847551837,0.000943598640483545
0.232461402053523,0.00103110553475627
0.229035621262971,0.0011189002452916
0.225042848873719,0.00122865615819978
0.224495072088543,0.0012456231134903
0.220129099803168,0.00138396763625748
0.217523695683189,0.00147285332471325
0.215065525412368,0.00156198572223687
0.212738631597991,0.00165136707338909
0.210530036383461,0.00174097838277221
0.208428215746837,0.0018308194725718
0.206423470669141,0.00192088062585993
0.204507359545645,0.00201115376298833
0.202672599572901,0.00210162666649016
0.200912533020936,0.00219230085874678
0.199221330949652,0.00228317572409598
0.197594247170658,0.00237422673634202
0.195952194528555,0.00246888464333295
0.194514397263983,0.00255685155320884
0.193053703821332,0.00264842698246315
0.19164155925766,0.00274015542103445
0.190274845796228,0.00283203973697521
0.188950927369768,0.0029240694217374
0.187667284695916,0.00301624245673415
0.186421569653658,0.00310856054311581
0.185211928375644,0.00320100266078049
0.184036254022954,0.00329357958248067
0.182893116126753,0.00338626085993354
0.181780610061868,0.00347906468274983
0.180697318497005,0.00357198023459038
0.179641783709528,0.00366500945519044
0.178613056865011,0.003758117476796
0.177609563139571,0.00385133363939438
0.176630399780501,0.00394463400076517
0.175674393959676,0.00403802670967668
0.174740800851109,0.00413148476081138
0.17382854334956,0.00422501990641422
0.172936754164569,0.00431862893688173
0.172064668665593,0.00441230489043187
0.171211644733644,0.00450602988825799
0.170376803313297,0.00459981847490165
0.169559577480411,0.00469365503534958
0.16875936392238,0.00478753176817071
0.167975550261835,0.00488144595375073
0.167207517641564,0.00497539986870965
0.166454724973148,0.00506939015356678
0.165725649480792,0.0051622575206709
0.164993219861372,0.00525741820529668
0.164283488681404,0.00535145698875938
0.16358714882454,0.00544551166775054
0.162903784798646,0.00553957866989774
0.162233132106259,0.00563363590906096
0.161574663459666,0.00572770054252669
0.160928112553697,0.00582175559134024
0.160293133043505,0.00591579754377247
0.159669441781856,0.00600981568602732
0.15905663580508,0.00610381964179085
0.15845452696378,0.00619778835266627
0.157862739994605,0.0062917316068174
0.157280995540032,0.00638564652926266
0.156709033620829,0.00647952900741489
0.156146773439559,0.00657334659356157
0.155593779434617,0.00666712738259267
0.155049914724094,0.00676085140022198
0.154514883343118,0.00685452732691449
0.153988535548897,0.00694814000781818
0.153470743557295,0.00704167108217013
0.152961178884865,0.00713513985849645
0.152459668802775,0.00722853927517675
0.151966079017637,0.00732185609553659
0.151480206689071,0.00741509107305149
0.151001890817508,0.00750823829878811
0.150530977145392,0.00760129162041734
0.150067279052797,0.00769425246809918
0.149352152164796,0.00783938503452464
0.149322187822282,0.0078453614168108
0.148718160565594,0.00797250083035106
0.148281937049042,0.00806503169715844
0.147852215554156,0.00815744919324835
0.147428894841602,0.00824974317100757
0.147011878176476,0.0083419030702061
0.146600948954853,0.00843394591235236
0.146196062028938,0.00852585155326224
0.145797127926723,0.00861761008168016
0.145403959954323,0.0087092349094231
0.145016461165367,0.00880071984306352
0.144634569899722,0.00889205084355416
0.144258195538688,0.00898322115894268
0.14388719633417,0.00907423725712131
0.143521475771336,0.00916509554640954
0.143160964187474,0.00925578634221913
0.142805550179379,0.00934631103853767
0.142455166335008,0.00943666053659786
0.142109715909537,0.00952683381966812
0.141769119268982,0.00961682608658032
0.141433298468558,0.00970663264103244
0.141101526905229,0.00979640141366556
0.140775628509348,0.00988568473897944
0.140453633533217,0.00997492116785947
0.140136110444419,0.0100639567360266
0.139822959462113,0.0101527957732765
0.139514150664171,0.0102414233431563
0.139209595911142,0.0103298414926551
0.138909203514776,0.0104180540848025
0.138612956544218,0.0105060434821855
0.13832074900769,0.0105938187842169
0.138032527380288,0.0106813741082354
0.137748263220859,0.0107686961689408
0.137467841820995,0.0108557986344278
0.137191261246492,0.0109426607641274
0.136918412426063,0.011029295679442
0.136649283721575,0.0111156862066628
0.136383808314578,0.011201832977654
0.13612189955943,0.0112877437443599
0.135863535940475,0.0113734054218839
0.135608659808329,0.0114588170575658
0.135357240688033,0.011543968925332
0.135109215787141,0.0116288625154739
0.134864501903352,0.0117135069834902
0.134623084815176,0.0117978879219895
0.134384924481073,0.0118820005778668
0.13414993745454,0.0119658554191697
0.133918134802595,0.0120494297749345
0.133689437385732,0.0121327335172989
0.133197651190369,0.0123080366459241
0.133183517246701,0.0123130777481113
0.133175879237752,0.0123160000032978
0.132804850083239,0.0124631909252158
0.132591067954365,0.0125450958931281
0.132380155533901,0.0126267103792497
0.132172041381583,0.0127080449488441
0.131966717792732,0.0127890855038588
0.131764155409927,0.0128698264475722
0.131564289217221,0.0129502767750245
0.131367083626349,0.013030434197844
0.13117253029176,0.0131102854719449
0.130953818206191,0.0132009149055781
0.130791185099229,0.0132690839200701
0.130604346865509,0.0133480177621509
0.130419982517923,0.0134266546678882
0.130238096836095,0.0135049767484623
0.130058637871382,0.0135829905430396
0.129881580387691,0.0136606913985842
0.129706895394998,0.0137380764836108
0.129534562608182,0.0138151392727788
0.129364510769205,0.013891896431103
0.129196752679354,0.0139683270884882
0.129031244591283,0.0140444360224186
0.128867940641304,0.014120229483879
0.128706838997067,0.014195693534709
0.128547895504366,0.0142708341128802
0.128391078347248,0.0143456517556251
0.128236375787374,0.0144201375938992
0.12808375178338,0.0144942945766745
0.127933175696807,0.0145681233797499
0.127784614568999,0.0146416261302634
0.127638070620237,0.0147147876584223
0.127493482385246,0.0147876247359454
0.127350835450968,0.0148601309817057
0.127210125443723,0.0149322948661197
0.127071306596647,0.0150041262136636
0.126934364039671,0.0150756192521042
0.126799262202818,0.0151467791997781
0.126665980690611,0.0152176036048083
0.126534517583259,0.0152880802169069
0.126404816702058,0.0153582260620285
0.126276875743197,0.0154280294802914
0.126150666556351,0.0154974929143679
0.126026157992334,0.0155666207919328
0.125903349178627,0.0156354008868264
0.125782201066662,0.0157038424241411
0.125662696724409,0.0157719425114403
0.125544823400511,0.0158396959536641
0.125428542211975,0.0159071128014591
0.125313840111803,0.0159741884880121
0.125200702454955,0.0160409194363178
0.125089115639138,0.0161073015234888
0.124979034717858,0.016173349571191
0.124870465090356,0.0162390485104474
0.124763365597973,0.0163044114807288
0.124657735850687,0.0163694270618798
0.124553549336788,0.0164340999120991
0.124450793838195,0.0164984260482125
0.124349444288317,0.0165624096793203
0.124249471860986,0.0166260577413819
0.124150870382182,0.0166893629759187
0.12405362767309,0.0167523219543424
0.123957714709078,0.0168149423490694
0.123863121219574,0.016877219862227
0.123769825911502,0.016939157565218
0.123677818074879,0.0170007516827081
0.123587075419888,0.0170620063239429
0.123497579850949,0.0171229230294128
0.123409316205328,0.0171835015265256
0.1233222782365,0.0172437354917911
0.123236435503987,0.0173036354965083
0.123151779521169,0.0173631971057373
0.123045734367504,0.0174384017163656
0.122985962468905,0.0174813099418373
0.122904766722235,0.0175398654922307
0.122824700252092,0.0175980826751131
0.122745743842313,0.0176559653884357
0.122667884884097,0.0177135128946395
0.122591099422586,0.0177707330583381
0.122515386218812,0.0178276170009253
0.122440717762256,0.0178841756644773
0.122367104819291,0.0179403911318557
0.122294496067241,0.0179962930247365
0.122222908806111,0.0180518585833795
0.122152318717302,0.018107097124488
0.122082707197233,0.0181620138687735
0.122014071256785,0.0182166018596801
0.121946395479916,0.0182708640370736
0.121879659497602,0.0183248075763257
0.121813864089103,0.0183784227003071
0.121748983088474,0.0184317216529534
0.121685013248578,0.0184846981345599
0.12162193502642,0.0185373594111978
0.121559748657393,0.0185896963827729
0.121498431315147,0.018641719407584
0.121437970248426,0.0186934306373603
0.121378361144132,0.0187448250937016
0.121319583996978,0.018795911434591
0.121261644325958,0.0188466762480547
0.121204514335673,0.0188971353323255
0.121148186332359,0.0189472871297971
0.121092648365657,0.0189971339655624
0.121009085580231,0.0190523154690895
0.12100799616082,0.0190533236970856
0.121041024670958,0.0190321160595288
0.120878240547963,0.0191934473430757
0.120826510952259,0.0192417746534973
0.120775518180448,0.0192897966435714
0.120725242233045,0.0193375241665532
0.120675682430844,0.0193849499529002
0.120626820814319,0.0194320833214591
0.120578651617536,0.0194789220743393
0.120531163400975,0.0195254696104917
0.120484351079143,0.0195717232188812
0.120438203670167,0.019617686080055
0.120392705718792,0.0196633660688714
0.120347857677629,0.0197087552297895
0.120303645916452,0.0197538598540483
0.120260061413156,0.0197986817571241
0.12021710102263,0.0198432167731055
0.120174745696518,0.0198874773635387
0.120132999026256,0.0199314525235741
0.120091844844606,0.0199751520314674
0.120051277614398,0.0200185746316803
0.120011289580943,0.0200617215022088
0.119971870016432,0.0201045971774361
0.11993301278625,0.0201472013522459
0.119894713532582,0.0201895318087995
0.119856957196712,0.0202315982968989
0.119819739571295,0.0202733987130777
0.119783060550819,0.0203149262884333
0.11974689974234,0.0203561973491206
0.119711264588488,0.0203971966613432
0.119676130423071,0.0204379459515533
0.119641507911304,0.0204784262393747
0.119607375402735,0.0205186562317626
0.1195737386359,0.0205586226319466
0.119540580275686,0.020598339520176
0.119507899566913,0.0206378013947048
0.119475687424943,0.0206770128134086
0.119443939061773,0.0207159732474931
0.119412645576448,0.0207546873175047
0.119381807232869,0.0207931483751641
0.119351409514366,0.0208313682712076
0.11932144850741,0.020869345805594
0.119291922281143,0.0209070772488239
0.119262819792893,0.0209445705904034
0.119234137908904,0.0209818238216768
0.119205869813335,0.0210188397617153
0.119178008001872,0.0210556222873218
0.119150551841429,0.0210921662710615
0.119123493794526,0.0211284757704941
0.119096822555612,0.0211645601473684
0.119070542053343,0.0212004082561427
0.119044639330903,0.0212360319491323
0.119019111743383,0.0212714291629109
0.118993959596009,0.0213065936710695
0.11896916292741,0.0213415477751129
0.118944731778871,0.0213762717456647
0.118920657465188,0.0214107721883335
0.118896930901209,0.0214450565570857
0.118873550886123,0.0214791210649894
0.118850507058145,0.02151297535723
0.11882780342072,0.0215466080768025
0.118805430180742,0.021580028223357
0.118783381551789,0.0216132390831448
0.118761656118217,0.0216462374286136
0.11874024475597,0.0216790318211223
0.118719148728202,0.0217116150420108
0.118698361906102,0.0217439912304426
0.118677877101253,0.0217761663788408
0.11865769377071,0.0218081361524262
0.118637807586107,0.0218399021804712
0.118618210705191,0.0218714718725568
0.118598902770968,0.0219028407175251
0.118579877008534,0.0219340146481505
0.11856113182951,0.0219649912314772
0.118542664126282,0.0219957705309002
0.118524465294425,0.0220263619292655
0.11850653862649,0.0220567549131805
0.118488873172413,0.0220869631013332
0.118471470092639,0.0221169796433298
0.118454323057156,0.0221468105728491
0.118437430035171,0.0221764545922809
0.118420787030532,0.0222059138870332
0.118401554870087,0.0222401981041154
0.118388237611034,0.0222642830398764
0.118372324614181,0.0222931951841917
0.118356648029531,0.0223219279837802
0.118341204248329,0.0223504833773077
0.118325989683773,0.0223788633635675
0.118311005017113,0.0224070619770369
0.118296241563845,0.0224350909319317
0.118281698954322,0.0224629463962531
0.118267371752193,0.0224906342662547
0.118253263872963,0.0225181423645772
0.118239363513416,0.0225454891685412
0.118225672722875,0.0225726662334415
0.118212190173296,0.022599671632086
0.118198906787328,0.0226265191313036
0.118185827017571,0.0226531953104613
0.118172940660945,0.0226797165860962
0.11816025300107,0.022706067695805
0.118147755143062,0.0227322626965216
0.118135446776632,0.0227582979525233
0.118123323445554,0.0227841786119816
0.118111385100681,0.022809900502931
0.118099629661497,0.0228354637625422
0.118088052953706,0.0228608731782662
0.118076652321914,0.0228861303645148
0.118065427801192,0.0229112309784123
0.118054373087579,0.0229361849161199
0.118043486920955,0.0229609909292442
0.118032769898001,0.0229856434551392
0.118022217003705,0.0230101498379721
0.118011827682251,0.0230345072263893
0.118001597686828,0.0230587214629141
0.117991523888284,0.0230827959581824
0.117981609622499,0.0231067186041016
0.117971846080942,0.0231305065770927
0.11796223610215,0.0231541489590513
0.117952775413632,0.0231776521777031
0.117943461986957,0.0232010172826567
0.117934294474194,0.0232242436563462
0.117925271311606,0.0232473312352605
0.117916389039213,0.0232702849021714
0.117907647848057,0.0232931001828011
0.117899041658664,0.023315789059786
0.117890573638598,0.023338339276226
0.117882239554374,0.0233607581071968
0.117874037194023,0.0233830476286802
0.11786596544583,0.0234052069885442
0.117858022949073,0.0234272360157249
0.117850207094409,0.0234491380717343
0.117842515807655,0.0234709151578516
0.117834948981061,0.0234925637256281
0.117827503393406,0.0235140891469985
0.117820179692158,0.0235354856816414
0.117812973026497,0.0235567636863194
0.117805883697284,0.0235779185290191
0.117798909244617,0.0235989537696507
0.117792049282643,0.0236198667866533
0.117785301622723,0.0236406604506761
0.117778665097753,0.0236613345798973
0.117772137496558,0.0236818923115467
0.117765717797455,0.02370233313435
0.11775940533448,0.0237226553829004
0.117753196819016,0.0237428659231255
0.11774709181505,0.0237629625082597
0.117741090379454,0.0237829411588164
0.11773518827074,0.0238028122881644
0.117729386266368,0.0238225696201262
0.117723682360809,0.0238422162481763
0.117718075084447,0.0238617535520016
0.117712563329925,0.0238811817111726
0.11770714630614,0.0239004997986928
0.117701821283962,0.0239197138976036
0.117696588954431,0.023938817839195
0.117691446421381,0.0239578185103264
0.117686393347518,0.0239767135251521
0.117681428759948,0.0239955028201305
0.117676551898223,0.0240141855291388
0.117671759609016,0.0240327700998134
0.117667052071972,0.0240512522533809
0.117662428144051,0.024069632804513
0.117657887650437,0.0240879087062836
0.117653427324732,0.0241060894574511
0.11764904799599,0.024124168049194
0.117644746699342,0.0241421530933738
0.117640523990255,0.0241600386627427
0.117636378918212,0.0241778250399813
0.117632309249632,0.0241955181571589
0.117628314821445,0.0242131151003715
0.117624394941809,0.0242306151926265
0.117620548315198,0.0242480204889728
0.117616772829387,0.0242653369478308
0.117613069078853,0.0242825582034749
0.117609436025604,0.0242996853009895
0.117605871776279,0.0243167234813519
0.117602376203817,0.0243336696788514
0.117598947479089,0.0243505290984205
0.117595586033882,0.0243672959062002
0.117592289665413,0.0243839773738294
0.117589059143027,0.0244005658477355
0.117585891633452,0.0244170721481702
0.117582787900308,0.0244334885996766
0.117579746079247,0.0244498212931767
0.117576766547931,0.0244660643975431
0.117573847291596,0.0244822250832039
0.117570987739473,0.0244983028089347
0.11756818773139,0.0245142946524611
0.117565445855424,0.0245302048430572
0.117562761789038,0.0245460314285921
0.117560134830388,0.0245617746379133
0.117557563289287,0.0245774408051699
0.117555047416172,0.0245930245886431
0.117552586299966,0.0246085276774405
0.117550179064274,0.0246239516724606
0.117547825495635,0.0246392939460367
0.117545524108447,0.0246545602160652
0.11754327422944,0.024669751097075
0.11754107596505,0.0246848618573084
0.117538928226708,0.0246998958752648
0.117536830507908,0.0247148526136072
0.11753478173437,0.0247297356766798
0.117532781486511,0.0247445440723856
0.117530829422347,0.0247592761576724
0.117528924812271,0.0247739331904386
0.117527066493926,0.0247885199812243
0.117525254591337,0.0248030313464271
0.117523488137929,0.0248174706961216
0.117521766461085,0.0248318392705823
0.117520089237317,0.0248461354283737
0.117518455615496,0.0248603620487504
0.117516865431195,0.0248745161077033
0.117515317921099,0.0248885998384332
0.117513812263258,0.0249026162542169
0.117512348536889,0.024916559986955
0.117510925468915,0.0249304385192617
0.11750954289463,0.0249442488826211
0.11750820032327,0.0249579912100656
0.117506897184862,0.0249716665114534
0.117505633353753,0.0249852710785713
0.117504407521013,0.0249988140770359
0.11750321970218,0.0250122904645677
0.117502069373794,0.025025701027096
0.117500955941507,0.0250390475255547
0.117499878971002,0.0250523299479278
0.117498838104248,0.025065547320396
0.117497832781284,0.025078701255635
0.117496862551008,0.0250917921035354
0.117495926998205,0.0251048197763514
0.117495025504953,0.0251177871643885
0.117494157920771,0.0251306905107309
0.117493323455709,0.0251435355673004
0.117492522099197,0.0251563163008198
0.117491753075777,0.0251690386814164
0.117491016234699,0.0251816987038503
0.117490310933769,0.0251943006976275
0.117489636803681,0.0252068445702402
0.117488993709626,0.0252193255909414
0.117488380883237,0.0252317513344904
0.117487798160931,0.0252441177164221
0.117487245111318,0.0252564259768444
0.117486721314106,0.0252686773852681
0.117486226428492,0.0252808715143965
0.117485760060708,0.0252930092940229
0.117485321800768,0.0253050923821745
0.117484911433049,0.0253171170282317
0.117484528501707,0.0253290862571777
0.117484172607738,0.0253410020637028
0.117483843451523,0.0253528634007455
0.117483540721771,0.0253646693876803
0.117483264075044,0.0253764203021513
0.117483013108231,0.0253881195247125
0.117482787551575,0.0253997647660953
0.117482587066153,0.0254113568959506
0.117482411354727,0.0254228944426395
0.117482260031987,0.0254343822916847
0.117482132843007,0.0254458165056867
0.117482029439896,0.0254572008293651
0.117481949540657,0.0254685333323963
0.117481892834322,0.0254798156825338
0.117481859032093,0.0254910457665666
0.117481847829329,0.0255022256583092


==> data/4P_015.csv <==
1,0
0.636350289643451,0.000401208488705285
0.581944419914589,0.000938361643091357
0.545751407074886,0.00154967495822955
0.51787549956424,0.00221676349056432
0.494786940674042,0.00293393821864552
0.475217977407217,0.00368285420526915
0.457908446285383,0.00447123264730198
0.442410529288891,0.00529175416280125
0.428346007207098,0.00614188759404821
0.41544849683364,0.0070195952101082
0.403522210551251,0.00792323281006202
0.392419158335759,0.00885140505816939
0.382024278942573,0.00980292752769052
0.372245631274751,0.0107768440004681
0.363009969808096,0.0117722074209317
0.35425598067819,0.012788316528475
0.345933465036053,0.0138244601409425
0.337999774866433,0.0148800520792525
0.330419157282276,0.0159544960506661
0.323160458417712,0.017047318154918
0.316197197826602,0.0181580143401769
0.309505888672919,0.0192861942390365
0.303901035196659,0.0202782035527873
0.296860861382789,0.0215932646775383
0.29087361352582,0.0227713487352548
0.285090511376392,0.0239653079862447
0.279498869716506,0.0251748121776774
0.274087596333202,0.0263994757658235
0.268846540014396,0.0276389568835733
0.263766602682475,0.0288929002148242
0.25883950610315,0.030160960886856
0.254057869690613,0.0314427555009884
0.249414733116601,0.0327379631898261
0.244903925556424,0.0340462089950477
0.240519638502807,0.0353671575363588
0.236256694900975,0.0367004227158041
0.232110163229509,0.038045665904048
0.228075560798851,0.039402521418572
0.224148699866391,0.040770632519241
0.220325714812633,0.0421496310341074
0.216602918018394,0.0435391790256641
0.212976874566752,0.0449389346578346
0.209444282293307,0.0463485905621248
0.206002176867571,0.047767784761451
0.202647456917811,0.0491962885646762
0.199377434088792,0.0506337750744165
0.196189262926438,0.0520800576331524
0.193243274850231,0.0534567761953333
0.190048123125959,0.0549981686779499
0.187090034900828,0.0564697263648584
0.184203569719378,0.0579495369275659
0.18138634536355,0.059437558632062
0.178635866910015,0.0609338835840235
0.175949681940656,0.0624386618930339
0.173325350137452,0.0639521195248
0.170760489861128,0.0654745328632661
0.16825262547697,0.0670063218713364
0.165799367126464,0.0685479475735109
0.163398255415889,0.070100010389089
0.161046905750763,0.0716631636405382
0.158742922029481,0.0732381713770511
0.15648397312852,0.0748258604289549
0.154267812196497,0.076427106151704
0.152092308966879,0.078042806711625
0.149955508062946,0.0796738341568346
0.14785570480248,0.0813209653288555
0.145791561926869,0.0829847708989033
0.143762225832675,0.0846654910500082
0.141767603478196,0.0863627589405975
0.139808541503975,0.0880753750121014
0.13788725794133,0.0898008289549749
0.13600777405839,0.0915347626018329
0.134176565204093,0.0932701617294853
0.132403140846836,0.0949965203856914
0.130700598807723,0.0966989373366747
0.129085820017131,0.0983574825728162
0.127578546758483,0.0999476863964507
0.12619908634117,0.101442618944632
0.124964464756005,0.102817005045702
0.123884324950526,0.104052199106339
0.122958279500646,0.105140108453087
0.122176510380919,0.106083680664291
0.121522707491846,0.106894483903148
0.120977930093577,0.107588707330135
0.12052357952889,0.108183719047589
0.120143110294252,0.108695818376022
0.11982261375027,0.109139230702627
0.119550786395801,0.109525847757733
0.119318603012042,0.109865379647161
0.119118899632999,0.110165682451695
0.118946002636572,0.110433077902551
0.118795393278271,0.110672676679038
0.118663466428381,0.110888605674107
0.118547312558774,0.111084238321455
0.118444572363962,0.111262340317968
0.118353317421447,0.111425195895892
0.118271954090656,0.111574714965775
0.118199163346905,0.111712491876523
0.118133839972734,0.111839877158322
0.118075057305806,0.111958011306944
0.118022023995374,0.112067882388206
0.117974067963582,0.112170336168889
0.117930615946285,0.112266098499198
0.117891166015956,0.11235581876091
0.117855293065708,0.11244004361768
0.117822621549379,0.112519266464516
0.117792823732259,0.112593922351533
0.117765613637693,0.112664393344113
0.11774073929632,0.112731019869832
0.117717978061104,0.112794106057638
0.117697131391399,0.11285392795479
0.117678024606553,0.112910728658438
0.117660501413189,0.112964728890154
0.117644420624203,0.11301613301581
0.117629658891226,0.113065116220608
0.117616102720624,0.113111846396463
0.117603650546395,0.113156474745364
0.117592211735604,0.113199135737204
0.117581702970404,0.113239957573263
0.117572050055637,0.11327905303059
0.117563184933245,0.113316528596685
0.117555045951677,0.113352481522902
0.117547577276483,0.113387000137473
0.117540727365001,0.113420168961528
0.11753444968958,0.113452063722954
0.117528701663489,0.113482754679808
0.117523444064573,0.113512308225786
0.117518641226355,0.113540784400543
0.117514259888564,0.113568242204288
0.117510270219347,0.113594732058884
0.117506644082587,0.113620305430948
0.11750335629082,0.113645005248362
0.117500382839088,0.113668877318471
0.117497701906528,0.113691962265471
0.117495293645734,0.113714295244057
0.117493139294554,0.113735912678763
0.117491221400157,0.113756850091705
0.117489524254701,0.113777135941731
0.117488033098661,0.113796798608468
0.11748673388695,0.11381586978213
0.117485614116917,0.113834371827532
0.117484661804282,0.11385233114979
0.117483865995307,0.113869769304781
0.117483216276032,0.113886711679331
0.117482703287505,0.113903173421395
0.117482317945456,0.113919179204204
0.11748205203454,0.113934743528106
0.117481897735554,0.113949887070314
0.117481847829329,0.113964625437686


==> data/4P_03.csv <==
1,0
0.964972104060154,0.000354226713686692
0.747283779457886,0.00625973887295062
0.699122253687224,0.00874984693915803
0.663371002116452,0.0114336426465402
0.630013970281745,0.0147322075638373
0.597266947992687,0.0187802445525319
0.565005466407667,0.0236012956276429
0.533410688267858,0.0291768383166093
0.50259305219433,0.0354887662819078
0.472541844446764,0.0425378434818933
0.443163567357215,0.0503476191131276
0.414317697696305,0.0589647518726372
0.385834705528047,0.0684605336306772
0.357516761831261,0.078936548396444
0.329124242216543,0.0905368453645549
0.300343348949539,0.103472352711554
0.270711689414591,0.118074643759089
0.239423240401856,0.134935021099841
0.20455646592302,0.155439811942856
0.133862586565888,0.199719323465552
0.127630411509539,0.204025539294328
0.124728945578053,0.206205158417991
0.123090578855303,0.207541687383212
0.122001108036271,0.208505855499405
0.121196170221142,0.209278057625495
0.120565706402724,0.209933451757802
0.120055714552386,0.210507940821427
0.11963538441053,0.211021186520986
0.119284958367933,0.211485291090852
0.118990664666218,0.211908428332915
0.11874232591314,0.212296538291594
0.118532120658554,0.212654170184266
0.118353872190914,0.21298494337333
0.118202595438005,0.213291841807294
0.118074218417912,0.21357736180485
0.117965376045015,0.213843629256121
0.117873261121125,0.214092482929467
0.117795516298814,0.214325528207338
0.117730153710574,0.214544167948671
0.117675484184883,0.214749650759614
0.117630070028217,0.214943081723772
0.117592681888457,0.215125446607839
0.1175622647785,0.215297629622436
0.117537911245034,0.215460422998764
0.117518837651356,0.215614544785209
0.117504366598596,0.215760640590379
0.117493910448582,0.215899298083103
0.11748695882421,0.21603104806914
0.117483067230738,0.216156373660972
0.117481847829329,0.216275715368386


==> data/4P_0300.csv <==
P4_dense,S4_dense
0.117481847829329,0.216275715368386
0.11925042128057282,0.21153319618805816
0.12101899473181665,0.20945704962409878
0.12278756818306048,0.20780229697227176
0.12455614163430431,0.20634142100807895
0.12632471508554816,0.20498410408650986
0.12809328853679197,0.20369230346764647
0.12986186198803581,0.2024442588627469
0.13163043543927963,0.2012276150317597
0.13339900889052347,0.20003105478242397
0.1351675823417673,0.19884400983247708
0.13693615579301113,0.19766270059455524
0.13870472924425495,0.19648696096699905
0.1404733026954988,0.19531665841957976
0.1422418761467426,0.1941516604220687
0.14401044959798645,0.19299183444423726
0.14577902304923027,0.1918370479558567
0.1475475965004741,0.19068716842669833
0.14931616995171793,0.18954206332653348
0.15108474340296177,0.18840160012513352
0.15285331685420558,0.18726564629226966
0.15462189030544943,0.18613406929771337
0.15639046375669324,0.18500673661123587
0.1581590372079371,0.18388351570260847
0.1599276106591809,0.1827642740416026
0.16169618411042475,0.18164887909798938
0.16346475756166856,0.18053719834154036
0.1652333310129124,0.17942909924202669
0.16700190446415622,0.1783244492692198
0.16877047791540006,0.17722311589289091
0.17053905136664388,0.17612496658281146
0.17230762481788772,0.17502986880875274
0.17407619826913154,0.17393769004048595
0.17584477172037538,0.17284829774778254
0.1776133451716192,0.17176155940041382
0.17938191862286304,0.170677342468151
0.18115049207410688,0.16959551442076554
0.1829190655253507,0.16851594272802867
0.18468763897659451,0.1674384948597118
0.18645621242783836,0.16636303828558613
0.1882247858790822,0.16528944047542304
0.18999335933032602,0.16421756889899392
0.19176193278156983,0.16314729102606998
0.19353050623281368,0.16207847432642258
0.19529907968405752,0.16101098626982302
0.19706765313530133,0.15994469432604272
0.19883622658654515,0.1588794659648529
0.200604800037789,0.1578151686560249
0.20237337348903284,0.15675166986933
0.20414194694027665,0.15568883707453962
0.20591052039152047,0.15462656773478248
0.2076790938427643,0.15356500719537644
0.20944766729400816,0.15250442305900272
0.21121624074525197,0.1514450837888407
0.2129848141964958,0.15038725784806964
0.21475338764773963,0.14933121369986888
0.21652196109898347,0.14827721980741773
0.2182905345502273,0.14722554463389562
0.2200591080014711,0.1461764566424818
0.22182768145271495,0.14513022429635553
0.2235962549039588,0.14408711605869626
0.2253648283552026,0.1430474003926832
0.22713340180644642,0.14201134576149582
0.22890197525769027,0.14097922062831336
0.2306705487089341,0.13995129345631516
0.23243912216017792,0.13892783270868053
0.23420769561142174,0.13790910684858892
0.23597626906266558,0.1368953843392195
0.23774484251390943,0.1358869336437516
0.23951341596515324,0.13488402321776324
0.24128198941639706,0.13388685497534894
0.2430505628676409,0.13289540232104585
0.24481913631888474,0.1319095896461526
0.24658770977012856,0.13092934134196782
0.2483562832213724,0.12995458179979014
0.2501248566726162,0.1289852354109181
0.25189343012386006,0.12802122656665027
0.2536620035751039,0.12706247965828535
0.25543057702634775,0.12610891907712185
0.25719915047759156,0.12516046921445848
0.2589677239288354,0.12421705446159377
0.2607362973800792,0.12327859920982633
0.262504870831323,0.12234502785045479
0.2642734442825668,0.1214162647747777
0.2660420177338107,0.12049223437409372
0.2678105911850545,0.11957286103970144
0.2695791646362984,0.1186580691628994
0.2713477380875422,0.11774778384936575
0.273116311538786,0.11684196594824894
0.27488488499002983,0.11594062796451877
0.27665345844127365,0.11504378643589278
0.27842203189251746,0.11415145790008845
0.28019060534376133,0.11326365889482327
0.28195917879500515,0.11238040595781477
0.283727752246249,0.11150171562678048
0.28549632569749284,0.11062760443943784
0.28726489914873665,0.10975808893350444
0.28903347259998047,0.10889318564669773
0.2908020460512243,0.10803291111673519
0.2925706195024681,0.10717728188133432
0.29433919295371197,0.10632631447821266
0.2961077664049558,0.10548002544508771
0.29787633985619966,0.10463843131967693
0.2996449133074435,0.10380154863969794
0.3014134867586873,0.10296939270324328
0.3031820602099311,0.10214196062842662
0.3049506336611749,0.10131923572447435
0.30671920711241873,0.1005012009559851
0.3084877805636626,0.09968783928755746
0.3102563540149064,0.09887913368379009
0.3120249274661503,0.09807506710928156
0.3137935009173941,0.09727562252863056
0.3155620743686379,0.09648078290643568
0.31733064781988174,0.0956905312072955
0.31909922127112555,0.09490485039580869
0.32086779472236937,0.09412372343657381
0.32263636817361324,0.0933471332941895
0.32440494162485706,0.09257506293325445
0.32617351507610093,0.09180749531836715
0.32794208852734474,0.09104441341412634
0.32971066197858856,0.09028580021780183
0.3314792354298324,0.08953164071194625
0.3332478088810762,0.0887819229707662
0.33501638233232,0.08803663533611514
0.3367849557835639,0.08729576614984642
0.3385535292348077,0.0865593037538135
0.34032210268605156,0.08582723648986969
0.3420906761372954,0.08509955269986842
0.3438592495885392,0.08437624072566313
0.345627823039783,0.08365728890910713
0.3473963964910268,0.08294268559205385
0.3491649699422707,0.08223241911635668
0.3509335433935145,0.08152647782386897
0.3527021168447584,0.08082485005644417
0.3544706902960022,0.08012752415593567
0.356239263747246,0.07943448846419685
0.35800783719848983,0.07874573131041278
0.35977641064973365,0.0780612398402136
0.36154498410097746,0.07738099906794786
0.36331355755222133,0.07670499378493928
0.36508213100346515,0.07603320878251157
0.366850704454709,0.0753656288519884
0.36861927790595284,0.07470223878469354
0.37038785135719665,0.07404302337195062
0.37215642480844047,0.0733879674050834
0.3739249982596843,0.07273705567541554
0.3756935717109281,0.07209027297427076
0.3774621451621719,0.07144760409297274
0.37923071861341584,0.07080903382284519
0.38099929206465966,0.07017454695521186
0.38276786551590347,0.06954412828139643
0.3845364389671473,0.06891776259272257
0.3863050124183911,0.0682954346807152
0.3880735858696349,0.06767712935779975
0.38984215932087873,0.06706283147526164
0.39161073277212255,0.06645252588861855
0.3933793062233665,0.06584619745338799
0.3951478796746103,0.06524383102508774
0.3969164531258541,0.06464541145923533
0.3986850265770979,0.06405092361134841
0.40045360002834174,0.06346035233694461
0.40222217347958555,0.06287368249154156
0.40399074693082937,0.06229089893065687
0.4057593203820732,0.06171198650980816
0.4075278938333171,0.06113693008451303
0.4092964672845609,0.06056571451028919
0.41106504073580474,0.059998324642654234
0.41283361418704856,0.05943474533712577
0.4146021876382924,0.05887496144916192
0.4163707610895362,0.05831895781208509
0.41813933454078,0.05776671920405097
0.4199079079920238,0.057218230394764244
0.42167648144326775,0.05667347615392955
0.42344505489451156,0.05613244125125168
0.4252136283457554,0.05559511045643524
0.4269822017969992,0.055061468539184956
0.428750775248243,0.0545315002692055
0.4305193486994868,0.054005190416201554
0.43228792215073064,0.05348252374987781
0.43405649560197446,0.052963485039938966
0.4358250690532184,0.05244805905608964
0.4375936425044622,0.05193623056803462
0.439362215955706,0.051427984345478545
0.44113078940694983,0.050923305158126125
0.44289936285819365,0.05042217777568202
0.44466793630943746,0.04992458702450471
0.4464365097606813,0.04943051808775725
0.4482050832119251,0.0489399562871521
0.449973656663169,0.04845288694470864
0.45174223011441283,0.04796929538244627
0.45351080356565665,0.04748916692238436
0.45527937701690047,0.04701248688654231
0.4570479504681443,0.04653924059693946
0.4588165239193881,0.046069413375595225
0.4605850973706319,0.04560299054452896
0.46235367082187584,0.04513995742576003
0.46412224427311966,0.04468029934130788
0.46589081772436347,0.044224001613191836
0.4676593911756073,0.04377104956343131
0.4694279646268511,0.043321428514045655
0.4711965380780949,0.04287512378705428
0.47296511152933873,0.042432120706506406
0.47473368498058255,0.04199240487020284
0.4765022584318265,0.04155596242345975
0.4782708318830703,0.0411227795767693
0.4800394053343141,0.04069284254062355
0.4818079787855579,0.04026613752551465
0.48357655223680174,0.039842650741934695
0.48534512568804555,0.0394223684003758
0.48711369913928937,0.03900527671133006
0.4888822725905332,0.03859136188528962
0.4906508460417771,0.038180610132746526
0.4924194194930209,0.03777300766419294
0.49418799294426474,0.03736854069012099
0.49595656639550856,0.036967195421022746
0.4977251398467524,0.03656895806739034
0.4994937132979962,0.03617381483971588
0.50126228674924,0.03578175194849147
0.5030308602004838,0.03539275560737478
0.5047994336517277,0.035006812422533555
0.5065680071029716,0.03462390976760073
0.5083365805542154,0.03424403510510932
0.5101051540054592,0.03386717589759234
0.511873727456703,0.03349331960758283
0.5136423009079468,0.03312245369761384
0.5154108743591906,0.03275456563021838
0.5171794478104345,0.03238964286792948
0.5189480212616784,0.032027672873280164
0.5207165947129222,0.03166864310880351
0.522485168164166,0.03131254103703253
0.5242537416154098,0.030959354120500243
0.5260223150666536,0.03060906982173969
0.5277908885178975,0.0302616756032839
0.5295594619691413,0.02991715892766591
0.5313280354203851,0.02957550725741875
0.533096608871629,0.02923670805507543
0.5348651823228728,0.028900748943307974
0.5366337557741166,0.028567618646718616
0.5384023292253605,0.02823730635358318
0.5401709026766043,0.027909801253789942
0.5419394761278481,0.027585092537227168
0.5437080495790919,0.027263169393783104
0.5454766230303357,0.02694402101334602
0.5472451964815797,0.026627636585804165
0.5490137699328235,0.02631400530104583
0.5507823433840673,0.026003116348959264
0.5525509168353111,0.025694958919432725
0.5543194902865549,0.025389522202354478
0.5560880637377987,0.02508679538761279
0.5578566371890425,0.024786767665095914
0.5596252106402864,0.02448942822469212
0.5613937840915303,0.02419476625628964
0.5631623575427741,0.02390277094977679
0.5649309309940179,0.023613431495041796
0.5666995044452617,0.023326737326705885
0.5684680778965056,0.02304267899040063
0.5702366513477494,0.022761247346866784
0.5720052247989932,0.022482433256865927
0.5737737982502371,0.022206227581159643
0.5755423717014809,0.021932621180509548
0.5773109451527247,0.02166160491567722
0.5790795186039686,0.021393169647424243
0.5808480920552124,0.021127306236512215
0.5826166655064562,0.020864005543702727
0.5843852389577,0.020603258429757364
0.5861538124089438,0.02034505575543772
0.5879223858601877,0.020089388381505365
0.5896909593114316,0.019836247168721927
0.5914595327626754,0.019585622977848972
0.5932281062139192,0.019337506669648098
0.594996679665163,0.0190918891048809
0.5967652531164068,0.01884876114430895
0.5985338265676506,0.018608113800910563
0.6003024000188945,0.018369939572559994
0.6020709734701384,0.01813423179528828
0.6038395469213822,0.017900983814579653
0.605608120372626,0.017670188975918297
0.6073766938238698,0.01744184062478842
0.6091452672751136,0.017215932106674225
0.6109138407263575,0.01699245676705991
0.6126824141776013,0.01677140795142968
0.6144509876288451,0.016552779005267738
0.616219561080089,0.016336563274058274
0.6179881345313328,0.016122754103285515
0.6197567079825766,0.01591134483843365
0.6215252814338205,0.01570232882498688
0.6232938548850643,0.015495699408429415
0.6250624283363081,0.01529144993424545
0.626831001787552,0.015089573747919175
0.6285995752387958,0.014890064194934825
0.6303681486900397,0.014692914614994518
0.6321367221412835,0.0144981171260868
0.6339052955925273,0.014305661122398448
0.6356738690437711,0.014115535629878193
0.6374424424950149,0.013927729674474762
0.6392110159462587,0.013742232282136882
0.6409795893975027,0.013559032478813269
0.6427481628487465,0.013378119290452675
0.6445167362999903,0.013199481743003822
0.6462853097512341,0.01302310886241543
0.6480538832024779,0.012848989674636227
0.6498224566537217,0.012677113205614947
0.6515910301049656,0.012507468481300315
0.6533596035562094,0.012340044527641056
0.6551281770074533,0.012174830370585893
0.6568967504586971,0.012011815036083567
0.6586653239099409,0.011850987550082808
0.6604338973611847,0.011692336938532333
0.6622024708124286,0.011535852227380874
0.6639710442636724,0.011381522467403508
0.6657396177149162,0.011229338137113312
0.66750819116616,0.01107929189317151
0.6692767646174039,0.010931376575592597
0.6710453380686477,0.01078558502439111
0.6728139115198916,0.010641910079581538
0.6745824849711354,0.01050034458117839
0.6763510584223792,0.010360881369196176
0.678119631873623,0.010223513283649404
0.6798882053248668,0.010088233164552577
0.6816567787761106,0.009955033851920207
0.6834253522273546,0.009823908185766787
0.6851939256785984,0.009694849006106848
0.6869624991298422,0.009567849152954885
0.688731072581086,0.009442901466325407
0.6904996460323298,0.009319998786232919
0.6922682194835736,0.009199133952691936
0.6940367929348175,0.009080299805716953
0.6958053663860614,0.00896348918532248
0.6975739398373052,0.008848694931523033
0.699342513288549,0.00873590986923622
0.7011110867397928,0.008625115769567948
0.7028796601910366,0.008516263823963692
0.7046482336422805,0.008409299979899023
0.7064168070935243,0.008304170184849535
0.7081853805447681,0.008200820386290804
0.709953953996012,0.008099196531698409
0.7117225274472558,0.00799924456854794
0.7134911008984997,0.007900910444314986
0.7152596743497435,0.007804140106475114
0.7170282478009873,0.007708879502503913
0.7187968212522311,0.007615074579876967
0.7205653947034749,0.007522671286069857
0.7223339681547187,0.007431615568558163
0.7241025416059627,0.007341853374817464
0.7258711150572065,0.007253330652323354
0.7276396885084503,0.0071659933485514115
0.7294082619596941,0.007079787410977213
0.7311768354109379,0.006994658787076347
0.7329454088621817,0.006910553424324392
0.7347139823134256,0.006827417270196932
0.7364825557646694,0.006745196272169549
0.7382511292159133,0.006663836377717822
0.7400197026671571,0.00658328353431734
0.7417882761184009,0.006503483689443684
0.7435568495696447,0.006424382790572432
0.7453254230208886,0.006345926785179172
0.7470939964721324,0.006268061620739482
0.7488625699233762,0.006190739506597278
0.75063114337462,0.00611394728605546
0.7523997168258639,0.006037683709948684
0.7541682902771077,0.005961947539988443
0.7559368637283516,0.005886737537886212
0.7577054371795954,0.0058120524653534796
0.7594740106308392,0.005737891084101728
0.761242584082083,0.005664252155842441
0.7630111575333268,0.005591134442287103
0.7647797309845706,0.0055185367051471985
0.7665483044358146,0.005446457706134206
0.7683168778870584,0.005374896206959618
0.7700854513383022,0.005303850969334916
0.771854024789546,0.005233320754971583
0.7736225982407898,0.0051633043255811025
0.7753911716920336,0.00509380044287496
0.7771597451432775,0.005024807868564639
0.7789283185945213,0.004956325364361622
0.7806968920457652,0.004888351691977391
0.782465465497009,0.004820885613123437
0.7842340389482528,0.004753925889511241
0.7860026123994966,0.004687471282852285
0.7877711858507405,0.004621520554858056
0.7895397593019843,0.004556072467240034
0.7913083327532281,0.004491125781709708
0.7930769062044719,0.004426679259978557
0.7948454796557158,0.004362731663758065
0.7966140531069597,0.004299281754759722
0.7983826265582035,0.004236328294695007
0.8001512000094473,0.004173870045275407
0.8019197734606911,0.004111905768212405
0.8036883469119349,0.004050434225217484
0.8054569203631787,0.003989454178002128
0.8072254938144227,0.003928964388277818
0.8089940672656665,0.003868963617756046
0.8107626407169103,0.003809450628148292
0.8125312141681541,0.0037504241811660384
0.8142997876193979,0.003691883038520772
0.8160683610706417,0.0036338259619239735
0.8178369345218856,0.00357625171308713
0.8196055079731294,0.0035191590537217246
0.8213740814243733,0.0034625467455392358
0.8231426548756171,0.003406413550251158
0.8249112283268609,0.0033507582295689694
0.8266798017781047,0.0032955795452041547
0.8284483752293486,0.003240876258868198
0.8302169486805924,0.0031866471322725834
0.8319855221318362,0.003132890927128795
0.83375409558308,0.0030796064051483154
0.8355226690343239,0.0030267923280426273
0.8372912424855677,0.0029744474575232206
0.8390598159368116,0.002922570555301576
0.8408283893880554,0.002871160383089177
0.8425969628392992,0.0028202157025975084
0.844365536290543,0.0027697352755380543
0.8461341097417868,0.0027197178636222978
0.8479026831930306,0.002670162228561724
0.8496712566442746,0.0026210671320678128
0.8514398300955184,0.0025724313358520554
0.8532084035467622,0.0025242536016259324
0.854976976998006,0.002476532691100927
0.8567455504492498,0.002429267365988524
0.8585141239004936,0.002382456388000208
0.8602826973517375,0.002336098518847462
0.8620512708029813,0.0022901925202417706
0.8638198442542252,0.0022447371538946146
0.865588417705469,0.0021997311815174837
0.8673569911567128,0.0021551733648218596
0.8691255646079566,0.002111062465519226
0.8708941380592005,0.0020673972453210663
0.8726627115104443,0.002024176465938866
0.8744312849616881,0.001981398889084108
0.8761998584129319,0.0019390632764682769
0.8779684318641758,0.0018971683898028533
0.8797370053154197,0.0018557129907993272
0.8815055787666635,0.0018146958411691797
0.8832741522179073,0.001774115702623895
0.8850427256691511,0.0017339713368749571
0.8868112991203949,0.0016942615056338498
0.8885798725716387,0.0016549849706120577
0.8903484460228825,0.0016161404935210641
0.8921170194741265,0.0015777268360723507
0.8938855929253703,0.001539742759977407
0.8956541663766141,0.0015021870269477141
0.8974227398278579,0.0014650583986947558
0.8991913132791017,0.0014283556369300166
0.9009598867303455,0.0013920775033649808
0.9027284601815894,0.0013562227597111313
0.9044970336328332,0.0013207901676799533
0.9062656070840771,0.0012857784889829282
0.9080341805353209,0.0012511864853315443
0.9098027539865647,0.0012170129184372832
0.9115713274378086,0.0011832565500116297
0.9133399008890524,0.001149916141766067
0.9151084743402962,0.0011169904554120796
0.91687704779154,0.0010844782526611514
0.9186456212427839,0.0010523782952247646
0.9204141946940277,0.0010206893448144066
0.9221827681452716,0.0009894101631415604
0.9239513415965154,0.0009585395119177093
0.9257199150477592,0.0009280761528543375
0.927488488499003,0.0008980188476629292
0.9292570619502468,0.0008683663580549682
0.9310256354014906,0.0008391174457419385
0.9327942088527346,0.0008102708724353226
0.9345627823039784,0.000781825399846608
0.9363313557552222,0.0007537797896872767
0.938099929206466,0.0007261328036688132
0.9398685026577098,0.000698883203502701
0.9416370761089536,0.0006720297509004245
0.9434056495601975,0.0006455712075734675
0.9451742230114413,0.0006195063352333142
0.9469427964626852,0.0005938338955914469
0.948711369913929,0.000568552650359353
0.9504799433651728,0.0005436613612485147
0.9522485168164166,0.0005191587899704162
0.9540170902676605,0.0004950436982365414
0.9557856637189043,0.0004713148477583743
0.9575542371701481,0.00044797100024739913
0.9593228106213919,0.0004250109174150997
0.9610913840726358,0.00040243336097295883
0.9628599575238797,0.0003802370926324632
0.9646285309751235,0.00035842087410509546
0.9663971044263673,0.00033698346710233967
0.9681656778776111,0.00031592363333567987
0.9699342513288549,0.0002952401345166
0.9717028247800987,0.00027493173235658414
0.9734713982313425,0.00025499718856711643
0.9752399716825865,0.00023543526485967942
0.9770085451338303,0.00021624472294575986
0.9787771185850741,0.00019742432453684035
0.9805456920363179,0.00017897283134440503
0.9823142654875617,0.0001608890050799378
0.9840828389388055,0.0001431716074549228
0.9858514123900494,0.00012581940018084402
0.9876199858412932,0.00010883114496918552
0.9893885592925371,9.220560353143022e-05
0.9911571327437809,7.59415375790643e-05
0.9929257061950247,6.0037708823570675e-05
0.9946942796462686,4.449287897643342e-05
0.9964628530975124,2.9305809749136533e-05
0.9982314265487562,1.4475262853164056e-05
1.0,0.0


==> data/PvsN.csv <==
0,0.364
0.01,0.364
0.02,0.364
0.03,0.364
0.04,0.364
0.05,0.364
0.06,0.364
0.07,0.364
0.08,0.365
0.09,0.366
0.1,0.367
0.11,0.369
0.12,0.372
0.13,0.374
0.14,0.378
0.15,0.382
0.16,0.387
0.17,0.392
0.18,0.398
0.19,0.404
0.2,0.411
0.21,0.418
0.22,0.425
0.23,0.433
0.24,0.442
0.25,0.451
0.26,0.46
0.27,0.47
0.28,0.48
0.29,0.491
0.3,0.501
0.31,0.512
0.32,0.524
0.33,0.535
0.34,0.547
0.35,0.559
0.36,0.572
0.37,0.584
0.38,0.597
0.39,0.611
0.4,0.624
0.41,0.637
0.42,0.651
0.43,0.665
0.44,0.679
0.45,0.694
0.46,0.708
0.47,0.723
0.48,0.738
0.49,0.753
0.5,0.768
0.51,0.783
0.52,0.799
0.53,0.815
0.54,0.83
0.55,0.846
0.56,0.862
0.57,0.879
0.58,0.895
0.59,0.911
0.6,0.928
0.61,0.945
0.62,0.961
0.63,0.978
0.64,0.995
0.65,1.01
0.66,NaN
0.67,NaN
0.68,NaN
0.69,NaN
0.7,NaN
0.71,NaN
0.72,NaN
0.73,NaN
0.74,NaN
0.75,NaN
0.76,NaN
0.77,NaN
0.78,NaN
0.79,NaN
0.8,NaN
0.81,NaN
0.82,NaN
0.83,NaN
0.84,NaN
0.85,NaN
0.86,NaN
0.87,NaN
0.88,NaN
0.89,NaN
0.9,NaN
0.91,NaN
0.92,NaN
0.93,NaN
0.94,NaN
0.95,NaN
0.96,NaN
0.97,NaN
0.98,NaN
0.99,NaN
1,NaN


==> data/S05.csv <==
Pvals,Stable
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,NaN
0.38,0.014665659858189
0.38,0.014200017198515
0.38,0.0137351384342496
0.38,0.0132720698780578
0.38,0.012811798222073
0.38,0.0123552497490352
0.38,0.011903289924823
0.38,0.011456723271609
0.38,0.0110162935863026
0.38,0.0105826843934274
0.38,0.0104
0.38,0.0101565197836203
0.38,0.0101
0.38,0.01
0.38,0.0097383653433315
0.39,0.016512932083575
0.39,0.0160558407251019
0.39,0.0155947608130976
0.39,0.0151309616320726
0.39,0.0146656598564587
0.39,0.0142000171962211
0.39,0.013735138425599
0.39,0.0132720698747717
0.39,0.0128117982177642
0.39,0.0123552497530879
0.39,0.0119032899429192
0.39,0.0114567232877291
0.39,0.0110162935881538
0.39,0.0105826844000123
0.39,0.010156519767115
0.39,0.00973836533541883
0.39,0.00932872950977881
0.39,0.00892806466380747
0.39,0.00853676911285617
0.39,0.00815518869613607
0.39,0.0077836185189093
0.4,0.0178468552939409
0.4,0.0174098263498313
0.4,0.0169647158200672
0.4,0.0165129320823931
0.4,0.0160558407235867
0.4,0.0155947608114243
0.4,0.015130961633367
0.4,0.0146656598590287
0.4,0.0142000171996953
0.4,0.0137351384360578
0.4,0.0132720698807626
0.4,0.0128117982261857
0.4,0.0123552497527987
0.4,0.0119032899251645
0.4,0.0114567232627181
0.4,0.0110162935754201
0.4,0.0105826843811216
0.4,0.0101565197772305
0.4,0.00973836538387718
0.4,0.00932872950718966
0.4,0.00892806466530083
0.4,0.00853676907463641
0.4,0.00815518870539456
0.4,0.00778361855509591
0.4,0.00742230526396492
0.4,0.00707144899826584
0.4,0.006731205473541
0.4,0.00640168858497137
0.41,0.0186908466699096
0.41,0.0182743556902275
0.41,0.0178468552940122
0.41,0.0174098263496336
0.41,0.0169647158202827
0.41,0.0165129320824291
0.41,0.0160558407234093
0.41,0.015594754260715
0.41,0.0151309616307326
0.41,0.0146656598546241
0.41,0.0142000171945211
0.41,0.0137351384302586
0.41,0.0132720698815989
0.41,0.0128117982271038
0.41,0.012355249762497
0.41,0.0119032899377008
0.41,0.0114567232764484
0.41,0.0110162935695229
0.41,0.0105826843727674
0.41,0.0101565197651632
0.41,0.00973836536854489
0.41,0.00932872948551955
0.41,0.00892806463816531
0.41,0.00853676914116452
0.41,0.00815518870378285
0.41,0.00778361850381026
0.41,0.00742230525563481
0.41,0.00707144900285384
0.41,0.00673120552780826
0.41,0.0064016885137832
0.41,0.00608297217225362
0.41,0.00577509274068244
0.42,0.0194847388438434
0.42,0.0190948186230308
0.42,0.0186908466702438
0.42,0.0182743556906289
0.42,0.0178468552944628
0.42,0.0174098263501627
0.42,0.0169647158208724
0.42,0.0165129320827406
0.42,0.0160558407241452
0.42,0.0155947608115088
0.42,0.0151309616265806
0.42,0.014665659855745
0.42,0.014200017195366
0.42,0.0137351384303829
0.42,0.013272069873744
0.42,0.012811798204905
0.42,0.0123552497512609
0.42,0.0119032899306375
0.42,0.0114567232890359
0.42,0.0110162935892077
0.42,0.0105826843883575
0.42,0.0101565197766448
0.42,0.00973836535265249
0.42,0.00932872946532215
0.42,0.00892806466311458
0.42,0.00853676913311607
0.42,0.00815518890957467
0.42,0.00778361850501674
0.42,0.00742230528448262
0.42,0.00707144899929224
0.42,0.00673120543954298
0.42,0.0064016885448388
0.42,0.00608297218084597
0.42,0.00577509269689891
0.42,0.00547805184492178
0.42,0.00519181794394141
0.42,0.00491632889598459
0.43,0.0198590576575024
0.43,0.0194847388437504
0.43,0.0190948186236869
0.43,0.0186908466705099
0.43,0.0182743556909987
0.43,0.0178468552950577
0.43,0.0174098263511114
0.43,0.0169647158221177
0.43,0.0165129320839723
0.43,0.0160558407255044
0.43,0.0155947608127524
0.43,0.0151309616283644
0.43,0.0146656598577222
0.43,0.0142000171981129
0.43,0.0137351384341547
0.43,0.0132720698762588
0.43,0.0128117982190263
0.43,0.0123552497510586
0.43,0.0119032899277688
0.43,0.0114567232686716
0.43,0.0110162935658896
0.43,0.0105826843766127
0.43,0.0101565197987299
0.43,0.00973836538660744
0.43,0.00932872948514629
0.43,0.00892806463445428
0.43,0.00853676914417101
0.43,0.00815518869100929
0.43,0.00778361854378684
0.43,0.00742230523866527
0.43,0.00707144894343326
0.43,0.0067312055286598
0.43,0.00640168859517209
0.43,0.00608297204251229
0.43,0.00577509272715193
0.43,0.00547805183605288
0.43,0.0051918178885566
0.43,0.00491632929200159
0.43,0.00465149577661994
0.43,0.00439720159106183
0.44,0.0205546475727757
0.44,0.020216215018082
0.44,0.0198590576570347
0.44,0.019484738843186
0.44,0.0190948186222911
0.44,0.0186908466692439
0.44,0.0182743556899315
0.44,0.0178468552946539
0.44,0.0174098263507029
0.44,0.0169647158209684
0.44,0.0165129320835815
0.44,0.0160558407249651
0.44,0.0155947608128564
0.44,0.015130961629038
0.44,0.0146656598492401
0.44,0.0142000171944358
0.44,0.0137351384363829
0.44,0.0132720698813265
0.44,0.0128117982264669
0.44,0.0123552497610396
0.44,0.0119032899412802
0.44,0.0114567232796184
0.44,0.0110162935737628
0.44,0.0105826843770228
0.44,0.0101565197664154
0.44,0.00973836534642081
0.44,0.00932872946526575
0.44,0.00892806466112939
0.44,0.00853676910015067
0.44,0.00815518865637366
0.44,0.00778361855886833
0.44,0.00742230528724097
0.44,0.00707144900003887
0.44,0.0067312055134543
0.44,0.00640168852427658
0.44,0.00608297209457154
0.44,0.00577509278781452
0.44,0.0054780516967492
0.44,0.00519181790212042
0.44,0.00491632933968456
0.44,0.00465149571520018
0.44,0.00439720161497315
0.44,0.00415330724034302
0.44,0.00391965134952366
0.45,0.0208727961703351
0.45,0.0205546475721476
0.45,0.0202162150175373
0.45,0.0198590576565986
0.45,0.0194847388427985
0.45,0.0190948186163316
0.45,0.0186908466628045
0.45,0.0182743556902747
0.45,0.0178468552944039
0.45,0.0174098263502338
0.45,0.0169647158219361
0.45,0.0165129320854708
0.45,0.0160558407270393
0.45,0.0155947608168425
0.45,0.0151309616336979
0.45,0.0146656598560875
0.45,0.0142000171957274
0.45,0.0137351384368073
0.45,0.0132720698818589
0.45,0.0128117982275343
0.45,0.0123552497631249
0.45,0.0119032899438598
0.45,0.0114567232892411
0.45,0.0110162935888509
0.45,0.0105826843986934
0.45,0.0101565197957764
0.45,0.00973836536283812
0.45,0.00932872947363272
0.45,0.00892806462185713
0.45,0.00853676908486434
0.45,0.00815518870746856
0.45,0.00778361850535347
0.45,0.00742230519633291
0.45,0.00707144899297052
0.45,0.00673120552603279
0.45,0.00640168859438583
0.45,0.00608297217114329
0.45,0.00577509273227794
0.45,0.00547805174485871
0.45,0.00519181787382816
0.45,0.00491632909609563
0.45,0.00465149572921875
0.45,0.00439720168848368
0.45,0.00415330701077599
0.45,0.00391965130688954
0.45,0.00369605377074911
0.46,0.0214420739727013
0.46,0.0211691138068705
0.46,0.0208727961656214
0.46,0.0205546475667148
0.46,0.0202162150174242
0.46,0.0198590576572522
0.46,0.0194847388435011
0.46,0.0190948186227143
0.46,0.0186908466697545
0.46,0.0182743556902591
0.46,0.0178468552938961
0.46,0.0174098263500754
0.46,0.0169647158211977
0.46,0.0165129320840169
0.46,0.016055840726409
0.46,0.0155947608150753
0.46,0.0151309616323591
0.46,0.0146656598589764
0.46,0.0142000171997008
0.46,0.0137351371995106
0.46,0.0132720698805199
0.46,0.0128117982256903
0.46,0.01235524976101
0.46,0.0119032899416055
0.46,0.0114567232865747
0.46,0.0110162935844175
0.46,0.0105826843951162
0.46,0.0101565197956438
0.46,0.00973836538182693
0.46,0.00932872951024144
0.46,0.00892806466828022
0.46,0.00853676910311052
0.46,0.00815518864613018
0.46,0.00778361847869935
0.46,0.00742230528407917
0.46,0.00707144893304767
0.46,0.00673120543643069
0.46,0.00640168858742918
0.46,0.00608297216606934
0.46,0.00577509281295685
0.46,0.00547805187061035
0.46,0.00519181788471679
0.46,0.00491632915858875
0.46,0.00465149566057454
0.46,0.00439720138727018
0.46,0.00415330713359108
0.46,0.00391965142615147
0.46,0.00369605344314405
0.46,0.00348231652423325
0.46,0.00327822674966338
0.47,0.0216901793814595
0.47,0.0214420739724602
0.47,0.0211691137673135
0.47,0.0208727961700238
0.47,0.0205546475726514
0.47,0.0202162150181872
0.47,0.0198590534568185
0.47,0.0194847388437586
0.47,0.0190948186230323
0.47,0.0186908466700408
0.47,0.0182743556899386
0.47,0.0178468552939346
0.47,0.0174098263495457
0.47,0.0169647158204269
0.47,0.0165129320827448
0.47,0.016055840724397
0.47,0.0155947608123589
0.47,0.0151309616287868
0.47,0.0146656598536977
0.47,0.014200017199901
0.47,0.0137351384370958
0.47,0.0132720698758917
0.47,0.0128117982186654
0.47,0.0123552497615902
0.47,0.0119032899422004
0.47,0.0114567232873446
0.47,0.0110162935877004
0.47,0.0105826843986211
0.47,0.0101565197975959
0.47,0.0097383653765869
0.47,0.00932872949951102
0.47,0.00892806465940188
0.47,0.00853676912915957
0.47,0.00815518869528109
0.47,0.00778361849576392
0.47,0.00742230520822884
0.47,0.00707144890954015
0.47,0.00673120546135664
0.47,0.00640168850061507
0.47,0.00608297206883912
0.47,0.00577509281649924
0.47,0.0054780518500106
0.47,0.00519180280887821
0.47,0.0049163293231993
0.47,0.00465149568772905
0.47,0.00439720161467272
0.47,0.00415330692413041
0.47,0.00391965141112949
0.47,0.00369605369928672
0.47,0.00348231649359332
0.47,0.00327822664873589
0.47,0.00308355756591805
0.47,0.00289807083884841
0.48,0.0219119710489173
0.48,0.0216901793814944
0.48,0.0214420739726433
0.48,0.0211691138075029
0.48,0.0208727961707835
0.48,0.0205546475728432
0.48,0.0202162150184495
0.48,0.0198590576577912
0.48,0.0194847388439203
0.48,0.0190948186230932
0.48,0.018690846669943
0.48,0.0182743556896013
0.48,0.0178468552933861
0.48,0.017409826349457
0.48,0.0169647158204599
0.48,0.0165129320830449
0.48,0.0160558407249527
0.48,0.0155947608130507
0.48,0.0151309616288934
0.48,0.01466565985374
0.48,0.0142000171939883
0.48,0.0137351384356755
0.48,0.0132720698808722
0.48,0.0128117982203269
0.48,0.0123552497532083
0.48,0.0119032899312081
0.48,0.0114567232877107
0.48,0.0110162935872294
0.48,0.0105826843968375
0.48,0.0101565197944838
0.48,0.00973836538204464
0.48,0.00932872950642127
0.48,0.00892806466731821
0.48,0.00853676913724355
0.48,0.0081551873982848
0.48,0.00778361855117216
0.48,0.0074223052576361
0.48,0.00707144892765077
0.48,0.00673120541911254
0.48,0.00640168846119193
0.48,0.00608297208804476
0.48,0.00577509268931942
0.48,0.0054780518884554
0.48,0.00519181801374469
0.48,0.0049163293441925
0.48,0.00465149584024571
0.48,0.00439720161038282
0.48,0.00415330698720262
0.48,0.00391965133745575
0.48,0.00369605357389169
0.48,0.0034823166663096
0.48,0.0032782267742355
0.48,0.00308355710447294
0.48,0.00289807065707026
0.48,0.00272151844186896
0.49,0.022106037677619
0.49,0.0219119710491285
0.49,0.021690179382166
0.49,0.0214420739732942
0.49,0.0211691138076628
0.49,0.020872796171039
0.49,0.0205546469415258
0.49,0.0202162150184423
0.49,0.0198590576575216
0.49,0.0194847388437252
0.49,0.0190948186229283
0.49,0.0186908466693687
0.49,0.0182743556897282
0.49,0.0178468552938648
0.49,0.0174098262789545
0.49,0.0169647145947047
0.49,0.0165129320840254
0.49,0.0160558407256457
0.49,0.0155947608136044
0.49,0.0151309616296035
0.49,0.0146656598541325
0.49,0.0142000171940746
0.49,0.0137351384285072
0.49,0.0132720698722272
0.49,0.0128117982204814
0.49,0.0123552497533361
0.49,0.0119032899314158
0.49,0.011456723274673
0.49,0.011016293589158
0.49,0.010582684398545
0.49,0.0101565197960481
0.49,0.00973836538263695
0.49,0.00932872854460975
0.49,0.0089280646687413
0.49,0.00853676914252899
0.49,0.00815518870751553
0.49,0.00778361855505505
0.49,0.00742230527277943
0.49,0.00707144899802914
0.49,0.00673120551582418
0.49,0.00640168851120804
0.49,0.00608278851139243
0.49,0.00577509254135111
0.49,0.00547805173783855
0.49,0.0051918178542969
0.49,0.0049163293463812
0.49,0.00465149587449121
0.49,0.00439720169493363
0.49,0.00415330719522222
0.49,0.00391965118003834
0.49,0.00369604976228888
0.49,0.00348231639499819
0.49,0.00327822674700262
0.49,0.00308355740301836
0.49,0.00289807048397739
0.49,0.0027215184429592
0.49,0.00255364384252799
0.49,0.00239418433899097
0.5,0.02227102531029
0.5,0.0221060376779317
0.5,0.0219119710496575
0.5,0.0216901793823666
0.5,0.0214420739733503
0.5,0.0211691138076849
0.5,0.0208727961708776
0.5,0.0205546475728284
0.5,0.0202162150182966
0.5,0.019859057657408
0.5,0.0194847388437341
0.5,0.0190948186230289
0.5,0.0186908466698165
0.5,0.0182743556902826
0.5,0.0178468552943134
0.5,0.0174098263503053
0.5,0.0169647158219364
0.5,0.0165129320848882
0.5,0.0160558407266661
0.5,0.0155947608138884
0.5,0.01513096162943
0.5,0.0146656598547834
0.5,0.0142000171939463
0.5,0.0137351384286568
0.5,0.0132720698696974
0.5,0.0128117982125027
0.5,0.0123552497388776
0.5,0.0119032899264929
0.5,0.0114567232666893
0.5,0.0110162935632854
0.5,0.0105826843731877
0.5,0.0101565190191859
0.5,0.00973836537748773
0.5,0.00932872950898911
0.5,0.00892806466827611
0.5,0.00853676914076196
0.5,0.00815518870747556
0.5,0.00778361855460663
0.5,0.00742230528276588
0.5,0.00707144900584811
0.5,0.00673120552798212
0.5,0.00640168859669477
0.5,0.00608297216976506
0.5,0.00577509269840148
0.5,0.00547805162988602
0.5,0.00519181764015419
0.5,0.0049163291484402
0.5,0.00465149587019154
0.5,0.00439720169661539
0.5,0.00415330724031659
0.5,0.00391965143653383
0.5,0.00369605367153492
0.5,0.00348231635606511
0.5,0.00327822655419352
0.5,0.00308355723248344
0.5,0.00289807083860372
0.5,0.00272151844212898
0.5,0.00255364372174105
0.5,0.00239418415813009
0.5,0.00224287128724487
0.51,0.022405647200769
0.51,0.0222710253106316
0.51,0.0221060376784374
0.51,0.0219119710496995
0.51,0.0216901793822685
0.51,0.021442073973355
0.51,0.0211691138076411
0.51,0.0208727961708483
0.51,0.020554647572846
0.51,0.020216215018412
0.51,0.0198590576576568
0.51,0.019484738844091
0.51,0.0190948186234945
0.51,0.018690846670415
0.51,0.0182743556910257
0.51,0.017846855295185
0.51,0.017409826351139
0.51,0.0169647158217548
0.51,0.016512932085104
0.51,0.0160557951947159
0.51,0.0155947608144187
0.51,0.0151309616315628
0.51,0.0146656598561905
0.51,0.0142000171955433
0.51,0.0137351384302679
0.51,0.0132720698730487
0.51,0.0128117982152565
0.51,0.0123552497427898
0.51,0.0119032899187005
0.51,0.0114567232574279
0.51,0.0110162935688672
0.51,0.0105826843743531
0.51,0.0101565197686633
0.51,0.00973836537982098
0.51,0.00932872951050645
0.51,0.00892806467108431
0.51,0.00853676914177892
0.51,0.0081551887073732
0.51,0.0077836185368948
0.51,0.00742230526670329
0.51,0.00707144900215162
0.51,0.00673120552614537
0.51,0.00640168859658607
0.51,0.00608297218174858
0.51,0.00577509281658606
0.51,0.0054780518848434
0.51,0.005191817847646
0.51,0.00491631890430644
0.51,0.00465149557099553
0.51,0.00439720142401034
0.51,0.00415330723508744
0.51,0.00391965143724216
0.51,0.00369605384093985
0.51,0.00348231657569831
0.51,0.00327822650339016
0.51,0.00308355732514376
0.51,0.00289807047897472
0.51,0.00272151840130874
0.51,0.00255364377648126
0.51,0.00239418390649027
0.51,0.00224287147893421
0.51,0.00209943283461822
0.52,0.0225086938487946
0.52,0.0224056472011263
0.52,0.0222710253109652
0.52,0.0221060376785921
0.52,0.0219119710497007
0.52,0.0216901793822676
0.52,0.0214420739733516
0.52,0.0211691138076779
0.52,0.0208727961709188
0.52,0.0205546475729567
0.52,0.020216215018573
0.52,0.0198590576578537
0.52,0.0194847388442941
0.52,0.0190948186236335
0.52,0.0186908466705168
0.52,0.0182743556910375
0.52,0.0178468552950846
0.52,0.0174098263510772
0.52,0.0169647158218613
0.52,0.0165129287588882
0.52,0.016055840727069
0.52,0.015594760816387
0.52,0.0151309616321668
0.52,0.0146656598565451
0.52,0.0142000171955122
0.52,0.0137351384296577
0.52,0.0132720698717106
0.52,0.0128117982137789
0.52,0.0123552497451515
0.52,0.0119032899150805
0.52,0.0114567232511291
0.52,0.0110162935406621
0.52,0.0105826843625244
0.52,0.0101565197531646
0.52,0.00973836533756933
0.52,0.00932872948818109
0.52,0.00892806464816864
0.52,0.0085367691428111
0.52,0.00815518870713217
0.52,0.00778365114777035
0.52,0.00742230528396925
0.52,0.00707144900567547
0.52,0.00673120552781559
0.52,0.00640168856434686
0.52,0.00608297216091547
0.52,0.00577509281442368
0.52,0.00547805188766382
0.52,0.00519181800606616
0.52,0.00491632924148888
0.52,0.00465149554381439
0.52,0.00439720121700171
0.52,0.00415330692876537
0.52,0.00391965135534966
0.52,0.00369605383814564
0.52,0.00348231666684229
0.52,0.00327822667902833
0.52,0.00308355752273903
0.52,0.00289807049668145
0.52,0.0027215181007374
0.52,0.00255364395524116
0.52,0.00239418422912907
0.52,0.00224287097838016
0.52,0.00209943297118764
0.52,0.00196359405089419
0.52,0.00183507929046223
0.53,0.022579043137763
0.53,0.0225086938490888
0.53,0.0224056472013571
0.53,0.0222710253111589
0.53,0.0221060376787185
0.53,0.0219119710496977
0.53,0.0216901793822483
0.53,0.0214420739733349
0.53,0.0211691138076945
0.53,0.0208727961709453
0.53,0.0205546475729847
0.53,0.0202162150185489
0.53,0.0198590576577435
0.53,0.0194847388440779
0.53,0.0190948186233144
0.53,0.0186908467396116
0.53,0.0182743556908534
0.53,0.0178468552949361
0.53,0.0174098263509536
0.53,0.0169647158220551
0.53,0.0165129320835696
0.53,0.0160558407255453
0.53,0.0155947608136086
0.53,0.015130961631567
0.53,0.0146656598567739
0.53,0.0142000171970038
0.53,0.0137351384308224
0.53,0.0132720698777966
0.53,0.0128117982210955
0.53,0.0123552497537126
0.53,0.0119032899269345
0.53,0.0114567232638437
0.53,0.0110162935550338
0.53,0.0105826843562007
0.53,0.0101565197454068
0.53,0.00973836535180927
0.53,0.00932872949836883
0.53,0.0089280646619756
0.53,0.00853676910743473
0.53,0.00815518868294096
0.53,0.00778361852054177
0.53,0.00742230524652066
0.53,0.00707144897346446
0.53,0.00673120552739803
0.53,0.0064016885788506
0.53,0.0060829721859712
0.53,0.00577509281650468
0.53,0.00547805184666927
0.53,0.005191817980575
0.53,0.00491632934535247
0.53,0.00465149586320668
0.53,0.00439720140462185
0.53,0.00415330677959247
0.53,0.00391965107538939
0.53,0.00369605373859527
0.53,0.00348231659066189
0.53,0.00327822677860068
0.53,0.00308355747528211
0.53,0.0028980708291908
0.53,0.00272151800732279
0.53,0.00255364369609734
0.53,0.00239418399883884
0.53,0.00224287141505175
0.53,0.00209943277690794
0.53,0.0019635941937981
0.53,0.00183507889970258
0.53,0.00171361191702912
0.54,0.0226156705163095
0.54,0.022579043139914
0.54,0.0225086938492509
0.54,0.0224056472014473
0.54,0.0222710253111805
0.54,0.0221060376786812
0.54,0.0219119710496505
0.54,0.0216901793822191
0.54,0.0214420739733205
0.54,0.0211691138076668
0.54,0.0208727961706899
0.54,0.0205546475728545
0.54,0.0202162150183356
0.54,0.0198590576574292
0.54,0.0194847388436931
0.54,0.0190948186230743
0.54,0.0186908466701008
0.54,0.018274355690747
0.54,0.0178468552947437
0.54,0.0174098263505065
0.54,0.0169647158207824
0.54,0.0165129320832729
0.54,0.016055840725146
0.54,0.015594760813445
0.54,0.0151309616316376
0.54,0.0146656598587164
0.54,0.0142000171993067
0.54,0.0137351384355893
0.54,0.0132720648319697
0.54,0.0128117982235836
0.54,0.012355249756549
0.54,0.0119032899323498
0.54,0.0114567232682776
0.54,0.0110162935578055
0.54,0.0105826843563457
0.54,0.010156519742435
0.54,0.0097383653217934
0.54,0.00932872943539631
0.54,0.00892806466011897
0.54,0.00853676912881107
0.54,0.00815518868644782
0.54,0.00778361853986564
0.54,0.00742230528878107
0.54,0.00707144900572831
0.54,0.0067312054771943
0.54,0.00640168854326661
0.54,0.00608297213186926
0.54,0.00577509276905119
0.54,0.00547805188766715
0.54,0.00519181800949986
0.54,0.00491632929611319
0.54,0.00465149582501878
0.54,0.00439720169654612
0.54,0.00415330709389239
0.54,0.00391965097046398
0.54,0.0036960532551511
0.54,0.00348231660886578
0.54,0.00327822669076583
0.54,0.00308355753873513
0.54,0.0028980707329902
0.54,0.0027215184436491
0.54,0.0025536439224747
0.54,0.00239418410114811
0.54,0.00224287101543075
0.54,0.00209943296067916
0.54,0.00196359385819789
0.54,0.00183507881169054
0.54,0.001713611678553
0.54,0.00159891676459467
0.55,0.0226176591315882
0.55,0.0226156705164145
0.55,0.0225790431414282
0.55,0.0225086938492614
0.55,0.0224056472013961
0.55,0.0222710253110871
0.55,0.0221060376785538
0.55,0.0219119710496297
0.55,0.0216901793046538
0.55,0.0214420739732866
0.55,0.021169113807582
0.55,0.0208727961707399
0.55,0.0205546475726466
0.55,0.0202162150180907
0.55,0.0198590576572452
0.55,0.0194847388432593
0.55,0.0190948186226298
0.55,0.0186908466696875
0.55,0.0182743556901186
0.55,0.0178468552941865
0.55,0.0174098263503287
0.55,0.0169647158207734
0.55,0.0165129320840227
0.55,0.016055840726242
0.55,0.0155947608146881
0.55,0.0151309616330974
0.55,0.014665659858754
0.55,0.0142000171994404
0.55,0.0137351384355255
0.55,0.0132720698804305
0.55,0.012811798224916
0.55,0.0123552497604887
0.55,0.0119032899356815
0.55,0.0114567232736661
0.55,0.0110162935644189
0.55,0.0105826843659159
0.55,0.0101565197476563
0.55,0.00973836531919758
0.55,0.00932872943379925
0.55,0.00892806461780549
0.55,0.00853676912530477
0.55,0.00815518868675513
0.55,0.00778361853149256
0.55,0.00742230525773102
0.55,0.00707144898018819
0.55,0.00673120552890327
0.55,0.00640168860100077
0.55,0.00608297216304843
0.55,0.00577509281628563
0.55,0.00547805181331729
0.55,0.00519181793440526
0.55,0.0049163292937966
0.55,0.00465149586801084
0.55,0.00439720169426794
0.55,0.00415330717754347
0.55,0.00391965143825224
0.55,0.00369605341295354
0.55,0.00348231603943994
0.55,0.00327822637798136
0.55,0.00308355751080458
0.55,0.00289807065201608
0.55,0.00272151827926459
0.55,0.00255364399690383
0.55,0.0023941844373212
0.55,0.00224287087713271
0.55,0.00209943251698386
0.55,0.00196359430692827
0.55,0.00183507897782142
0.55,0.00171361142528914
0.55,0.00159891695304393
0.55,0.00149072008388074
0.56,0.0225842098708612
0.56,0.0226176591316662
0.56,0.0226156705164292
0.56,0.0225790431420783
0.56,0.0225086938491637
0.56,0.022405647201263
0.56,0.02227102531092
0.56,0.0221060376783023
0.56,0.0219119710497117
0.56,0.0216901793821828
0.56,0.0214420739731764
0.56,0.0211691138075629
0.56,0.0208727961704628
0.56,0.0205546475723354
0.56,0.020216215017744
0.56,0.0198590576567969
0.56,0.0194847388430445
0.56,0.0190948186222274
0.56,0.0186908466694327
0.56,0.0182743556899638
0.56,0.0178468552948089
0.56,0.0174098263508787
0.56,0.0169647158212246
0.56,0.0165129320836414
0.56,0.0160558407253254
0.56,0.0155947608133906
0.56,0.0151309616330425
0.56,0.0146656598556806
0.56,0.0142000171992124
0.56,0.0137351384355426
0.56,0.0132720698803717
0.56,0.0128117982257629
0.56,0.0123552497610895
0.56,0.0119032899416397
0.56,0.0114567232864157
0.56,0.0110162935768572
0.56,0.0105826843708031
0.56,0.0101565197581491
0.56,0.00973836532924033
0.56,0.00932872944055108
0.56,0.00892806458486872
0.56,0.00853676908068224
0.56,0.0081551886782727
0.56,0.00778361851879228
0.56,0.00742230524978871
0.56,0.00707144896668965
0.56,0.00673120548558148
0.56,0.00640168857344625
0.56,0.00608297215076914
0.56,0.00577509278268695
0.56,0.00547805188241735
0.56,0.00519181801282675
0.56,0.00491632934457842
0.56,0.00465149576762047
0.56,0.0043972016172662
0.56,0.00415330723079688
0.56,0.00391965143448214
0.56,0.00369605376604554
0.56,0.00348231624815809
0.56,0.00327822616423945
0.56,0.00308355714875352
0.56,0.00289807076519222
0.56,0.00272151826316791
0.56,0.00255364373044253
0.56,0.002394184437017
0.56,0.00224287147931768
0.56,0.00209943238331189
0.56,0.00196359384848055
0.56,0.00183507946332151
0.56,0.00171361168110185
0.56,0.00159891635889298
0.56,0.00149072032966702
0.56,0.00138875056005383
0.56,0.00129274107620558
0.57,0.0225146511923076
0.57,0.0225842098708859
0.57,0.022617659089858
0.57,0.0226156705163388
0.57,0.0225790431418882
0.57,0.0225086938490007
0.57,0.022405647201081
0.57,0.0222710253107236
0.57,0.0221060376781565
0.57,0.0219119710494938
0.57,0.0216901793819541
0.57,0.0214420739729468
0.57,0.0211691138071723
0.57,0.0208727961702914
0.57,0.0205546475722029
0.57,0.0202162150176486
0.57,0.0198590576571252
0.57,0.0194847388434281
0.57,0.0190948186226677
0.57,0.0186908466679266
0.57,0.0182743556907401
0.57,0.01784685529483
0.57,0.0174098263509397
0.57,0.0169647158222176
0.57,0.0165129320841122
0.57,0.0160558407259329
0.57,0.0155947608144327
0.57,0.0151309616330333
0.57,0.0146656598587154
0.57,0.0142000171982
0.57,0.0137351384342244
0.57,0.013272069880928
0.57,0.0128117982265494
0.57,0.0123552497621288
0.57,0.0119032899431467
0.57,0.0114567232883919
0.57,0.0110162935902159
0.57,0.0105826844017211
0.57,0.0101565197886273
0.57,0.00973836535089023
0.57,0.00932872945743279
0.57,0.00892806459964346
0.57,0.00853676905278644
0.57,0.00815518865459419
0.57,0.00778361848037457
0.57,0.00742230525867038
0.57,0.00707144895999545
0.57,0.00673120547956929
0.57,0.00640168854034506
0.57,0.006082972106489
0.57,0.00577509275478216
0.57,0.0054780518397668
0.57,0.00519181794916523
0.57,0.00491632933859232
0.57,0.00465149587365898
0.57,0.00439720169566704
0.57,0.0041533071100146
0.57,0.00391965133429806
0.57,0.00369605382881555
0.57,0.00348231666168797
0.57,0.00327822646430143
0.57,0.00308355696444607
0.57,0.00289807003526454
0.57,0.00272151831080136
0.57,0.00255364377306089
0.57,0.00239418418267467
0.57,0.00224287127260037
0.57,0.00209943299383863
0.57,0.00196359390741629
0.57,0.00183507899779412
0.57,0.0017136121503305
0.57,0.00159891672043289
0.57,0.00149071969831249
0.57,0.00138875085443457
0.57,0.00129274096672716
0.57,0.00120242431694528
0.58,0.0225146511775904
0.58,0.0225842098708074
0.58,0.0226176591315087
0.58,0.022615670516182
0.58,0.0225790431410249
0.58,0.0225086938488125
0.58,0.022405647200888
0.58,0.022271025310675
0.58,0.0221060376779649
0.58,0.0219119710493116
0.58,0.0216901793817936
0.58,0.021442073972821
0.58,0.021169113807085
0.58,0.0208727961686166
0.58,0.0205546475702381
0.58,0.0202162150180733
0.58,0.0198590576572016
0.58,0.01948473884352
0.58,0.0190948186228153
0.58,0.0186908466701636
0.58,0.0182743556904643
0.58,0.0178468552945721
0.58,0.0174098263507364
0.58,0.0169647158220658
0.58,0.0165129320851481
0.58,0.0160558407261341
0.58,0.0155947608144885
0.58,0.0151309616332453
0.58,0.0146656598591305
0.58,0.0142000172000623
0.58,0.013735138436792
0.58,0.013272069882124
0.58,0.0128117982231545
0.58,0.0123552497552927
0.58,0.0119032899335382
0.58,0.0114567232756581
0.58,0.0110162935791669
0.58,0.0105826843882615
0.58,0.0101565197854764
0.58,0.00973836536986472
0.58,0.00932872945208674
0.58,0.0089280645940093
0.58,0.00853676904510559
0.58,0.00815518863295805
0.58,0.00778361849046427
0.58,0.0074223052169331
0.58,0.00707144900222167
0.58,0.00673120551008621
0.58,0.00640168857575318
0.58,0.0060829721366068
0.58,0.00577509271946586
0.58,0.00547805182067207
0.58,0.00519181792284851
0.58,0.0049163292744494
0.58,0.00465149582320667
0.58,0.0043972016728
0.58,0.00415330723965446
0.58,0.00391965141945683
0.58,0.00369605370230164
0.58,0.0034823165334632
0.58,0.003278226772778
0.58,0.00308355734371246
0.58,0.00289807012704602
0.58,0.00272151769438511
0.58,0.00255364374698486
0.58,0.00239418419475035
0.58,0.00224287122222533
0.58,0.00209943276822555
0.58,0.00196359432846149
0.58,0.00183507947543604
0.58,0.00171361103020673
0.58,0.001598916545551
0.58,0.00149072003190343
0.58,0.00138875042249809
0.58,0.00129274111812538
0.58,0.0012024272545772
0.58,0.00111755060559959
0.59,0.0224084486787174
0.59,0.0225146511924718
0.59,0.0225842098706664
0.59,0.0226176591306612
0.59,0.0226156705160026
0.59,0.0225790428902712
0.59,0.0225086938493468
0.59,0.0224056472007193
0.59,0.0222710253103777
0.59,0.0221060376778413
0.59,0.0219119710476892
0.59,0.02169017938011
0.59,0.0214420739731754
0.59,0.0211691138074745
0.59,0.0208727961706549
0.59,0.0205546475726163
0.59,0.0202162150181214
0.59,0.01985905765727
0.59,0.0194847388436094
0.59,0.019094818622877
0.59,0.0186908466689279
0.59,0.0182743556904458
0.59,0.0178468552945425
0.59,0.0174098263506804
0.59,0.0169647158220455
0.59,0.0165129320851657
0.59,0.0160558407265913
0.59,0.0155947608135771
0.59,0.0151309616318482
0.59,0.0146656598536803
0.59,0.0142000172001925
0.59,0.0137351384367067
0.59,0.0132720698816671
0.59,0.0128117982272345
0.59,0.0123552497627873
0.59,0.0119032899436242
0.59,0.011456723287768
0.59,0.0110162935859928
0.59,0.0105826843946407
0.59,0.0101565197921155
0.59,0.00973836538777406
0.59,0.00932872951259989
0.59,0.00892806464842399
0.59,0.00853676908172285
0.59,0.00815518862557496
0.59,0.00778361850944154
0.59,0.00742230522110998
0.59,0.00707144888015598
0.59,0.00673120546950989
0.59,0.00640168854339673
0.59,0.00608297211347175
0.59,0.00577509276422306
0.59,0.00547805181529681
0.59,0.00519181792765222
0.59,0.00491632924670737
0.59,0.00465149575842427
0.59,0.00439720164835578
0.59,0.00415330716373163
0.59,0.00391965141375716
0.59,0.00369605383853111
0.59,0.00348231665157717
0.59,0.00327822661509325
0.59,0.00308355743304478
0.59,0.00289807059426317
0.59,0.00272151768929829
0.59,0.00255364319394169
0.59,0.00239418414009673
0.59,0.00224287131999179
0.59,0.00209943268428447
0.59,0.00196359401566415
0.59,0.00183507946457606
0.59,0.00171361219952315
0.59,0.00159891580491234
0.59,0.00149071981771276
0.59,0.00138875075094957
0.59,0.00129274049420158
0.59,0.00120242740530729
0.59,0.00111755057021967
0.59,0.00103785732176398
0.6,0.0222652142066731
0.6,0.0224084486786914
0.6,0.0225146511923206
0.6,0.0225842098704979
0.6,0.0226176591311698
0.6,0.0226156705159488
0.6,0.0225790431577415
0.6,0.0225086938478952
0.6,0.0224056471994419
0.6,0.022271025310309
0.6,0.0221060376781489
0.6,0.0219119710495682
0.6,0.021690179382117
0.6,0.0214420739731984
0.6,0.021169113807503
0.6,0.0208727961706924
0.6,0.0205546475726737
0.6,0.0202162150181939
0.6,0.0198590576573441
0.6,0.019484738843654
0.6,0.0190948186228393
0.6,0.0186908466698159
0.6,0.0182743556906429
0.6,0.017846855294566
0.6,0.0174098263505683
0.6,0.0169647158215142
0.6,0.0165129320841024
0.6,0.0160558407258607
0.6,0.0155947608142633
0.6,0.0151309616336966
0.6,0.0146656598595
0.6,0.0142000172010216
0.6,0.0137351384367927
0.6,0.0132720698818822
0.6,0.0128117982274426
0.6,0.0123552497629913
0.6,0.0119032899454017
0.6,0.0114567232887931
0.6,0.0110162935890541
0.6,0.0105826843996923
0.6,0.0101565197981738
0.6,0.00973836537985273
0.6,0.00932872950019059
0.6,0.00892806467270069
0.6,0.00853676911398882
0.6,0.0081551886399156
0.6,0.00778361845893727
0.6,0.00742230522331877
0.6,0.00707144892994882
0.6,0.00673120545189387
0.6,0.00640168859075385
0.6,0.00608297215145637
0.6,0.00577509269919163
0.6,0.00547805176193705
0.6,0.00519181787602574
0.6,0.00491632924864494
0.6,0.00465149583033031
0.6,0.00439720163027379
0.6,0.00415330716729878
0.6,0.00391965137318251
0.6,0.00369605377350757
0.6,0.00348231663856335
0.6,0.00327822677422862
0.6,0.00308355757944989
0.6,0.002898070645446
0.6,0.00272151818320499
0.6,0.00255364334086772
0.6,0.00239418347807563
0.6,0.00224287118170108
0.6,0.00209943263962775
0.6,0.00196359399590729
0.6,0.00183507916732184
0.6,0.00171361204712328
0.6,0.00159891698944392
0.6,0.00149071918811328
0.6,0.00138875045130105
0.6,0.00129274106499722
0.6,0.00120242696261319
0.6,0.00111755075387854
0.6,0.00103785690737879
0.6,0.00096309941018613
0.61,0.0220847146420613
0.61,0.0222652142066485
0.61,0.0224084486786871
0.61,0.0225146511921641
0.61,0.0225842098704395
0.61,0.0226176591310338
0.61,0.022615670515725
0.61,0.0225790431382535
0.61,0.0225086938484553
0.61,0.0224056472009211
0.61,0.0222710253106417
0.61,0.0221060376781593
0.61,0.02191197104958
0.61,0.021690179382139
0.61,0.0214420739732276
0.61,0.0211691138075464
0.61,0.020872796170753
0.61,0.0205546475727523
0.61,0.0202162150182937
0.61,0.0198590576574248
0.61,0.0194847388436833
0.61,0.019094818622733
0.61,0.0186908466696237
0.61,0.0182743556899559
0.61,0.0178468552942744
0.61,0.0174098263501066
0.61,0.0169647158211371
0.61,0.0165129320839672
0.61,0.0160558407248164
0.61,0.0155947608147055
0.61,0.0151309616338717
0.61,0.0146656598600707
0.61,0.0142000172002135
0.61,0.0137351384367878
0.61,0.0132720698819221
0.61,0.0128117982275061
0.61,0.0123552497631086
0.61,0.0119032899438222
0.61,0.0114567232888431
0.61,0.0110162935891722
0.61,0.0105826843998613
0.61,0.0101565197983856
0.61,0.00973836538516126
0.61,0.00932872950911046
0.61,0.00892806467005769
0.61,0.00853676913063728
0.61,0.00815518865266918
0.61,0.0077836185062754
0.61,0.00742230517689546
0.61,0.00707144893831324
0.61,0.00673120544424755
0.61,0.00640168849831146
0.61,0.00608297206453656
0.61,0.00577509278155919
0.61,0.00547805182586569
0.61,0.00519181793665413
0.61,0.00491632916984241
0.61,0.00465149567935419
0.61,0.00439720157877987
0.61,0.00415330724075047
0.61,0.00391965140807304
0.61,0.00369603375099081
0.61,0.00348231658265452
0.61,0.00327822669141176
0.61,0.00308355409700822
0.61,0.00289806724517083
0.61,0.00272151453831526
0.61,0.00255364353490051
0.61,0.00239418377085387
0.61,0.00224287036448745
0.61,0.00209943240781252
0.61,0.00196359390250644
0.61,0.00183507914855485
0.61,0.0017136118263954
0.61,0.00159891699539405
0.61,0.00149072038272036
0.61,0.00138874989261795
0.61,0.00129274075369201
0.61,0.00120242733651432
0.61,0.00111755025640869
0.61,0.00103785734692741
0.61,0.000963098942931451
0.61,0.000893035052849545
0.62,0.0218668799156959
0.62,0.0220847146369381
0.62,0.0222652142066268
0.62,0.0224084486786237
0.62,0.0225146511920418
0.62,0.0225842098702461
0.62,0.022617659130963
0.62,0.0226156705156876
0.62,0.0225790433471748
0.62,0.0225086938487733
0.62,0.0224056472009321
0.62,0.0222710253106597
0.62,0.0221060376781796
0.62,0.0219119710496095
0.62,0.0216901793821734
0.62,0.021442073973283
0.62,0.0211691138076171
0.62,0.02087279617083
0.62,0.0205546475728234
0.62,0.0202162150183189
0.62,0.0198590576573827
0.62,0.0194847388436218
0.62,0.0190948186226886
0.62,0.0186908466695135
0.62,0.0182743556899123
0.62,0.0178468552947305
0.62,0.0174098263508758
0.62,0.0169647158215313
0.62,0.0165129320843052
0.62,0.0160558407260597
0.62,0.0155947608144014
0.62,0.0151309616334236
0.62,0.0146656598593312
0.62,0.0142000171988135
0.62,0.013735138434013
0.62,0.0132720698797186
0.62,0.0128117982275496
0.62,0.0123552497631246
0.62,0.0119032899439004
0.62,0.0114567232889294
0.62,0.0110162935893215
0.62,0.0105826844000875
0.62,0.0101565197987156
0.62,0.00973836538555761
0.62,0.00932872950922514
0.62,0.00892806467007523
0.62,0.00853676914094648
0.62,0.0081551887053839
0.62,0.00778361850841391
0.62,0.00742230520623322
0.62,0.00707144895549894
0.62,0.00673120545556527
0.62,0.00640168850382805
0.62,0.0060829720758504
0.62,0.00577509267534526
0.62,0.00547805185984673
0.62,0.00519181796025525
0.62,0.00491632924911944
0.62,0.00465149576523416
0.62,0.00439720147701816
0.62,0.00415330704318451
0.62,0.0039196513397628
0.62,0.00369605381515936
0.62,0.00348231666583665
0.62,0.00327822667783151
0.62,0.00308355746205558
0.62,0.00289807076089987
0.62,0.00272151842323587
0.62,0.00255364399698266
0.62,0.00239418390789514
0.62,0.00224287088493802
0.62,0.00209943194539708
0.62,0.0019635935514335
0.62,0.0018350747375222
0.62,0.00171361193823572
0.62,0.00159891671499923
0.62,0.00149072016394558
0.62,0.00138875105098535
0.62,0.00129274017784464
0.62,0.00120242693138173
0.62,0.00111755084735887
0.62,0.00103785692551184
0.62,0.000963099080708574
0.62,0.000893034621662681
0.62,0.000827429138867908
0.63,0.0216118104762949
0.63,0.0218668799156792
0.63,0.0220847146369204
0.63,0.0222652142064988
0.63,0.0224084486784559
0.63,0.0225146511918995
0.63,0.0225842098702121
0.63,0.0226176591312308
0.63,0.0226156705159866
0.63,0.0225790431385575
0.63,0.02250869384879
0.63,0.0224056472009546
0.63,0.0222710253106856
0.63,0.0221060376782228
0.63,0.0219119710496575
0.63,0.0216901793822203
0.63,0.0214420739733196
0.63,0.02116911380764
0.63,0.020872796170833
0.63,0.0205546475727828
0.63,0.0202162052533491
0.63,0.0198590576572676
0.63,0.0194847388434555
0.63,0.0190948186225378
0.63,0.0186908466699661
0.63,0.0182743556904924
0.63,0.0178468552944692
0.63,0.0174098263511937
0.63,0.0169647158217775
0.63,0.016512932084646
0.63,0.0160558407263452
0.63,0.0155947608147714
0.63,0.0151309616339024
0.63,0.0146656598596302
0.63,0.0142000172006267
0.63,0.0137351384357014
0.63,0.0132720698802382
0.63,0.0128117982222635
0.63,0.0123552497543844
0.63,0.0119032899342062
0.63,0.0114567232768422
0.63,0.0110162935796587
0.63,0.0105826843882419
0.63,0.0101565197850344
0.63,0.00973836536950545
0.63,0.00932872949109376
0.63,0.00892806465004548
0.63,0.0085367691408994
0.63,0.00815518870798482
0.63,0.00778361851672371
0.63,0.00742230523132037
0.63,0.00707144893896106
0.63,0.00673120135382466
0.63,0.00640168852059009
0.63,0.00608297208624475
0.63,0.00577509267451837
0.63,0.00547805172340854
0.63,0.00519181797894186
0.63,0.00491632930515573
0.63,0.00465149331374737
0.63,0.00439720158355139
0.63,0.00415330715173123
0.63,0.00391965135391126
0.63,0.00369605369475234
0.63,0.00348231654926479
0.63,0.00327822673818101
0.63,0.00308355757744216
0.63,0.00289807072099446
0.63,0.00272151832127987
0.63,0.00255364393052648
0.63,0.0023941844366635
0.63,0.00224287115716426
0.63,0.00209943222244013
0.63,0.00196359322073292
0.63,0.0018350786199921
0.63,0.00171361174401752
0.63,0.00159891682734603
0.63,0.00149071554297575
0.63,0.00138870182627282
0.63,0.00129274134057811
0.63,0.00120242644705737
0.63,0.00111755013392467
0.63,0.00103785731575945
0.63,0.000963099000394596
0.63,0.00089303481194869
0.63,0.000827422584722459
0.63,0.000766053066981076
0.64,0.0216118104762769
0.64,0.0218668799157164
0.64,0.0220847146367631
0.64,0.0222652142064176
0.64,0.0224084486784221
0.64,0.0225146511919736
0.64,0.022584209870489
0.64,0.0226176591312507
0.64,0.0226156705160035
0.64,0.0225790431385769
0.64,0.0225086938488125
0.64,0.0224056472009931
0.64,0.022271025310726
0.64,0.0221060376782488
0.64,0.0219119710496764
0.64,0.0216901793822342
0.64,0.0214420739733021
0.64,0.0211691138075917
0.64,0.0208727961707612
0.64,0.0205546475728712
0.64,0.0202162150181112
0.64,0.0198590576571395
0.64,0.019484738843315
0.64,0.0190948186228725
0.64,0.0186908466698476
0.64,0.0182743556903205
0.64,0.0178468552943774
0.64,0.0174098263510605
0.64,0.0169647158219502
0.64,0.0165129320846458
0.64,0.0160558407261532
0.64,0.0155947608140102
0.64,0.0151309616326097
0.64,0.0146656598577758
0.64,0.0142000171979135
0.64,0.013735138433722
0.64,0.0132720698769334
0.64,0.0128117982210012
0.64,0.0123552497538733
0.64,0.0119032899317127
0.64,0.011456723271201
0.64,0.0110162935654811
0.64,0.0105826843701585
0.64,0.0101565197621283
0.64,0.00973836535964168
0.64,0.0093287294791794
0.64,0.00892806463559137
0.64,0.00853676910236656
0.64,0.00815518866548814
0.64,0.00778361851086729
0.64,0.0074223051900052
0.64,0.0070714488947653
0.64,0.00673120540170602
0.64,0.00640168847129607
0.64,0.0060829720689457
0.64,0.00577509268798715
0.64,0.00547805172783766
0.64,0.00519181783042932
0.64,0.00491632930273855
0.64,0.00465149582764046
0.64,0.00439720163455415
0.64,0.00415330717890261
0.64,0.0039196513388573
0.64,0.00369605375063942
0.64,0.00348231655805886
0.64,0.00327822660650368
0.64,0.00308355741480781
0.64,0.00289807084285765
0.64,0.00272151831721912
0.64,0.00255364382889711
0.64,0.00239418430899252
0.64,0.00224287143398083
0.64,0.00209943265742707
0.64,0.0019635934796649
0.64,0.00183507829840091
0.64,0.00171361130722625
0.64,0.00159891647022081
0.64,0.00149071994152838
0.64,0.00138875067387589
0.64,0.00129269241426799
0.64,0.00120242757469069
0.64,0.00111754975178147
0.64,0.00103785670153633
0.64,0.000963099377098153
0.64,0.000893034479288568
0.64,0.000827428942332231
0.64,0.000766052612775736
0.64,0.000708685354868788
0.65,0.0213197838262462
0.65,0.021611810476266
0.65,0.021866879915504
0.65,0.0220847146367234
0.65,0.0222652141552334
0.65,0.0224084486784458
0.65,0.0225146511922373
0.65,0.0225842098705061
0.65,0.0226176591312683
0.65,0.0226156705160212
0.65,0.02257904313861
0.65,0.0225086938488484
0.65,0.0224056472010139
0.65,0.0222710253107425
0.65,0.0221060376782592
0.65,0.0219119710496726
0.65,0.02169017938222
0.65,0.021442073973453
0.65,0.021169113807559
0.65,0.0208727961706985
0.65,0.0205546475726033
0.65,0.0202162150180268
0.65,0.0198590576570769
0.65,0.0194847388433007
0.65,0.0190948186228591
0.65,0.0186908466697401
0.65,0.01827435569011
0.65,0.0178468553044661
0.65,0.0174098263498417
0.65,0.0169647158215055
0.65,0.0165129320840278
0.65,0.0160558407253449
0.65,0.0155947608127841
0.65,0.0151309616310447
0.65,0.0146656598560843
0.65,0.0142000171959028
0.65,0.0137351384315308
0.65,0.0132720698757102
0.65,0.0128117982193215
0.65,0.0123552497533725
0.65,0.011903289932642
0.65,0.0114567232757824
0.65,0.0110162935744635
0.65,0.0105826843747144
0.65,0.0101565197653233
0.65,0.00973836534342842
0.65,0.00932872950058106
0.65,0.00892806467102236
0.65,0.00853676914145973
0.65,0.00815518866484255
0.65,0.00778361850322007
0.65,0.00742230522445209
0.65,0.00707144888342837
0.65,0.00673120538561467
0.65,0.00640168843436706
0.65,0.0060829721016441
0.65,0.00577509259773779
0.65,0.00547805161855908
0.65,0.00519181776478828
0.65,0.00491632913871487
0.65,0.00465149582897029
0.65,0.00439720164360313
0.65,0.00415330718728213
0.65,0.00391965138113659
0.65,0.00369605374537096
0.65,0.00348231656374409
0.65,0.00327822665850031
0.65,0.00308355757396006
0.65,0.00289807065722614
0.65,0.00272151827117062
0.65,0.00255364399469693
0.65,0.00239418425741689
0.65,0.00224287131227374
0.65,0.00209943290277304
0.65,0.00196359398240986
0.65,0.00183507858852194
0.65,0.00171361071107068
0.65,0.00159891627314224
0.65,0.00149071974470871
0.65,0.00138875057292243
0.65,0.00129273981099409
0.65,0.00120242747528621
0.65,0.00111755088427379
0.65,0.00103785639660847
0.65,0.000963098729643397
0.65,0.000892934948242496
0.65,0.000827428879582648
0.65,0.000766053068645522
0.65,0.000708685042616564
0.65,0.000655112088220333
0.66,0.020991260199431
0.66,0.02131978382624
0.66,0.021611810476109
0.66,0.0218668799154876
0.66,0.0220847146367389
0.66,0.0222652142064552
0.66,0.0224084486619123
0.66,0.0225146511922534
0.66,0.0225842098705181
0.66,0.0226176591312922
0.66,0.0226156705160508
0.66,0.0225790431386276
0.66,0.022508693848856
0.66,0.022405647201011
0.66,0.0222710253107403
0.66,0.0221060376784062
0.66,0.0219119710496763
0.66,0.0216901793822158
0.66,0.0214420739732721
0.66,0.0211691138075458
0.66,0.020872796170689
0.66,0.0205546475726193
0.66,0.0202162150180834
0.66,0.0198590576551114
0.66,0.0194847388434091
0.66,0.0190948186225187
0.66,0.0186908466695603
0.66,0.0182743556898106
0.66,0.017846855293586
0.66,0.0174098263492282
0.66,0.0169647158199476
0.66,0.0165129320831281
0.66,0.0160558407239411
0.66,0.0155947608118119
0.66,0.0151309616301113
0.66,0.01466565985515
0.66,0.014200017195335
0.66,0.0137351384309291
0.66,0.0132720698817542
0.66,0.0128117982279142
0.66,0.0123552497634025
0.66,0.0119032899445105
0.66,0.0114567232898385
0.66,0.0110162935905009
0.66,0.0105826844015842
0.66,0.0101565198005553
0.66,0.00973836538780581
0.66,0.00932872950513308
0.66,0.00892806466429119
0.66,0.00853676913169421
0.66,0.00815518869340615
0.66,0.00778361855510534
0.66,0.00742230528399401
0.66,0.00707144895722045
0.66,0.00673120546294081
0.66,0.00640279414343448
0.66,0.00608297208685427
0.66,0.0057750926765161
0.66,0.00547805163056125
0.66,0.00519181766618204
0.66,0.00491632898069594
0.66,0.00465149553646715
0.66,0.00439720145446509
0.66,0.00415330718794893
0.66,0.00391965143389905
0.66,0.00369605383904137
0.66,0.00348231657767384
0.66,0.00327822666931787
0.66,0.00308355744351663
0.66,0.00289807070533032
0.66,0.0027215182381406
0.66,0.00255364374872769
0.66,0.00239418443464778
0.66,0.00224287131010703
0.66,0.00209943279843605
0.66,0.00196359423461634
0.66,0.00183507898110302
0.66,0.00171361149606741
0.66,0.00159891546092861
0.66,0.00149071955036728
0.66,0.00138875038289377
0.66,0.00129274085561248
0.66,0.00120242731922615
0.66,0.00111755086257692
0.66,0.00103785755967567
0.66,0.00096309842728326
0.66,0.00089303437637156
0.66,0.000827429029466531
0.66,0.000766052267395345
0.66,0.000708685371881623
0.66,0.000655112184043904
0.66,0.000605126140286183
0.67,0.0206268871509999
0.67,0.0209912601993894
0.67,0.0213197838260826
0.67,0.0216118104760988
0.67,0.0218668799155035
0.67,0.02208471463194
0.67,0.0222652142007188
0.67,0.0224084486785733
0.67,0.0225146511922183
0.67,0.0225842098704715
0.67,0.0226176591313056
0.67,0.0226156705160598
0.67,0.0225790431386241
0.67,0.0225086938487442
0.67,0.0224056472010199
0.67,0.0222710253107489
0.67,0.0221060376782596
0.67,0.0219119710496723
0.67,0.021690179382207
0.67,0.0214420739732686
0.67,0.021169113807558
0.67,0.0208727961707394
0.67,0.0205546475709818
0.67,0.0202162150182297
0.67,0.0198590576573554
0.67,0.0194847388436056
0.67,0.019094818622664
0.67,0.0186908466694118
0.67,0.0182743556894944
0.67,0.0178468552929661
0.67,0.017409826348238
0.67,0.0169647158184937
0.67,0.0165129320803207
0.67,0.0160558407214296
0.67,0.0155947608091137
0.67,0.0151309616299252
0.67,0.0146656598551522
0.67,0.0142000171991751
0.67,0.0137351384357531
0.67,0.0132720698810038
0.67,0.012811798227119
0.67,0.0123552497629269
0.67,0.0119032899439118
0.67,0.0114567232894558
0.67,0.0110162935901961
0.67,0.0105826844017183
0.67,0.0101565198008812
0.67,0.00973836538838668
0.67,0.0093287295125809
0.67,0.00892806467420004
0.67,0.00853676634500133
0.67,0.00815518869837129
0.67,0.00778361854043308
0.67,0.00742230526531262
0.67,0.00707144900579715
0.67,0.00673120546996386
0.67,0.00640168852059952
0.67,0.00608297209389752
0.67,0.00577509269563559
0.67,0.00547805185930827
0.67,0.00519181788022793
0.67,0.00491632899432926
0.67,0.00465149540727183
0.67,0.00439720129154053
0.67,0.00415330682786808
0.67,0.00391965130587879
0.67,0.00369605384057592
0.67,0.00348231666166354
0.67,0.00327822674595657
0.67,0.00308355742928801
0.67,0.00289807069065828
0.67,0.00272151828930056
0.67,0.00255364398333935
0.67,0.00239418415286785
0.67,0.00224287128719491
0.67,0.00209943298675719
0.67,0.00196359409563374
0.67,0.00183507924719795
0.67,0.00171361162038886
0.67,0.0015989163049217
0.67,0.00149071868234851
0.67,0.00138875017618267
0.67,0.00129274067111318
0.67,0.00120242714299534
0.67,0.00111755069961417
0.67,0.00103785756640828
0.67,0.000963099647694365
0.67,0.0008930340436617
0.67,0.000827428359245985
0.67,0.000766052865835531
0.67,0.00070868453712758
0.67,0.000655111846051382
0.67,0.000605125941086193
0.67,0.000558528366964239
0.68,0.0202275029719431
0.68,0.0206268871510208
0.68,0.0209912601992573
0.68,0.0213197838261044
0.68,0.0216118104746907
0.68,0.0218668799155796
0.68,0.0220847146368804
0.68,0.0222652142066262
0.68,0.0224084486787041
0.68,0.0225146511923144
0.68,0.0225842098705484
0.68,0.0226176591313024
0.68,0.0226156705161615
0.68,0.0225790431386284
0.68,0.0225086938488581
0.68,0.0224056472010199
0.68,0.0222710253107407
0.68,0.0221060376782486
0.68,0.02191197104966
0.68,0.0216901793821977
0.68,0.021442073973276
0.68,0.0211691138075905
0.68,0.0208727961708076
0.68,0.0205546475728219
0.68,0.0202162150183652
0.68,0.0198590576575091
0.68,0.0194847388437491
0.68,0.0190948186227756
0.68,0.0186908466694562
0.68,0.0182743556894917
0.68,0.0178468552929303
0.68,0.0174098263474251
0.68,0.0169647158184427
0.68,0.0165129320004375
0.68,0.0160558407211608
0.68,0.0155947608096734
0.68,0.0151309616297304
0.68,0.0146656598579078
0.68,0.0142000171987889
0.68,0.0137351384350215
0.68,0.0132720698799534
0.68,0.0128117982255719
0.68,0.0123552497614366
0.68,0.0119032899430853
0.68,0.0114567232895874
0.68,0.0110162935901604
0.68,0.0105826844011688
0.68,0.0101565197988402
0.68,0.00973836538697648
0.68,0.00932872951060693
0.68,0.00892806467232854
0.68,0.00853676914443946
0.68,0.00815518871107135
0.68,0.00778361855457499
0.68,0.00742230527301257
0.68,0.00707144898717993
0.68,0.00673120550416095
0.68,0.00640168852783851
0.68,0.0060829720986173
0.68,0.00577509269920962
0.68,0.00547805174951255
0.68,0.00519181798319068
0.68,0.00491632919715079
0.68,0.0046514956757322
0.68,0.00439720135682742
0.68,0.00415330667037672
0.68,0.0039196510186752
0.68,0.0036960536506585
0.68,0.00348231649866837
0.68,0.00327822677188072
0.68,0.00308355754874778
0.68,0.00289807065827485
0.68,0.00272151827753819
0.68,0.00255364381333889
0.68,0.0023941844272779
0.68,0.00224287143988078
0.68,0.00209943273962887
0.68,0.00196359433093529
0.68,0.00183507924818982
0.68,0.00171361190493169
0.68,0.00159891641349463
0.68,0.00149071956287417
0.68,0.00138874929566302
0.68,0.00129274044033001
0.68,0.00120242697715978
0.68,0.00111755048858053
0.68,0.00103785743116491
0.68,0.000963099618968677
0.68,0.000893035214137639
0.68,0.000827427973798534
0.68,0.000766052208058143
0.68,0.000708680149349883
0.68,0.000655111214284965
0.68,0.000605125769191472
0.68,0.000558527947213117
0.68,0.000515126898035678
0.69,0.0202275029718216
0.69,0.0206268871508952
0.69,0.0209912601982558
0.69,0.0213197838261504
0.69,0.0216118104762153
0.69,0.0218668799156644
0.69,0.0220847146369632
0.69,0.0222652142067072
0.69,0.022408448678783
0.69,0.022514651192384
0.69,0.0225842098706316
0.69,0.0226176591313043
0.69,0.0226156705160347
0.69,0.022579043138624
0.69,0.0225086938469377
0.69,0.0224056472010076
0.69,0.0222710253107258
0.69,0.0221060376782324
0.69,0.0219119710496418
0.69,0.0216901793821867
0.69,0.0214420739732796
0.69,0.0211691138076173
0.69,0.0208727961708556
0.69,0.0205546475728852
0.69,0.0202162150184297
0.69,0.019859057657559
0.69,0.0194847388438903
0.69,0.0190948186228897
0.69,0.0186908466695272
0.69,0.018274355689642
0.69,0.0178468552932199
0.69,0.0174098263487236
0.69,0.0169647158193682
0.69,0.0165129320739663
0.69,0.0160558407244341
0.69,0.0155947608125862
0.69,0.0151309616329155
0.69,0.0146656598455568
0.69,0.0142000171962238
0.69,0.0137351384354711
0.69,0.0132720698802656
0.69,0.0128117982256787
0.69,0.0123552497610717
0.69,0.0119032899422277
0.69,0.0114567232873637
0.69,0.011016293589609
0.69,0.010582684401038
0.69,0.01015651980121
0.69,0.0097383653888018
0.69,0.00932872951188335
0.69,0.00892806467380092
0.69,0.00853676914542556
0.69,0.00815518871134102
0.69,0.00778361855311993
0.69,0.00742230527835752
0.69,0.00707144899961765
0.69,0.00673120551290851
0.69,0.00640168851165446
0.69,0.00608297207609443
0.69,0.00577509270552834
0.69,0.00547805175164773
0.69,0.00519181785606637
0.69,0.00491632930970676
0.69,0.00465149571918011
0.69,0.00439720148636158
0.69,0.00415330697529082
0.69,0.0039196511274846
0.69,0.0036960533310002
0.69,0.00348231638307306
0.69,0.00327822654799381
0.69,0.00308355738076971
0.69,0.00289807083673099
0.69,0.00272151824317013
0.69,0.00255364382109713
0.69,0.00239418423174698
0.69,0.00224287148081492
0.69,0.00209943298728743
0.69,0.00196359398234813
0.69,0.00183507926997151
0.69,0.00171361198860209
0.69,0.00159891672583301
0.69,0.0014907196652818
0.69,0.0013887501320391
0.69,0.00129273959451104
0.69,0.00120242652583569
0.69,0.00111755068317199
0.69,0.00103785736368578
0.69,0.000963099562028891
0.69,0.000893035318130675
0.69,0.000827429202788998
0.69,0.000766051803078982
0.69,0.000708684509988622
0.69,0.000655111831353583
0.69,0.000605125310709553
0.69,0.000558527922972285
0.69,0.000515126586071668
0.7,0.0197941387970385
0.7,0.0202275029715205
0.7,0.0206268871509235
0.7,0.0209912601993299
0.7,0.021319783825637
0.7,0.0216118104762946
0.7,0.0218668799157395
0.7,0.0220847146370321
0.7,0.0222652142067714
0.7,0.022408448678835
0.7,0.022514651192423
0.7,0.0225842098705401
0.7,0.0226176591312996
0.7,0.0226156705160436
0.7,0.0225790431386142
0.7,0.0225086938488385
0.7,0.0224056472009877
0.7,0.0222710253107034
0.7,0.0221060376782084
0.7,0.0219119710496248
0.7,0.0216901793821749
0.7,0.0214420739733645
0.7,0.0211691138077135
0.7,0.0208727961709329
0.7,0.020554647572931
0.7,0.0202162150184269
0.7,0.0198590576575008
0.7,0.0194847388436758
0.7,0.0190948186226754
0.7,0.0186908466694101
0.7,0.0182743556896592
0.7,0.0178468552930481
0.7,0.0174098263494598
0.7,0.0169647158202991
0.7,0.0165129320822711
0.7,0.0160558407244318
0.7,0.0155947608125452
0.7,0.0151309616330617
0.7,0.0146656598584304
0.7,0.0142000171989642
0.7,0.0137351362972665
0.7,0.0132720698769795
0.7,0.012811798221018
0.7,0.0123552497607337
0.7,0.0119032899414176
0.7,0.011456723286407
0.7,0.0110162935881737
0.7,0.0105826844020377
0.7,0.0101565223644443
0.7,0.00973836538577166
0.7,0.00932872951193631
0.7,0.00892806467367135
0.7,0.00853676914568302
0.7,0.00815518871110588
0.7,0.00778361856065102
0.7,0.00742230529061316
0.7,0.00707144761294365
0.7,0.00673120552453377
0.7,0.0064016885929753
0.7,0.00608297208731567
0.7,0.00577509267582998
0.7,0.00547805175678007
0.7,0.00519181725895068
0.7,0.00491632917060003
0.7,0.00465149583180047
0.7,0.00439720152924328
0.7,0.00415330701404937
0.7,0.00391965121561944
0.7,0.00369605350509317
0.7,0.00348231638415619
0.7,0.00327822654872945
0.7,0.00308355725313758
0.7,0.00289807057896652
0.7,0.00272151823307243
0.7,0.00255365095464266
0.7,0.00239418426273197
0.7,0.00224287125990785
0.7,0.00209943280838054
0.7,0.00196359431775961
0.7,0.00183507912251124
0.7,0.0017136119244674
0.7,0.00159891704089588
0.7,0.0014907197196834
0.7,0.00138875024742791
0.7,0.00129274035783644
0.7,0.00120242584350572
0.7,0.00111754967837707
0.7,0.00103785705980242
0.7,0.000963099197669459
0.7,0.000893035624230931
0.7,0.000827429331849538
0.7,0.000766052861509436
0.7,0.000708683966103463
0.7,0.000655111286186338
0.7,0.000605125811935725
0.7,0.000558522172625198
0.7,0.000515126467456772
0.7,0.000474737981079665
0.71,0.0193280192840042
0.71,0.019794138796706
0.71,0.02022750297187
0.71,0.0206268871509744
0.71,0.0209912601989262
0.71,0.0213197838262885
0.71,0.0216118104762703
0.71,0.0218668799157967
0.71,0.0220847146370815
0.71,0.0222652142068557
0.71,0.0224084486788567
0.71,0.0225146511924296
0.71,0.022584209870697
0.71,0.0226176591314521
0.71,0.022615670516035
0.71,0.0225790431385958
0.71,0.0225086938488188
0.71,0.0224056472010858
0.71,0.0222710253107858
0.71,0.0221060376782771
0.71,0.0219119710496798
0.71,0.0216901793822208
0.71,0.0214420739733017
0.71,0.0211691138076134
0.71,0.0208727961708025
0.71,0.0205546475727525
0.71,0.0202162150181948
0.71,0.0198590576572591
0.71,0.0194847388434167
0.71,0.0190948186224536
0.71,0.018690846669118
0.71,0.0182743556899457
0.71,0.0178468552937915
0.71,0.017409826349537
0.71,0.0169647158204564
0.71,0.0165129320822157
0.71,0.0160558407242821
0.71,0.0155947608122678
0.71,0.0151309616329808
0.71,0.0146656598133434
0.71,0.0142000171990593
0.71,0.01373513843527
0.71,0.0132720698798621
0.71,0.0128117982249758
0.71,0.0123552487197334
0.71,0.0119032899347051
0.71,0.0114567232765798
0.71,0.0110162935753498
0.71,0.0105826843978689
0.71,0.010156519800682
0.71,0.00973836538443762
0.71,0.00932872950757246
0.71,0.00892806466844065
0.71,0.00853676914023027
0.71,0.00815518870840592
0.71,0.00778361855704124
0.71,0.00742230528589838
0.71,0.00707144900980505
0.71,0.0067312055333334
0.71,0.0064016885967596
0.71,0.00608297210659525
0.71,0.00577509272619503
0.71,0.00547805172597937
0.71,0.00519181781107014
0.71,0.00491632916963058
0.71,0.00465149568214018
0.71,0.00439720164942581
0.71,0.00415330705742734
0.71,0.00391965125086369
0.71,0.0036960536031525
0.71,0.00348231637926011
0.71,0.00327822637851649
0.71,0.00308355757891277
0.71,0.00289807050140545
0.71,0.00272151807009102
0.71,0.00255364370598099
0.71,0.00239418439464156
0.71,0.00224287117439803
0.71,0.00209943275606728
0.71,0.00196359411289748
0.71,0.00183507946478145
0.71,0.00171361210751919
0.71,0.00159891665298617
0.71,0.00149072020502938
0.71,0.00138875031723806
0.71,0.0012927402650762
0.71,0.00120242658030056
0.71,0.00111754918057105
0.71,0.00103785632492248
0.71,0.000963099308819215
0.71,0.000893034909820845
0.71,0.000827429361549337
0.71,0.000766053661645394
0.71,0.000708685144550802
0.71,0.000655110609524501
0.71,0.000605125402630025
0.71,0.000558527778389939
0.71,0.000515126596896565
0.71,0.000474737268253866
0.71,0.000437184518975009
0.72,0.0188305617456725
0.72,0.0193280192841911
0.72,0.0197941387969017
0.72,0.0202275029719163
0.72,0.0206268871502112
0.72,0.0209912601987971
0.72,0.0213197838259197
0.72,0.0216118104762657
0.72,0.0218668799158829
0.72,0.0220847146371031
0.72,0.0222652142068144
0.72,0.0224084486788501
0.72,0.0225146511924083
0.72,0.0225842098706607
0.72,0.0226176591314032
0.72,0.0226156705161311
0.72,0.0225790431386778
0.72,0.0225086938488838
0.72,0.0224056472010155
0.72,0.0222710253107147
0.72,0.022106037678207
0.72,0.0219119710496103
0.72,0.0216901793821432
0.72,0.0214420739732124
0.72,0.0211691138075579
0.72,0.0208727961707208
0.72,0.0205546475726387
0.72,0.0202162150180603
0.72,0.0198590576570808
0.72,0.0194847388432699
0.72,0.0190948186223688
0.72,0.0186908466697025
0.72,0.0182743556899968
0.72,0.0178468552947895
0.72,0.0174098263506099
0.72,0.0169647158215385
0.72,0.016512932083503
0.72,0.0160558407253514
0.72,0.0155947608121038
0.72,0.0151309616323779
0.72,0.0146656598602048
0.72,0.0142000172008091
0.72,0.013735138437206
0.72,0.0132720698796311
0.72,0.0128117982243412
0.72,0.0123552497591596
0.72,0.011903289939278
0.72,0.0114567232804019
0.72,0.0110162935765629
0.72,0.0105826843837223
0.72,0.0101565197787912
0.72,0.00973836536808725
0.72,0.00932872950580665
0.72,0.00892806466548124
0.72,0.00853676913566992
0.72,0.008155188699842
0.72,0.00778361854765841
0.72,0.00742230528120769
0.72,0.0070714490013053
0.72,0.00673120552521
0.72,0.00640168859630474
0.72,0.00608297218681364
0.72,0.00577509272689658
0.72,0.00547805174498617
0.72,0.00519181786209844
0.72,0.00491632912674511
0.72,0.00465149561667233
0.72,0.00439720164747071
0.72,0.00415330718676277
0.72,0.00391965124315385
0.72,0.0036960536397721
0.72,0.0034823164092872
0.72,0.00327822648004106
0.72,0.00308355715605724
0.72,0.00289807082694593
0.72,0.00272151844337021
0.72,0.00255364359548871
0.72,0.00239418401901448
0.72,0.00224287117734878
0.72,0.00209942992131551
0.72,0.00196359407316815
0.72,0.00183507923471793
0.72,0.00171361211006138
0.72,0.00159891697303238
0.72,0.00149072002644624
0.72,0.00138875072950628
0.72,0.00129274055073547
0.72,0.00120242651535074
0.72,0.00111754986026802
0.72,0.00103785606728568
0.72,0.000963098397551487
0.72,0.000893035015597121
0.72,0.000827428976893918
0.72,0.000766053248544951
0.72,0.000708685562655242
0.72,0.000655111224979743
0.72,0.000605124629660336
0.72,0.000558527763389938
0.72,0.000515126333296978
0.72,0.000474737559261751
0.72,0.000437183946572661
0.72,0.000402298018062908
0.73,0.0183033736143696
0.73,0.0188305617457926
0.73,0.019328019284221
0.73,0.0197941387961902
0.73,0.0202275029713059
0.73,0.0206268871510879
0.73,0.0209912601995051
0.73,0.0213197838263277
0.73,0.0216118104767508
0.73,0.021866879916442
0.73,0.0220847146370987
0.73,0.022265214206797
0.73,0.0224084486788162
0.73,0.0225146511923651
0.73,0.0225842098706083
0.73,0.0226176591313436
0.73,0.0226156705160669
0.73,0.0225790431386117
0.73,0.0225086938488163
0.73,0.0224056472008666
0.73,0.0222710253106555
0.73,0.0221060376781517
0.73,0.0219119710496208
0.73,0.0216901793821652
0.73,0.0214420016873473
0.73,0.0211691138075125
0.73,0.0208727961706546
0.73,0.0205546475725685
0.73,0.0202162150183513
0.73,0.019859057657039
0.73,0.0194847388432802
0.73,0.0190948186224564
0.73,0.0186908466695183
0.73,0.0182743556900635
0.73,0.0178468552938747
0.73,0.0174098263495759
0.73,0.0169647158203318
0.73,0.0165129320822128
0.73,0.0160558407238878
0.73,0.0155947608114589
0.73,0.015130961613819
0.73,0.0146656598579775
0.73,0.0142000171982977
0.73,0.0137351384342209
0.73,0.0132720698784959
0.73,0.0128117982231182
0.73,0.0123552497575811
0.73,0.0119032995025528
0.73,0.0114567232775854
0.73,0.0110162935776997
0.73,0.0105826843821244
0.73,0.0101565197798429
0.73,0.00973836536048189
0.73,0.00932872948056662
0.73,0.00892806465995477
0.73,0.00853676913004875
0.73,0.00815518869621201
0.73,0.00778361756171031
0.73,0.00742230526842069
0.73,0.00707144898952583
0.73,0.00673120551759221
0.73,0.00640168858617962
0.73,0.0060829721752087
0.73,0.00577509274473853
0.73,0.00547805176714267
0.73,0.00519181784137723
0.73,0.00491632913734619
0.73,0.00465149564796508
0.73,0.00439720142072075
0.73,0.0041533071709281
0.73,0.00391965138199057
0.73,0.00369605369207204
0.73,0.00348231644749752
0.73,0.0032782264984943
0.73,0.00308355725965437
0.73,0.00289807042750123
0.73,0.00272151840769319
0.73,0.0025536439969791
0.73,0.0023941844374602
0.73,0.00224287101357268
0.73,0.00209943262887013
0.73,0.00196359371445443
0.73,0.00183507920246528
0.73,0.00171361186938879
0.73,0.00159891706002524
0.73,0.00149072028828678
0.73,0.0013887506964223
0.73,0.00129274094061671
0.73,0.00120242677459803
0.73,0.00111754976410339
0.73,0.00103785650995158
0.73,0.000963098139045604
0.73,0.000893034098180978
0.73,0.000827429066955876
0.73,0.000766052880586843
0.73,0.000708685560167233
0.73,0.000655112061429097
0.73,0.000605125197866263
0.73,0.000558526940201753
0.73,0.000515126629749174
0.73,0.000474737135786274
0.73,0.000437184257993772
0.73,0.000402292318161468
0.73,0.000369916325128949
0.74,0.0183033736144529
0.74,0.0188305617458284
0.74,0.0193280192835696
0.74,0.0197941387969927
0.74,0.0202275029719766
0.74,0.0206268871511198
0.74,0.0209912601995657
0.74,0.0213197838263968
0.74,0.0216118104764309
0.74,0.0218668799167303
0.74,0.022084714638147
0.74,0.0222652142067591
0.74,0.022408448678772
0.74,0.0225146511923112
0.74,0.0225842098705498
0.74,0.0226176591312775
0.74,0.022615670516004
0.74,0.022579043138552
0.74,0.0225086938487615
0.74,0.0224056472009707
0.74,0.0222710253106922
0.74,0.0221060376782041
0.74,0.0219119710496181
0.74,0.0216901793824018
0.74,0.0214420739733552
0.74,0.0211691138074837
0.74,0.0208727961706323
0.74,0.0205546475725802
0.74,0.0202162150182099
0.74,0.0198590576573488
0.74,0.0194847388436569
0.74,0.0190948186227119
0.74,0.0186908466694768
0.74,0.0182743556897257
0.74,0.0178468552934709
0.74,0.0174098263491136
0.74,0.0169647158198286
0.74,0.0165129320821872
0.74,0.0160558407237489
0.74,0.0155947608113565
0.74,0.0151309616297719
0.74,0.014665659857821
0.74,0.0142000171983214
0.74,0.0137351384349234
0.74,0.0132720698792163
0.74,0.012811798223978
0.74,0.0123552497531026
0.74,0.0119032899302722
0.74,0.011456723271384
0.74,0.0110162935675984
0.74,0.0105826843738691
0.74,0.0101565197677935
0.74,0.00973836534992489
0.74,0.00932872946833241
0.74,0.00892806460420259
0.74,0.00853676908706469
0.74,0.00815518864375742
0.74,0.00778361848234588
0.74,0.00742230520249487
0.74,0.00707144891526612
0.74,0.00673120543555961
0.74,0.00640168850668565
0.74,0.00608297209198205
0.74,0.0057750927209691
0.74,0.00547805172367033
0.74,0.00519181787051415
0.74,0.00491632913987461
0.74,0.00465149562208178
0.74,0.00439720143492783
0.74,0.0041533069594244
0.74,0.00391965130741512
0.74,0.00369605382082994
0.74,0.00348231666643817
0.74,0.00327822653970755
0.74,0.00308355727856102
0.74,0.00289807061060166
0.74,0.00272151801737297
0.74,0.00255364384771362
0.74,0.00239418442412176
0.74,0.00224287147923419
0.74,0.00209943252426359
0.74,0.00196359381451838
0.74,0.00183507876791333
0.74,0.00171361185453778
0.74,0.00159891674865564
0.74,0.0014907203795993
0.74,0.00138875095905844
0.74,0.00129274101540555
0.74,0.00120242716854246
0.74,0.00111755004332337
0.74,0.00103785638073117
0.74,0.000963098572017262
0.74,0.000893033831095069
0.74,0.000827428142352815
0.74,0.000766052843114373
0.74,0.000708685235633943
0.74,0.000655112125534263
0.74,0.000605126088512709
0.74,0.000558527133734499
0.74,0.000515125936555672
0.74,0.000474737586890983
0.74,0.000437183690254583
0.74,0.000402297678632424
0.74,0.000369916353652799
0.74,0.000339885411285934
0.75,0.0177482481413499
0.75,0.018303373613927
0.75,0.0188305617491392
0.75,0.0193280192842922
0.75,0.0197941387969963
0.75,0.0202275029719823
0.75,0.0206268871510599
0.75,0.0209912601995395
0.75,0.0213197838263715
0.75,0.0216118104764089
0.75,0.0218668799157969
0.75,0.0220847146381594
0.75,0.0222652142067124
0.75,0.0224084486787197
0.75,0.0225146511922541
0.75,0.0225842098704894
0.75,0.0226176591312228
0.75,0.0226156705159529
0.75,0.0225790429511123
0.75,0.0225086938488085
0.75,0.0224056472009679
0.75,0.0222710253108352
0.75,0.0221060376781752
0.75,0.0219119710493869
0.75,0.0216901793821501
0.75,0.0214420739729621
0.75,0.0211691138076429
0.75,0.020872796170714
0.75,0.0205546475727093
0.75,0.0202162150182676
0.75,0.0198590576574506
0.75,0.0194847388437938
0.75,0.0190948186230033
0.75,0.0186908466694859
0.75,0.0182743556896989
0.75,0.0178468552933622
0.75,0.0174098263489341
0.75,0.0169647158195499
0.75,0.0165129320813887
0.75,0.0160558407228285
0.75,0.0155947608105446
0.75,0.015130961627281
0.75,0.0146656598348018
0.75,0.0142000171988176
0.75,0.0137351384347794
0.75,0.0132720698740504
0.75,0.012811798216627
0.75,0.0123552497488026
0.75,0.0119032899262689
0.75,0.0114567232675493
0.75,0.0110162935636835
0.75,0.0105826843697716
0.75,0.0101565197632999
0.75,0.00973836534474504
0.75,0.0093287294904969
0.75,0.00892806464964102
0.75,0.00853676912920553
0.75,0.00815518866701104
0.75,0.00778361853821907
0.75,0.00742230526314691
0.75,0.00707144898039336
0.75,0.00673120548750461
0.75,0.00640168854957057
0.75,0.00608297204071462
0.75,0.00577509268013832
0.75,0.00547805167991133
0.75,0.00519181775213662
0.75,0.00491632905012862
0.75,0.00465149555713062
0.75,0.00439720140392197
0.75,0.00415330691952764
0.75,0.00391965133961958
0.75,0.00369605376992221
0.75,0.00348231665388021
0.75,0.00327822675512968
0.75,0.00308355732200405
0.75,0.00289807052014535
0.75,0.00272151807512055
0.75,0.00255364362384647
0.75,0.00239418429696792
0.75,0.00224287143514679
0.75,0.00209943299607218
0.75,0.00196359421698422
0.75,0.00183507891443813
0.75,0.00171361152620886
0.75,0.00159891676469459
0.75,0.00149054618690836
0.75,0.00138875104585856
0.75,0.0012927412530781
0.75,0.00120242726729103
0.75,0.0011175504330978
0.75,0.00103785666398015
0.75,0.000963098415038388
0.75,0.000893034255077252
0.75,0.000827427865466079
0.75,0.000766052078913004
0.75,0.000708642664928094
0.75,0.000655111861007862
0.75,0.000605126170374781
0.75,0.000558528295871774
0.75,0.000515126060438353
0.75,0.000474737236831446
0.75,0.000437184307702898
0.75,0.000402297630367032
0.75,0.000369916364491241
0.75,0.000339885369160298
0.76,0.0171671582303799
0.76,0.0177482481409361
0.76,0.0183033736144857
0.76,0.0188305617458759
0.76,0.0193280192842941
0.76,0.0197941387968661
0.76,0.0202275029719791
0.76,0.0206268871510551
0.76,0.0209912601994876
0.76,0.0213197838263634
0.76,0.0216118104743169
0.76,0.0218668799226683
0.76,0.0220847146380116
0.76,0.0222652142076356
0.76,0.0224084486482359
0.76,0.0225146511922033
0.76,0.022584209870442
0.76,0.0226176591312506
0.76,0.0226156705163185
0.76,0.0225790431387283
0.76,0.0225086938488062
0.76,0.0224056472009496
0.76,0.0222710253106713
0.76,0.0221060376783065
0.76,0.0219119710496087
0.76,0.0216901793821577
0.76,0.0214420739732349
0.76,0.0211691138075718
0.76,0.0208727961708082
0.76,0.0205546475728555
0.76,0.0202162150184526
0.76,0.0198590576576994
0.76,0.0194847388440826
0.76,0.0190948186233055
0.76,0.0186908466702459
0.76,0.018274355690567
0.76,0.0178468552935785
0.76,0.0174098263492515
0.76,0.0169647158198359
0.76,0.0165129320816229
0.76,0.0160558407228165
0.76,0.0155947608100747
0.76,0.0151309615971686
0.76,0.0146656598492715
0.76,0.014200017194091
0.76,0.0137351384347477
0.76,0.0132720699003394
0.76,0.0128117982238897
0.76,0.0123552497584151
0.76,0.0119032899377299
0.76,0.011456723281516
0.76,0.0110162935803731
0.76,0.010582684389271
0.76,0.0101565197870783
0.76,0.00973836537182415
0.76,0.00932872948905916
0.76,0.00892806464726414
0.76,0.00853676911581513
0.76,0.00815518869140119
0.76,0.00778361853608478
0.76,0.00742230522704679
0.76,0.00707144898704137
0.76,0.00673120549970185
0.76,0.00640168856210166
0.76,0.00608297214503895
0.76,0.00577509275156096
0.76,0.00547805181630268
0.76,0.00519181774687905
0.76,0.00491632902044636
0.76,0.00465149549247679
0.76,0.00439720128233656
0.76,0.00415330676345094
0.76,0.00391965107305037
0.76,0.00369605378865212
0.76,0.00348231659651832
0.76,0.00327822676329204
0.76,0.00308355756477274
0.76,0.00289807055252655
0.76,0.00272149461118865
0.76,0.00255364360325161
0.76,0.00239418404397407
0.76,0.00224287135465584
0.76,0.00209943286726499
0.76,0.00196359433212479
0.76,0.00183507947871542
0.76,0.00171361158649885
0.76,0.00159891635839338
0.76,0.00149071964791903
0.76,0.00138875075188305
0.76,0.00129274134577573
0.76,0.0012024275442426
0.76,0.00111755082894471
0.76,0.0010378567498539
0.76,0.000963098532442697
0.76,0.000893034065980958
0.76,0.000827427754918064
0.76,0.000766051791982747
0.76,0.000708684430313689
0.76,0.000655111717063228
0.76,0.00060512598731588
0.76,0.000558528410977699
0.76,0.000515127138956517
0.76,0.000474736788258934
0.76,0.000437184387343859
0.76,0.000402297640798022
0.76,0.000369916117668012
0.76,0.000339885410231
0.76,0.000312058213769895
0.77,0.0165622483309904
0.77,0.0171671582304196
0.77,0.0177482481413819
0.77,0.0183033736145195
0.77,0.0188305617458676
0.77,0.0193280192843069
0.77,0.0197941387969919
0.77,0.0202275029863274
0.77,0.0206268871510484
0.77,0.0209912601994977
0.77,0.0213197838263283
0.77,0.0216118104763381
0.77,0.0218668799157153
0.77,0.0220847146369423
0.77,0.0222652142073122
0.77,0.0224084486791822
0.77,0.0225146511925153
0.77,0.0225842098698789
0.77,0.0226176591312563
0.77,0.0226156705160022
0.77,0.0225790431385706
0.77,0.0225086938488972
0.77,0.0224056472009597
0.77,0.0222710253106808
0.77,0.0221060376781914
0.77,0.0219119710496115
0.77,0.0216901793821602
0.77,0.02144207397327
0.77,0.0211691138076295
0.77,0.0208727961709079
0.77,0.020554647573001
0.77,0.0202162150186463
0.77,0.0198590576579227
0.77,0.0194847388443375
0.77,0.0190948186235718
0.77,0.018690846670494
0.77,0.0182743556907939
0.77,0.017846855294389
0.77,0.017409826349707
0.77,0.0169647158198086
0.77,0.0165129320809523
0.77,0.0160558407212105
0.77,0.0155947608073919
0.77,0.0151309616212805
0.77,0.0146656598524287
0.77,0.0142000171958332
0.77,0.0137351384313477
0.77,0.0132720698753652
0.77,0.0128117982239634
0.77,0.0123552497588536
0.77,0.0119032899387757
0.77,0.0114567232831254
0.77,0.011016293582472
0.77,0.0105826843918445
0.77,0.0101565197881381
0.77,0.00973836537253758
0.77,0.00932872949085284
0.77,0.00892806464757423
0.77,0.00853676911621215
0.77,0.00815518869217757
0.77,0.00778361855508058
0.77,0.00742230528391974
0.77,0.00707144897348033
0.77,0.00673120548126271
0.77,0.00640168860114698
0.77,0.00608297218340303
0.77,0.00577509281243471
0.77,0.00547805188045847
0.77,0.00519181794975609
0.77,0.00491632915416629
0.77,0.00465149563810718
0.77,0.00439720126501064
0.77,0.00415330674512471
0.77,0.00391965091310564
0.77,0.00369605345336566
0.77,0.00348231642140795
0.77,0.00327822663895039
0.77,0.00308355749085587
0.77,0.00289807061441794
0.77,0.00272151810915622
0.77,0.00255364361905785
0.77,0.00239418401876001
0.77,0.002242871066789
0.77,0.00209943286933179
0.77,0.0019635942978391
0.77,0.0018350794606059
0.77,0.00171361216057897
0.77,0.0015989165314847
0.77,0.00149071961923153
0.77,0.00138875018956619
0.77,0.00129274100896071
0.77,0.00120242749055466
0.77,0.00111755087727006
0.77,0.00103785748133123
0.77,0.000963098721243894
0.77,0.000893034119307634
0.77,0.000827428056522805
0.77,0.000766051605264328
0.77,0.00070868414340497
0.77,0.000655111066056202
0.77,0.000605125762576986
0.77,0.000558528335395936
0.77,0.000515127114776304
0.77,0.000474737663273661
0.77,0.000437182942908843
0.77,0.000402298134004164
0.77,0.000369916146433669
0.77,0.000339885379160521
0.77,0.000312058166490381
0.77,0.00028629467090191
0.78,0.0165622483310186
0.78,0.0171671582304098
0.78,0.0177482481414035
0.78,0.018303373614527
0.78,0.0188305617458746
0.78,0.0193280192842898
0.78,0.0197941387969878
0.78,0.0202275029719682
0.78,0.0206268871510423
0.78,0.0209912601994623
0.78,0.0213197838262901
0.78,0.0216118104762979
0.78,0.0218668799156743
0.78,0.0220847146369068
0.78,0.0222652142066477
0.78,0.0224084486786769
0.78,0.0225146511922368
0.78,0.0225842098704957
0.78,0.0226176591312016
0.78,0.0226156705160376
0.78,0.0225790431385138
0.78,0.0225086938483108
0.78,0.0224056472008956
0.78,0.0222710253106133
0.78,0.0221060376781209
0.78,0.0219119710512696
0.78,0.0216901793821754
0.78,0.0214420739733016
0.78,0.0211691138076882
0.78,0.0208727961709972
0.78,0.0205546475729038
0.78,0.0202162113888978
0.78,0.0198590576581166
0.78,0.0194847388445477
0.78,0.0190948152681517
0.78,0.0186908466706513
0.78,0.018274355690843
0.78,0.0178468552943427
0.78,0.017409826349569
0.78,0.0169647158196291
0.78,0.0165129320808023
0.78,0.0160558407208321
0.78,0.0155947608073177
0.78,0.0151309616259062
0.78,0.0146656598536465
0.78,0.0142000171924728
0.78,0.0137351384320061
0.78,0.0132720698756711
0.78,0.0128117982197953
0.78,0.0123552497532151
0.78,0.0119032899391498
0.78,0.0114567232833342
0.78,0.0110162935834368
0.78,0.0105826843933987
0.78,0.0101565197946354
0.78,0.00973836538236139
0.78,0.00932872950054631
0.78,0.00892806378971966
0.78,0.00853676912784895
0.78,0.00815518869074205
0.78,0.00778361853748288
0.78,0.00742230528387688
0.78,0.00707144900564738
0.78,0.00673120552770734
0.78,0.00640168854985323
0.78,0.00608297212509445
0.78,0.00577509281930066
0.78,0.005478051886733
0.78,0.0051918180070416
0.78,0.00491632933398201
0.78,0.00465149571694479
0.78,0.00439720149065259
0.78,0.00415330691811389
0.78,0.00391965109674897
0.78,0.00369605325131772
0.78,0.00348231627300288
0.78,0.00327822644084774
0.78,0.00308355721569131
0.78,0.002898070750458
0.78,0.00272151820920064
0.78,0.00255364364715471
0.78,0.00239418401428515
0.78,0.00224287103625986
0.78,0.00209943256664324
0.78,0.00196359420529135
0.78,0.00183507944264893
0.78,0.00171361217875177
0.78,0.00159891707049331
0.78,0.00149072024483243
0.78,0.00138875025189855
0.78,0.00129274001682655
0.78,0.0012024273316924
0.78,0.00111755083725562
0.78,0.00103785748462659
0.78,0.000963099535467027
0.78,0.000893034276924443
0.78,0.000827428035916178
0.78,0.000766051979366855
0.78,0.000708683856181391
0.78,0.000655110731209607
0.78,0.000605125212445712
0.78,0.000558528015543569
0.78,0.000515127156913486
0.78,0.000474738123574792
0.78,0.000437183782872941
0.78,0.000402296524552703
0.78,0.000369916871065801
0.78,0.000339885457419475
0.78,0.000312058250676372
0.78,0.000286294669640252
0.78,0.000262461899202648
0.79,0.0159358243317506
0.79,0.0165622483331644
0.79,0.0171671582304095
0.79,0.0177482481414079
0.79,0.0183033736145168
0.79,0.0188305617458715
0.79,0.019328019284286
0.79,0.0197941387969823
0.79,0.020227502971963
0.79,0.0206268871510119
0.79,0.0209912601994153
0.79,0.0213197838262545
0.79,0.0216118104762595
0.79,0.021866879915696
0.79,0.0220847146369487
0.79,0.0222652141971353
0.79,0.0224084486786704
0.79,0.0225146511917797
0.79,0.0225842098705793
0.79,0.0226176591312669
0.79,0.0226156705160127
0.79,0.0225790431385809
0.79,0.0225086938488121
0.79,0.0224056472009669
0.79,0.0222710253106863
0.79,0.0221060376781874
0.79,0.021911971049593
0.79,0.0216901793821896
0.79,0.0214420739733315
0.79,0.0211691138077368
0.79,0.0208727961710674
0.79,0.0205546475732171
0.79,0.0202162150113742
0.79,0.0198590576581867
0.79,0.0194847388446016
0.79,0.0190948186238039
0.79,0.0186908466706668
0.79,0.0182743556875962
0.79,0.017846855294455
0.79,0.0174098263497368
0.79,0.0169647158198974
0.79,0.0165129320811274
0.79,0.0160558407211944
0.79,0.0155947608080026
0.79,0.0151309616266132
0.79,0.0146656598539943
0.79,0.0142000171930526
0.79,0.0137351384337862
0.79,0.0132720698776109
0.79,0.0128117982220159
0.79,0.0123552497558201
0.79,0.0119032899347956
0.79,0.0114567232796631
0.79,0.0110162935791994
0.79,0.0105826843987723
0.79,0.0101565197942979
0.79,0.00973836537983674
0.79,0.00932872949759944
0.79,0.00892806465583351
0.79,0.00853676912390988
0.79,0.00815518868406506
0.79,0.00778361852875342
0.79,0.00742230526328136
0.79,0.00707144900545931
0.79,0.00673120552789364
0.79,0.00640168859608414
0.79,0.00608297214354425
0.79,0.0057750927519179
0.79,0.00547805188667683
0.79,0.00519181801630531
0.79,0.00491632934160458
0.79,0.00465149576925739
0.79,0.00439720151230816
0.79,0.00415330703173789
0.79,0.0039196511624584
0.79,0.00369605344542956
0.79,0.00348231632524976
0.79,0.00327822634636443
0.79,0.00308355717928999
0.79,0.00289807044026702
0.79,0.00272151798440556
0.79,0.00255364373933453
0.79,0.00239418405642966
0.79,0.00224287102612597
0.79,0.00209943250460287
0.79,0.00196359387826828
0.79,0.00183507935307325
0.79,0.00171361203957376
0.79,0.0015989170400621
0.79,0.0014907203859853
0.79,0.00138875092883439
0.79,0.00129274054132589
0.79,0.00120242652906377
0.79,0.00111755066874242
0.79,0.00103785754624997
0.79,0.000963099528907607
0.79,0.000893035194702962
0.79,0.000827428172780253
0.79,0.000766051816113222
0.79,0.000708684278057481
0.79,0.000655110410010096
0.79,0.00060512489193032
0.79,0.000558527482915183
0.79,0.000515126748469541
0.79,0.000474738576123235
0.79,0.000437185277808227
0.79,0.000402296556909265
0.79,0.000369915257531828
0.79,0.000339886228480246
0.79,0.000312057849929825
0.79,0.000286294737029014
0.79,0.000262461861180174
0.79,0.000240433586709887
0.8,0.01529034142216
0.8,0.0159358243317517
0.8,0.0165622483310165
0.8,0.0171671582304251
0.8,0.0177482481413989
0.8,0.0183033736145131
0.8,0.0188305617458686
0.8,0.0193280192842807
0.8,0.0197941387969765
0.8,0.0202275029719581
0.8,0.0206268871510127
0.8,0.0209912601994131
0.8,0.0213197838262612
0.8,0.0216118104762946
0.8,0.0218668799156907
0.8,0.0220847146369412
0.8,0.0222652142066401
0.8,0.0224084486851436
0.8,0.0225146511922485
0.8,0.0225842098743958
0.8,0.0226176591312689
0.8,0.0226156705160193
0.8,0.0225790431385883
0.8,0.0225086938486919
0.8,0.0224056472009675
0.8,0.022271025310675
0.8,0.0221060376781847
0.8,0.0219119710496161
0.8,0.0216901793822007
0.8,0.0214420739733502
0.8,0.0211691138077451
0.8,0.0208727961710751
0.8,0.0205546475732238
0.8,0.0202162150189182
0.8,0.0198590576581848
0.8,0.019484738844554
0.8,0.0190948186237079
0.8,0.0186908466705347
0.8,0.0182743556907251
0.8,0.017846855294332
0.8,0.0174098263497511
0.8,0.0169647158196961
0.8,0.0165129230816947
0.8,0.0160558407219588
0.8,0.0155947608114032
0.8,0.0151309616267774
0.8,0.0146656598438165
0.8,0.0142000171950283
0.8,0.0137351384360952
0.8,0.013272069881073
0.8,0.0128117982254347
0.8,0.0123552497593742
0.8,0.0119032899376244
0.8,0.011456723281561
0.8,0.0110162935796468
0.8,0.010582684388155
0.8,0.0101565197850245
0.8,0.00973836538344286
0.8,0.00932872872144563
0.8,0.00892806466199458
0.8,0.00853676913076018
0.8,0.00815518869289034
0.8,0.00778361853795317
0.8,0.00742230525979592
0.8,0.00707144898167889
0.8,0.00673120551682382
0.8,0.00640168858376589
0.8,0.00608297218611542
0.8,0.0057750928165673
0.8,0.00547805182375138
0.8,0.00519181793044021
0.8,0.00491632934290975
0.8,0.00465149586906377
0.8,0.00439720153858425
0.8,0.00415330702923145
0.8,0.0039196511786348
0.8,0.00369605356858282
0.8,0.00348231640038099
0.8,0.00327822674507905
0.8,0.00308355738762822
0.8,0.00289807040839341
0.8,0.00272151797280795
0.8,0.00255364343403497
0.8,0.00239418365326305
0.8,0.0022428710697211
0.8,0.00209943250382927
0.8,0.00196359378383315
0.8,0.00183507899534785
0.8,0.00171361207505849
0.8,0.00159891687595826
0.8,0.00149072032869513
0.8,0.00138875105404912
0.8,0.00129274125022216
0.8,0.00120242683851202
0.8,0.00111737970147385
0.8,0.0010378569686631
0.8,0.000963099613306762
0.8,0.000893035175099088
0.8,0.00082742889683507
0.8,0.000766051918803967
0.8,0.00070868408068403
0.8,0.000655110514548918
0.8,0.000605124452586203
0.8,0.00055852728803707
0.8,0.000515126324792003
0.8,0.000474737806676062
0.8,0.00043718541120974
0.8,0.000402298945191726
0.8,0.000369914438782981
0.8,0.000339884897000431
0.8,0.000312059056837288
0.8,0.000286291041415865
0.8,0.000262461906887612
0.8,0.000240433612217483
0.81,0.0146283899217325
0.81,0.0152903414221615
0.81,0.015935824331753
0.81,0.0165622483310208
0.81,0.017167158230416
0.81,0.017748248141395
0.81,0.0183033736145097
0.81,0.0188305617458633
0.81,0.0193280192842757
0.81,0.0197941387969738
0.81,0.020227502971956
0.81,0.0206268871510329
0.81,0.0209912601994117
0.81,0.0213197838262621
0.81,0.0216118104762918
0.81,0.0218668799156904
0.81,0.0220847146369883
0.81,0.0222652142066448
0.81,0.022408448678687
0.81,0.0225146511922492
0.81,0.0225842097973534
0.81,0.0226176591312736
0.81,0.0226156705160235
0.81,0.0225790431385922
0.81,0.0225086938488098
0.81,0.0224056472009577
0.81,0.0222710253106692
0.81,0.0221060376781826
0.81,0.0219119710496058
0.81,0.0216901793821999
0.81,0.0214420739676883
0.81,0.0211691138077681
0.81,0.0208727961710785
0.81,0.0205546475731792
0.81,0.0202162150187901
0.81,0.0198590576579869
0.81,0.0194847388442875
0.81,0.0190948186233866
0.81,0.0186908466702022
0.81,0.0182743556904478
0.81,0.0178468552942069
0.81,0.0174098263504542
0.81,0.0169647158213829
0.81,0.016512932071695
0.81,0.0160558407247477
0.81,0.0155947608121567
0.81,0.0151309616277107
0.81,0.0146656598553712
0.81,0.0142000171954946
0.81,0.0137351384315126
0.81,0.0132720698822657
0.81,0.0128117982113961
0.81,0.0123552497623927
0.81,0.0119032899428707
0.81,0.0114567232852518
0.81,0.0110162935829626
0.81,0.0105826843903413
0.81,0.0101565197851564
0.81,0.00973836536920769
0.81,0.00932872948569163
0.81,0.00892806466253693
0.81,0.00853676913099288
0.81,0.0081551886933372
0.81,0.00778361853805376
0.81,0.00742230526394938
0.81,0.00707144898092804
0.81,0.00673120549733308
0.81,0.00640168859408108
0.81,0.00608297218579412
0.81,0.00577509280091171
0.81,0.00547805187384753
0.81,0.00519169898933525
0.81,0.00491632925718233
0.81,0.00465149587392322
0.81,0.00439720169262769
0.81,0.00415330706081796
0.81,0.00391965120048443
0.81,0.00369605355214842
0.81,0.00348231637056551
0.81,0.00327822652924592
0.81,0.00308355754120537
0.81,0.00289807067328551
0.81,0.0027215182777971
0.81,0.00255364349221865
0.81,0.00239418380183909
0.81,0.00224287053921612
0.81,0.00209943233144316
0.81,0.00196359380984057
0.81,0.00183507889586121
0.81,0.00171361169454065
0.81,0.00159891692788716
0.81,0.00149072023410812
0.81,0.00138875099465707
0.81,0.00129274133552881
0.81,0.00120242764334177
0.81,0.00111755019191762
0.81,0.00103785640637466
0.81,0.000963099023656433
0.81,0.000893035299363687
0.81,0.000827429125450418
0.81,0.000766052633151215
0.81,0.000708684140845683
0.81,0.000655110633182465
0.81,0.000605124493497478
0.81,0.0005585267277326
0.81,0.000514864583865293
0.81,0.000474737514737811
0.81,0.00043718458200015
0.81,0.00040229946351622
0.81,0.00036991662500796
0.81,0.000339879810444144
0.81,0.000312058291148887
0.81,0.000286295333267184
0.81,0.000262461713401496
0.81,0.000240433600701806
0.81,0.00022008742325097
0.82,0.0139526791118292
0.82,0.0146283899217338
0.82,0.0152903414221616
0.82,0.0159358243317639
0.82,0.0165622483310175
0.82,0.0171671582304135
0.82,0.0177482518518473
0.82,0.0183033736145184
0.82,0.0188305617458595
0.82,0.0193280192842732
0.82,0.0197941387969709
0.82,0.0202275029719398
0.82,0.0206268871510314
0.82,0.0209912601994129
0.82,0.0213197838262634
0.82,0.0216118104763256
0.82,0.0218668799156934
0.82,0.0220847146381921
0.82,0.022265214192343
0.82,0.0224084487167841
0.82,0.0225146511922534
0.82,0.0225842098705173
0.82,0.0226176591312776
0.82,0.0226156705160278
0.82,0.0225790431385882
0.82,0.0225086938487936
0.82,0.0224056472009478
0.82,0.0222710253106686
0.82,0.0221060376781863
0.82,0.0219119711073306
0.82,0.0216901793822161
0.82,0.0214420739733541
0.82,0.0211691138077313
0.82,0.0208727961709954
0.82,0.0205546475730316
0.82,0.0202162149997379
0.82,0.019859057657687
0.82,0.0194847388439199
0.82,0.0190948186229933
0.82,0.0186908466698452
0.82,0.0182743556906373
0.82,0.0178468552946192
0.82,0.0174098263505282
0.82,0.0169647158215162
0.82,0.0165129320840347
0.82,0.0160558407255564
0.82,0.0155947608126983
0.82,0.0151309616282421
0.82,0.0146656598558337
0.82,0.0142000171960731
0.82,0.0137351384309025
0.82,0.0132720698812478
0.82,0.0128117982269006
0.82,0.0123552497623801
0.82,0.0119032899430709
0.82,0.0114567232884975
0.82,0.0110162935891995
0.82,0.0105826843997715
0.82,0.0101565197913797
0.82,0.00973836537264172
0.82,0.00932872948581998
0.82,0.00892806464158657
0.82,0.00853676910749901
0.82,0.00815518869296239
0.82,0.00778361853466336
0.82,0.00742230526250043
0.82,0.00707144898026812
0.82,0.00673120549974082
0.82,0.00640168856739221
0.82,0.00608297218219656
0.82,0.0057750928164757
0.82,0.00547805188723105
0.82,0.00519181799347157
0.82,0.00491632932596131
0.82,0.00465149577065738
0.82,0.00439720158861068
0.82,0.0041533070793236
0.82,0.0039196512303894
0.82,0.00369605357416947
0.82,0.00348231635062923
0.82,0.00327822649305598
0.82,0.00308355731842469
0.82,0.00289807080594495
0.82,0.00272151839740831
0.82,0.00255364373608025
0.82,0.00239418422746707
0.82,0.00224287080438756
0.82,0.00209943192441342
0.82,0.00196359354777798
0.82,0.00183507892550439
0.82,0.00171361159433836
0.82,0.00159891654338695
0.82,0.00149072025992769
0.82,0.00138875089481205
0.82,0.00129274131499524
0.82,0.00120242762018052
0.82,0.00111755097801147
0.82,0.00103785666755818
0.82,0.00096309849941778
0.82,0.000893034691729744
0.82,0.000827429311747618
0.82,0.000766052957159369
0.82,0.000708684845861285
0.82,0.000655110575802587
0.82,0.00060512464732021
0.82,0.000558526669196979
0.82,0.000515125421430396
0.82,0.000474737349134058
0.82,0.000437184602096075
0.82,0.000402298234509768
0.82,0.000369914872248245
0.82,0.000339884938508339
0.82,0.000312056261686511
0.82,0.000286295332994069
0.82,0.000262462098325145
0.82,0.00024043365360793
0.82,0.000220090147458052
0.82,0.000201315673015845
0.83,0.0139526791118339
0.83,0.0146283899217332
0.83,0.0152903414221472
0.83,0.0159358243317436
0.83,0.01656224833098
0.83,0.0171671582304112
0.83,0.0177482481412459
0.83,0.0183033736142806
0.83,0.0188305617454897
0.83,0.0193280192842712
0.83,0.0197941387969697
0.83,0.0202275029719409
0.83,0.0206268871510326
0.83,0.0209912601988976
0.83,0.0213197838262948
0.83,0.0216118104736906
0.83,0.0218668799156964
0.83,0.0220847146369603
0.83,0.0222652142066612
0.83,0.0224084486786939
0.83,0.0225146511922545
0.83,0.0225842098705209
0.83,0.0226176591312813
0.83,0.0226156705160246
0.83,0.0225790431385874
0.83,0.0225086938488085
0.83,0.0224056472009624
0.83,0.0222710253106822
0.83,0.0221060376782012
0.83,0.0219119710496372
0.83,0.0216901793822133
0.83,0.0214420739733285
0.83,0.0211691138076675
0.83,0.0208727961708748
0.83,0.0205546475728471
0.83,0.0202162150183146
0.83,0.0198590576573759
0.83,0.01948473884358
0.83,0.0190948186226656
0.83,0.0186908466701771
0.83,0.0182743556906247
0.83,0.0178468552946158
0.83,0.0174098263505409
0.83,0.0169647158215488
0.83,0.0165129320841866
0.83,0.0160558407256429
0.83,0.015594760813372
0.83,0.0151309616292917
0.83,0.0146656598572624
0.83,0.014200017195329
0.83,0.0137351384309145
0.83,0.0132720698749683
0.83,0.0128117982255694
0.83,0.0123552497627404
0.83,0.0119032899432061
0.83,0.0114567232891222
0.83,0.0110162935899912
0.83,0.0105826844011091
0.83,0.0101565197998177
0.83,0.00973836538570716
0.83,0.00932872950425601
0.83,0.00892806464763352
0.83,0.0085367691084004
0.83,0.00815518866617793
0.83,0.00778361850723397
0.83,0.00742230526068577
0.83,0.00707144897790057
0.83,0.00673120549389594
0.83,0.00640168855979639
0.83,0.00608297214847864
0.83,0.00577509281657029
0.83,0.00547805188144435
0.83,0.00519181806216018
0.83,0.00491632934470743
0.83,0.00465149587386304
0.83,0.00439720158591772
0.83,0.00415330706632733
0.83,0.0039196512514863
0.83,0.00369605359792891
0.83,0.00348231638260899
0.83,0.00327822650267007
0.83,0.0030835572717185
0.83,0.00289807084546134
0.83,0.00272151844354163
0.83,0.00255364394446378
0.83,0.00239418413496639
0.83,0.0022428712583864
0.83,0.00209943239153576
0.83,0.00196359307696081
0.83,0.00183507837407082
0.83,0.00171361132547077
0.83,0.00159891641761378
0.83,0.00149071982033999
0.83,0.0013887509065269
0.83,0.00129274119020439
0.83,0.00120242760283396
0.83,0.00111755095104638
0.83,0.00103785766703512
0.83,0.00096309877765588
0.83,0.000893034189590081
0.83,0.000827428633737082
0.83,0.000766053177576165
0.83,0.000708685091725059
0.83,0.000655111259626917
0.83,0.00060512480027719
0.83,0.000558526896372369
0.83,0.000515125327421151
0.83,0.000474736556293376
0.83,0.000437184281970593
0.83,0.000402294678887749
0.83,0.000369917457371471
0.83,0.000339887104802372
0.83,0.000312056921220716
0.83,0.000286293125166814
0.83,0.000262462854248469
0.83,0.000240433357491021
0.83,0.00022009023203351
0.83,0.000201318240375059
0.83,0.000184005922145403
0.84,0.0132660191501405
0.84,0.0139526791118345
0.84,0.0146283899217318
0.84,0.0152903414221603
0.84,0.0159358243317651
0.84,0.0165622483310129
0.84,0.0171671582304097
0.84,0.0177482481413834
0.84,0.0183033736145253
0.84,0.0188305617458563
0.84,0.0193280192842716
0.84,0.0197941387969685
0.84,0.020227502971367
0.84,0.0206268871499463
0.84,0.0209912601986177
0.84,0.0213197838262686
0.84,0.0216118104763005
0.84,0.0218668799157007
0.84,0.022084714636963
0.84,0.0222652142066603
0.84,0.0224084486786938
0.84,0.0225146511921951
0.84,0.0225842098705256
0.84,0.0226176591312863
0.84,0.0226156705160294
0.84,0.022579043138594
0.84,0.0225086938485674
0.84,0.0224056472009694
0.84,0.0222710253106927
0.84,0.0221060376782121
0.84,0.0219119710496428
0.84,0.0216901793947464
0.84,0.0214420739732945
0.84,0.0211691138075941
0.84,0.0208727961707593
0.84,0.0205546475726858
0.84,0.0202162150181138
0.84,0.019859057657153
0.84,0.0194847388433652
0.84,0.0190948186227571
0.84,0.0186908466701973
0.84,0.0182743556906672
0.84,0.0178468552946898
0.84,0.0174098263506566
0.84,0.0169647158216847
0.84,0.0165129320843673
0.84,0.0160558407258558
0.84,0.0155947608137784
0.84,0.0151309616296375
0.84,0.0146656598559496
0.84,0.0142000171960274
0.84,0.0137351384319894
0.84,0.0132720698753376
0.84,0.0128117982199458
0.84,0.0123552497633613
0.84,0.0119032899443462
0.84,0.0114567232899334
0.84,0.011016293590555
0.84,0.0105826844016375
0.84,0.0101565198005865
0.84,0.00973836538501449
0.84,0.00932872950279762
0.84,0.00892806466174378
0.84,0.00853676912998047
0.84,0.00815518867009413
0.84,0.00778361849963427
0.84,0.00742230521788512
0.84,0.00707144897872691
0.84,0.00673120549250328
0.84,0.00640168855712142
0.84,0.00608297214253417
0.84,0.00577509281078037
0.84,0.00547805188428896
0.84,0.00519181800772417
0.84,0.00491632933759245
0.84,0.00465149587370495
0.84,0.00439720169563662
0.84,0.00415330716122919
0.84,0.00391933147782475
0.84,0.00369605359927516
0.84,0.00348231639480301
0.84,0.0032782265306095
0.84,0.00308355728105059
0.84,0.00289807051725655
0.84,0.0027215184443008
0.84,0.00255364399780023
0.84,0.00239418438700079
0.84,0.00224287132509371
0.84,0.0020994327826982
0.84,0.00196359406771074
0.84,0.00183507822237261
0.84,0.00171361098130163
0.84,0.00159891608753715
0.84,0.00149071973727466
0.84,0.00138875049296749
0.84,0.00129274118934619
0.84,0.00120242747653321
0.84,0.00111755093707044
0.84,0.00103785763678998
0.84,0.000963099756913
0.84,0.000893034488624433
0.84,0.000827428221590543
0.84,0.000766052442483289
0.84,0.000708685531965569
0.84,0.000655111491357552
0.84,0.000605125095276771
0.84,0.000558526920305891
0.84,0.000515125431625352
0.84,0.000474736308625268
0.84,0.000437179911436658
0.84,0.000402297888353109
0.84,0.000369916834755513
0.84,0.000339887561490837
0.84,0.00031205933001166
0.84,0.00028629274166736
0.84,0.000262461204399322
0.84,0.000240434518556043
0.84,0.000220089767227982
0.84,0.000201318252645688
0.84,0.000184009474554436
0.85,0.0125713011966243
0.85,0.0132660191501413
0.85,0.0139526791118407
0.85,0.014628389921738
0.85,0.0152903414221451
0.85,0.0159358243317462
0.85,0.0165622483310127
0.85,0.0171671582304095
0.85,0.0177482481413886
0.85,0.0183033736145047
0.85,0.0188305617456765
0.85,0.0193280192840138
0.85,0.019794138796658
0.85,0.02022750297132
0.85,0.0206268871510381
0.85,0.0209912601994207
0.85,0.0213197838262724
0.85,0.0216118104763035
0.85,0.0218668799157112
0.85,0.0220847146369643
0.85,0.0222652142066662
0.85,0.0224084486786921
0.85,0.0225146510378748
0.85,0.0225842098705314
0.85,0.0226176591312846
0.85,0.0226156705160317
0.85,0.0225790431385989
0.85,0.0225086938488222
0.85,0.0224056472009788
0.85,0.0222710253107049
0.85,0.0221060376782238
0.85,0.0219119710496471
0.85,0.0216901793821923
0.85,0.0214420739732586
0.85,0.0211691138076354
0.85,0.0208727961707834
0.85,0.0205546475726984
0.85,0.0202162150181285
0.85,0.0198590576571593
0.85,0.0194847388434063
0.85,0.0190948186232802
0.85,0.0186908466702255
0.85,0.0182743556908209
0.85,0.0178468552949396
0.85,0.0174098263509848
0.85,0.0169647158221475
0.85,0.0165129320849111
0.85,0.0160558407264557
0.85,0.0155947608145296
0.85,0.0151309616289503
0.85,0.0146656598562558
0.85,0.014200017195712
0.85,0.0137351384312543
0.85,0.0132720698754167
0.85,0.0128117982196539
0.85,0.0123552497633302
0.85,0.0119032899444138
0.85,0.0114567232875468
0.85,0.0110162935859183
0.85,0.0105826843947859
0.85,0.0101565197867768
0.85,0.00973836538825801
0.85,0.00932872951041208
0.85,0.00892806467057683
0.85,0.00853676913986934
0.85,0.0081551887030622
0.85,0.00778361854744769
0.85,0.00742230523338838
0.85,0.00707144893856049
0.85,0.00673099756258111
0.85,0.00640168856840362
0.85,0.00608297211487263
0.85,0.00577509273337051
0.85,0.00547805184172745
0.85,0.00519181796919788
0.85,0.00491632933859809
0.85,0.00465149586322267
0.85,0.00439720169551516
0.85,0.00415330723958718
0.85,0.00391965139610906
0.85,0.00369605351629909
0.85,0.00348231623731876
0.85,0.00327822645565701
0.85,0.00308355731834853
0.85,0.00289807055147029
0.85,0.00272151809919197
0.85,0.00255364395351854
0.85,0.00239418443832218
0.85,0.00224287147525648
0.85,0.00209943282125247
0.85,0.00196359412556979
0.85,0.0018350792048456
0.85,0.00171361089292477
0.85,0.00159891575224513
0.85,0.00149071933839018
0.85,0.00138875009704553
0.85,0.00129274124353662
0.85,0.00120242746083488
0.85,0.00111755081060094
0.85,0.00103785759672004
0.85,0.000963099724486716
0.85,0.000893035449719193
0.85,0.000827428514807327
0.85,0.000766052066133005
0.85,0.000708684765941436
0.85,0.000655112055619078
0.85,0.000605125381370142
0.85,0.000558527178775359
0.85,0.000515125527900118
0.85,0.000474732897238761
0.85,0.000437183046373857
0.85,0.000402297320006628
0.85,0.000369916545277738
0.85,0.000339886754566088
0.85,0.000312060282539495
0.85,0.000286295106875833
0.85,0.000262459531981118
0.85,0.000240433893314407
0.85,0.000220090682454543
0.85,0.000201318081454627
0.85,0.000184009472476099
0.85,0.000168065260784722
0.86,0.0118714759422402
0.86,0.0125713011973126
0.86,0.0132660191501424
0.86,0.0139526791118344
0.86,0.0146283899217299
0.86,0.0152903414221553
0.86,0.0159358243317456
0.86,0.0165622483310121
0.86,0.0171671582304092
0.86,0.017748248141322
0.86,0.0183033736143976
0.86,0.0188305617457182
0.86,0.0193280192840924
0.86,0.0197941387967507
0.86,0.0202275029719538
0.86,0.0206268871586643
0.86,0.0209912601994242
0.86,0.0213197838262749
0.86,0.021611810476311
0.86,0.02186687991655
0.86,0.0220847146369635
0.86,0.0222652142066639
0.86,0.0224084486786995
0.86,0.0225146511922667
0.86,0.0225842098705256
0.86,0.0226176591312834
0.86,0.0226156705160303
0.86,0.0225790431386
0.86,0.0225086938488266
0.86,0.0224056472009853
0.86,0.0222710253107123
0.86,0.0221060376783103
0.86,0.0219119710497315
0.86,0.0216901793723399
0.86,0.021442073973335
0.86,0.021169113807589
0.86,0.020872796065883
0.86,0.0205546475727064
0.86,0.020216215018155
0.86,0.0198590576572827
0.86,0.019484738843578
0.86,0.0190948186234721
0.86,0.0186908466705244
0.86,0.0182743556910854
0.86,0.017846855295216
0.86,0.0174098263512995
0.86,0.0169647159071382
0.86,0.016512932085175
0.86,0.0160558407257778
0.86,0.0155947608131088
0.86,0.0151309616283202
0.86,0.0146656598559139
0.86,0.0142000171955872
0.86,0.0137351384309066
0.86,0.0132720698746672
0.86,0.0128117982191911
0.86,0.0123552496465488
0.86,0.0119032899447314
0.86,0.0114567232876199
0.86,0.011016293584191
0.86,0.0105826843933138
0.86,0.0101565197892914
0.86,0.00973836537404404
0.86,0.00932872951152186
0.86,0.0089280646722294
0.86,0.0085367691424838
0.86,0.00815518870615306
0.86,0.00778361855114862
0.86,0.00742230527678223
0.86,0.00707144896114553
0.86,0.00673120545975636
0.86,0.00640168414322306
0.86,0.00608297215084008
0.86,0.00577509277418209
0.86,0.00547805179510097
0.86,0.00519181794536139
0.86,0.00491632927205599
0.86,0.00465149580240998
0.86,0.00439720168061863
0.86,0.00415330722447038
0.86,0.00391965143674988
0.86,0.00369605379013715
0.86,0.00348231630872187
0.86,0.00327822633532326
0.86,0.00308355728365872
0.86,0.00289807055632951
0.86,0.00272151813276333
0.86,0.00255364395047453
0.86,0.0023941843826718
0.86,0.00224284633166416
0.86,0.00209943294446036
0.86,0.00196359414797898
0.86,0.0018350792363373
0.86,0.00171361192856812
0.86,0.00159891610437124
0.86,0.00149071899884223
0.86,0.00138874968506997
0.86,0.00129274032001847
0.86,0.00120242752811017
0.86,0.00111755077756803
0.86,0.00103785750263885
0.86,0.000963099718853222
0.86,0.000893035414188503
0.86,0.000827429476219166
0.86,0.000766052412445983
0.86,0.000708684427521922
0.86,0.000655111354820326
0.86,0.000605125981119281
0.86,0.000558527462088731
0.86,0.000515125716539222
0.86,0.000474736481011151
0.86,0.000437183150915565
0.86,0.000402296469284025
0.86,0.000369915886496042
0.86,0.000339885949552921
0.86,0.000312059965335454
0.86,0.000286296592335145
0.86,0.000262461473279352
0.86,0.000240431338525582
0.86,0.000220091169731429
0.86,0.000201318242155857
0.86,0.00018400955842246
0.86,0.000168065162523323
0.86,0.000153389084494915
0.87,0.0118714759422398
0.87,0.012571301197311
0.87,0.0132660191501326
0.87,0.0139526791118345
0.87,0.0146283899217239
0.87,0.0152903414221483
0.87,0.015935824331735
0.87,0.0165622483309913
0.87,0.0171671582303724
0.87,0.0177482481413277
0.87,0.0183033736144179
0.87,0.0188305617456316
0.87,0.0193280192840846
0.87,0.0197941387969721
0.87,0.0202275029719541
0.87,0.0206268871510314
0.87,0.020991260199671
0.87,0.021319783826284
0.87,0.0216118104763104
0.87,0.0218668799157108
0.87,0.0220847146369605
0.87,0.0222652142066659
0.87,0.0224084486786988
0.87,0.0225146511922582
0.87,0.0225842098705228
0.87,0.0226176591312678
0.87,0.0226156705160311
0.87,0.0225790431386669
0.87,0.0225086938489015
0.87,0.0224056472010641
0.87,0.0222710253107923
0.87,0.0221060376783071
0.87,0.0219119710497617
0.87,0.0216901793822898
0.87,0.0214420739733434
0.87,0.0211691138076035
0.87,0.0208727961707709
0.87,0.0205546475726465
0.87,0.0202162150181504
0.87,0.0198590576572458
0.87,0.0194847388436764
0.87,0.0190948186235106
0.87,0.0186908466706254
0.87,0.0182743556912539
0.87,0.0178468552954433
0.87,0.0174098263516225
0.87,0.0169647158229148
0.87,0.0165129320843627
0.87,0.0160558407257833
0.87,0.0155947608133186
0.87,0.0151309616285003
0.87,0.0146656598524246
0.87,0.0142000171822704
0.87,0.0137351384307695
0.87,0.0132720698744424
0.87,0.0128117982185355
0.87,0.0123552497528358
0.87,0.0119032899435416
0.87,0.0114567232894286
0.87,0.0110162935920585
0.87,0.0105826838379185
0.87,0.0101565197910652
0.87,0.00973836537477402
0.87,0.00932872951202435
0.87,0.00892806467316043
0.87,0.00853676914408918
0.87,0.0081551887081468
0.87,0.00778361855412113
0.87,0.00742230528035326
0.87,0.0070714489982564
0.87,0.00673120550738771
0.87,0.00640168854217171
0.87,0.00608297210243036
0.87,0.00577509271307475
0.87,0.00547805183721795
0.87,0.00519181795613677
0.87,0.00491632927661168
0.87,0.00465149580156221
0.87,0.0043972015995104
0.87,0.00415330714475637
0.87,0.00391965134243022
0.87,0.00369605379146964
0.87,0.00348231645861818
0.87,0.0032782263874136
0.87,0.00308355716226028
0.87,0.00289807051957203
0.87,0.00272151808933829
0.87,0.00255364367235833
0.87,0.00239418439174344
0.87,0.00224287142099278
0.87,0.00209943299797755
0.87,0.00196359428042325
0.87,0.00183507934282212
0.87,0.00171361214225318
0.87,0.00159891641210574
0.87,0.00149071935943379
0.87,0.00138874962107094
0.87,0.00129273991222001
0.87,0.00120242654646918
0.87,0.00111755086135079
0.87,0.00103785744904727
0.87,0.000963099600241435
0.87,0.000893035415493015
0.87,0.000827429425098059
0.87,0.000766053317821536
0.87,0.000708684655972736
0.87,0.000655110952808347
0.87,0.000605125380852334
0.87,0.000558528064519059
0.87,0.000515122592663841
0.87,0.000474736641441043
0.87,0.000437183146630993
0.87,0.000402296584255168
0.87,0.000369914952375261
0.87,0.000339885217401914
0.87,0.000312059062679282
0.87,0.000286296641484274
0.87,0.000262463670857915
0.87,0.000240432295332216
0.87,0.000220088538882113
0.87,0.000201319448621895
0.87,0.000184009149930109
0.87,0.00016806534113023
0.87,0.000153389098095147
0.88,0.0111695307730605
0.88,0.0118714759422379
0.88,0.0125713011973103
0.88,0.0132660191501335
0.88,0.0139526791118323
0.88,0.0146283899217015
0.88,0.0152903414221455
0.88,0.0159358243317347
0.88,0.0165622483309925
0.88,0.0171671582303757
0.88,0.0177482481415407
0.88,0.0183033736144518
0.88,0.0188305617457221
0.88,0.0193280192842435
0.88,0.0197941387969498
0.88,0.020227502973904
0.88,0.0206268871510281
0.88,0.0209912601994293
0.88,0.0213197838262807
0.88,0.0216118104763096
0.88,0.0218668799157125
0.88,0.022084714636963
0.88,0.0222652142066555
0.88,0.0224084486786924
0.88,0.022514651192307
0.88,0.0225842098705663
0.88,0.0226176591313404
0.88,0.0226156705160935
0.88,0.0225790431386663
0.88,0.0225086938488666
0.88,0.0224056472010976
0.88,0.022271025310815
0.88,0.0221060376782739
0.88,0.0219119710496955
0.88,0.0216901793821681
0.88,0.0214420739732413
0.88,0.0211691138075458
0.88,0.020872796170746
0.88,0.0205546475727503
0.88,0.0202162150175157
0.88,0.0198590576575353
0.88,0.0194847388439514
0.88,0.0190948186232807
0.88,0.018690846670788
0.88,0.018274355691454
0.88,0.0178468552957369
0.88,0.0174098263519009
0.88,0.0169647158232914
0.88,0.0165129320847531
0.88,0.0160558166696999
0.88,0.015594760814084
0.88,0.0151309617205068
0.88,0.0146656598534648
0.88,0.0142000171958259
0.88,0.013735138430324
0.88,0.0132720698744307
0.88,0.0128117982182423
0.88,0.0123552497521249
0.88,0.0119032899315147
0.88,0.0114567232885396
0.88,0.0110162935899925
0.88,0.0105826844022716
0.88,0.0101565198038649
0.88,0.00973836539212602
0.88,0.00932872951083563
0.88,0.00892806467385099
0.88,0.00853676914494361
0.88,0.00815518870958687
0.88,0.00778361855682219
0.88,0.0074223052836685
0.88,0.0070714490006063
0.88,0.00673120552000017
0.88,0.00640168857616308
0.88,0.00608297216493647
0.88,0.00577509273460131
0.88,0.00547805177417748
0.88,0.00519181795800083
0.88,0.00491632927944519
0.88,0.0046514958640711
0.88,0.00439720161272228
0.88,0.00415330715481255
0.88,0.00391965132310235
0.88,0.0036960536710513
0.88,0.00348231649285768
0.88,0.00327822653416998
0.88,0.00308355722604725
0.88,0.00289807038867851
0.88,0.00272151813619148
0.88,0.00255364361550514
0.88,0.00239418406921943
0.88,0.00224287146880231
0.88,0.00209943293347914
0.88,0.0019635943321461
0.88,0.00183507942535543
0.88,0.00171361205725185
0.88,0.00159891688526415
0.88,0.00149071970690784
0.88,0.00138874997815464
0.88,0.00129273989722911
0.88,0.00120242614910993
0.88,0.00111754983849321
0.88,0.00103785728754335
0.88,0.00096309952271123
0.88,0.000893035324560199
0.88,0.000827429431885296
0.88,0.000766053280265577
0.88,0.000708528382806994
0.88,0.000655111222521487
0.88,0.000605124979736971
0.88,0.000558527621417726
0.88,0.000515126484726292
0.88,0.000474736943129273
0.88,0.000437183650249251
0.88,0.000402296405373592
0.88,0.000369915040554059
0.88,0.000339884734692042
0.88,0.000312058265540482
0.88,0.000286295916114288
0.88,0.000262463915368549
0.88,0.000240434560156544
0.88,0.000220087971319227
0.88,0.000201317796071798
0.88,0.000184010329792095
0.88,0.000168064882632102
0.88,0.000153389100496337
0.88,0.00013989278974913
0.89,0.0104684659084262
0.89,0.0111695307730353
0.89,0.0118714759422375
0.89,0.0125713011973099
0.89,0.0132660191501047
0.89,0.0139526791118147
0.89,0.0146283899217228
0.89,0.0152903414221486
0.89,0.0159358243317358
0.89,0.0165622483309969
0.89,0.0171671582303553
0.89,0.0177482481413249
0.89,0.0183033736144109
0.89,0.0188305617458422
0.89,0.0193280192842578
0.89,0.0197941387969672
0.89,0.0202275029719646
0.89,0.0206268871510543
0.89,0.0209912601994242
0.89,0.0213197838263045
0.89,0.0216118104763427
0.89,0.0218668799157435
0.89,0.0220847146370023
0.89,0.0222652142067044
0.89,0.0224084486787401
0.89,0.0225146511922986
0.89,0.0225842098705739
0.89,0.0226176591313347
0.89,0.0226156705161255
0.89,0.0225790431386911
0.89,0.0225086938488757
0.89,0.0224056472010284
0.89,0.0222710253106977
0.89,0.0221060376782038
0.89,0.021911970085874
0.89,0.0216901793821656
0.89,0.0214420739732544
0.89,0.0211691138075842
0.89,0.0208727961708262
0.89,0.0205546475728784
0.89,0.0202162150184953
0.89,0.0198590576577609
0.89,0.0194847388442243
0.89,0.0190948186235771
0.89,0.018690846670701
0.89,0.0182743556912972
0.89,0.0178468552957838
0.89,0.0174098263515468
0.89,0.0169647158225182
0.89,0.0165129320849752
0.89,0.016055840726602
0.89,0.0155947608142505
0.89,0.0151309616295128
0.89,0.0146656598534767
0.89,0.0142000171955519
0.89,0.0137351384303507
0.89,0.0132720644865559
0.89,0.0128117982167478
0.89,0.0123552497489798
0.89,0.0119032898043268
0.89,0.011456723271998
0.89,0.0110162935848889
0.89,0.0105826843958017
0.89,0.0101565197949568
0.89,0.00973836538297501
0.89,0.00932872950431096
0.89,0.00892806466759177
0.89,0.00853676913886969
0.89,0.00815518871054233
0.89,0.00778361855817689
0.89,0.00742230528579202
0.89,0.00707144900418033
0.89,0.00673120552456041
0.89,0.00640168852874312
0.89,0.00608297217098874
0.89,0.00577509279307664
0.89,0.00547805180611238
0.89,0.00519181789339496
0.89,0.00491632920105145
0.89,0.00465149581007074
0.89,0.00439720168429658
0.89,0.00415330722812435
0.89,0.00391965142871475
0.89,0.00369605379657134
0.89,0.00348231658293452
0.89,0.00327822656945354
0.89,0.00308355719533893
0.89,0.00289807036305723
0.89,0.00272151795056241
0.89,0.00255364366834954
0.89,0.00239418403930114
0.89,0.00224287143094015
0.89,0.00209943298603799
0.89,0.00196359426530335
0.89,0.00183507947931516
0.89,0.00171361213790999
0.89,0.00159891691206937
0.89,0.00149072019282692
0.89,0.00138875030116203
0.89,0.00129274023436921
0.89,0.00120242618239885
0.89,0.00111754945505949
0.89,0.00103785650535859
0.89,0.000963099317697891
0.89,0.000893035191528835
0.89,0.000827429327278972
0.89,0.000766053295562674
0.89,0.000708685562609279
0.89,0.000655111995425894
0.89,0.000605125221038616
0.89,0.000558523828857238
0.89,0.000515126345898231
0.89,0.000474737398215241
0.89,0.000437184126074186
0.89,0.000402297053258005
0.89,0.00036991469095482
0.89,0.000339884272361202
0.89,0.000312057731258086
0.89,0.000286295079196641
0.89,0.000262463462895379
0.89,0.000240435519487825
0.89,0.000220090290591557
0.89,0.000201315804433833
0.89,0.000184011586767951
0.89,0.000168065445274035
0.89,0.000153389109966096
0.89,0.000139889946060734
0.89,0.000127488665841557
0.9,0.00977126986953031
0.9,0.0104684659084247
0.9,0.0111695307730584
0.9,0.0118714759422372
0.9,0.012571301197309
0.9,0.0132660191501037
0.9,0.0139526791118136
0.9,0.0146283899217241
0.9,0.0152903414221502
0.9,0.0159358243317175
0.9,0.0165622483309762
0.9,0.017167158230364
0.9,0.0177482481413267
0.9,0.0183033736144107
0.9,0.0188305617458552
0.9,0.0193280192842728
0.9,0.019794138796987
0.9,0.0202275029719802
0.9,0.0206268871510683
0.9,0.0209912601994578
0.9,0.0213197838262828
0.9,0.0216118104763477
0.9,0.0218668799157475
0.9,0.0220847146369994
0.9,0.0222652142067025
0.9,0.0224084486787352
0.9,0.0225146511922977
0.9,0.0225842098704669
0.9,0.0226176591313157
0.9,0.0226156705160635
0.9,0.0225790431385837
0.9,0.0225086938488129
0.9,0.0224056472009652
0.9,0.0222710253106818
0.9,0.022106037678189
0.9,0.0219119710495628
0.9,0.0216901793821644
0.9,0.0214420739732741
0.9,0.0211691138071485
0.9,0.0208727961717108
0.9,0.0205546475738232
0.9,0.0202162150186647
0.9,0.0198590576579784
0.9,0.0194847388444642
0.9,0.019094818623793
0.9,0.0186908466709166
0.9,0.0182743556914936
0.9,0.0178468552955364
0.9,0.0174098263514159
0.9,0.0169647157980416
0.9,0.0165129320832161
0.9,0.016055840724274
0.9,0.0155947608114011
0.9,0.0151309616294183
0.9,0.0146656598533697
0.9,0.0142000171965599
0.9,0.0137351384300815
0.9,0.0132720698732357
0.9,0.012811798214211
0.9,0.0123552497494216
0.9,0.0119032899274596
0.9,0.0114567232697642
0.9,0.0110162935823203
0.9,0.0105826843824111
0.9,0.0101565197801234
0.9,0.00973836536304717
0.9,0.00932872947654007
0.9,0.00892806463515583
0.9,0.00853668374643934
0.9,0.00815510542570297
0.9,0.00778361850389864
0.9,0.0074223052254504
0.9,0.00707144894029266
0.9,0.00673120546939332
0.9,0.00640168852799461
0.9,0.00608297210152586
0.9,0.00577509272435117
0.9,0.00547805186127648
0.9,0.00519181793455448
0.9,0.0049163292234955
0.9,0.00465149571517909
0.9,0.00439720161948243
0.9,0.00415330717284323
0.9,0.00391965143654849
0.9,0.00369605382691796
0.9,0.00348231660381115
0.9,0.00327822668522004
0.9,0.00308355727847975
0.9,0.00289807057445257
0.9,0.00272151802702925
0.9,0.00255364334504016
0.9,0.00239418398339342
0.9,0.00224287111906807
0.9,0.00209943294612924
0.9,0.00196359428786863
0.9,0.00183507940862571
0.9,0.00171361214631083
0.9,0.00159891700468462
0.9,0.00149072022162255
0.9,0.00138875086075974
0.9,0.00129274056626505
0.9,0.00120242648757363
0.9,0.00111754952732213
0.9,0.00103785613784591
0.9,0.000963098593153022
0.9,0.000893034961583883
0.9,0.000827429189774076
0.9,0.000766053202937877
0.9,0.00070868566740212
0.9,0.000655112376434452
0.9,0.000605125869450385
0.9,0.000558527397108266
0.9,0.000515125883189693
0.9,0.000474737269978709
0.9,0.000437184418556225
0.9,0.000402297950947261
0.9,0.000369915198616289
0.9,0.000339883820976716
0.9,0.00031205723439065
0.9,0.000286294495102091
0.9,0.000262462642415251
0.9,0.000240435408616957
0.9,0.000220091769957964
0.9,0.000201317302295223
0.9,0.000184008583173245
0.9,0.000168068155619316
0.9,0.000153388787388131
0.9,0.000139892862940361
0.9,0.000127488666096465
0.9,0.000116099013364401
0.91,0.00977126986952886
0.91,0.0104684659084244
0.91,0.0111695307730585
0.91,0.0118714759422372
0.91,0.0125713011973018
0.91,0.0132660191501026
0.91,0.0139526791117977
0.91,0.0146283899217257
0.91,0.0152903414221339
0.91,0.0159358243317218
0.91,0.0165622483309821
0.91,0.0171671582303696
0.91,0.0177482481413332
0.91,0.0183033736145714
0.91,0.0188305617458626
0.91,0.0193280192842895
0.91,0.0197941387969987
0.91,0.0202275029719919
0.91,0.0206268871510778
0.91,0.020991260199465
0.91,0.0213197838263176
0.91,0.021611810476345
0.91,0.0218668799156091
0.91,0.0220847146369584
0.91,0.0222652142066944
0.91,0.0224084486787525
0.91,0.0225146511922856
0.91,0.0225842098705043
0.91,0.0226176591312622
0.91,0.0226156705160127
0.91,0.02257904313858
0.91,0.0225086938488026
0.91,0.0224056472009533
0.91,0.0222710253106684
0.91,0.0221060376788504
0.91,0.0219119710496053
0.91,0.0216901793821737
0.91,0.021442073796422
0.91,0.0211691138076827
0.91,0.0208727961709871
0.91,0.0205546475731194
0.91,0.0202162150188155
0.91,0.0198590576581565
0.91,0.0194847388446328
0.91,0.0190948186235784
0.91,0.0186908466710621
0.91,0.0182743556915661
0.91,0.0178468552954886
0.91,0.0174098263513172
0.91,0.0169647158211458
0.91,0.0165129320828818
0.91,0.0160558407237794
0.91,0.0155947608107079
0.91,0.0151309616295391
0.91,0.0146656598535586
0.91,0.0142000171958047
0.91,0.013735138432527
0.91,0.013272069876025
0.91,0.0128117982207387
0.91,0.0123552492481585
0.91,0.0119032899257548
0.91,0.0114567232670411
0.91,0.0110162935634763
0.91,0.0105826843853022
0.91,0.010156519779322
0.91,0.0097383653611085
0.91,0.00932872947776897
0.91,0.00892806463508145
0.91,0.00853676910085566
0.91,0.00815518866725584
0.91,0.00778361849211018
0.91,0.00742230521044296
0.91,0.00707144892100209
0.91,0.00673120542934591
0.91,0.00640168848536682
0.91,0.00608297206017283
0.91,0.00577509268418552
0.91,0.00547805175756877
0.91,0.00519181786574685
0.91,0.00491632911617113
0.91,0.00465149562203981
0.91,0.00439720139887867
0.91,0.00415330704969419
0.91,0.00391965143807282
0.91,0.00369605383822424
0.91,0.00348231661436005
0.91,0.00327822670217315
0.91,0.00308355751209488
0.91,0.00289807057678804
0.91,0.00272151813071653
0.91,0.00255364367779043
0.91,0.00239418372547506
0.91,0.00224287074945861
0.91,0.00209943229234955
0.91,0.00196359427117732
0.91,0.0018350794227171
0.91,0.00171361213188459
0.91,0.00159891700810744
0.91,0.00149072031037956
0.91,0.0013887508813446
0.91,0.00129274116611278
0.91,0.00120242682709892
0.91,0.0011175497912943
0.91,0.00103785624107711
0.91,0.000963098242636518
0.91,0.000893034100706069
0.91,0.000827428933914742
0.91,0.000766053039177983
0.91,0.000708685569982936
0.91,0.000655112448517681
0.91,0.000605123106511618
0.91,0.000558527956720845
0.91,0.000515126059754456
0.91,0.000474736892779992
0.91,0.000437183866557556
0.91,0.000402297767616355
0.91,0.00036991612284365
0.91,0.000339884086043574
0.91,0.000312056741939237
0.91,0.000286293975537699
0.91,0.00026246200636626
0.91,0.000240434699175562
0.91,0.000220092040578379
0.91,0.00020131936272616
0.91,0.000184009102632832
0.91,0.000168065634534642
0.91,0.000153390281613763
0.91,0.00013989245580559
0.91,0.000127488655402352
0.91,0.000116074235054775
0.92,0.00908089474009789
0.92,0.00977126986952855
0.92,0.0104684659084245
0.92,0.0111695307730591
0.92,0.0118714759422374
0.92,0.0125713011973017
0.92,0.0132660191501054
0.92,0.0139526791118173
0.92,0.0146283899217104
0.92,0.0152903414221339
0.92,0.015935824331726
0.92,0.0165622483309642
0.92,0.0171671582303776
0.92,0.0177482481413917
0.92,0.0183033736145145
0.92,0.0188305617458751
0.92,0.0193280192842996
0.92,0.019794138797008
0.92,0.0202275029719991
0.92,0.0206268871510819
0.92,0.020991260199467
0.92,0.0213197838263153
0.92,0.0216118104761292
0.92,0.0218668799157347
0.92,0.0220847146370174
0.92,0.0222652142066745
0.92,0.0224084486786789
0.92,0.022514651192241
0.92,0.022584209870502
0.92,0.0226176591312623
0.92,0.0226156705160069
0.92,0.0225790431385727
0.92,0.0225086938493758
0.92,0.022405647200944
0.92,0.0222710253106636
0.92,0.0221060376781737
0.92,0.0219119710496026
0.92,0.021690179382682
0.92,0.0214420739651626
0.92,0.0211691138077214
0.92,0.0208727961710487
0.92,0.0205546475731797
0.92,0.020216215018891
0.92,0.0198590576582214
0.92,0.0194847388447221
0.92,0.0190948186240603
0.92,0.0186908466711361
0.92,0.0182743556916204
0.92,0.0178468552955673
0.92,0.0174098263512982
0.92,0.0169647158212306
0.92,0.016512932083275
0.92,0.0160558407240045
0.92,0.0155947608110165
0.92,0.0151309616254451
0.92,0.0146656598553031
0.92,0.0142000171976171
0.92,0.0137351384306283
0.92,0.0132720698728077
0.92,0.0128117982149691
0.92,0.0123552497460859
0.92,0.0119032899229126
0.92,0.0114567232636361
0.92,0.011016293559568
0.92,0.0105826843830065
0.92,0.0101565197783304
0.92,0.00973836536087391
0.92,0.00932872947038355
0.92,0.00892806462519424
0.92,0.00853676909413315
0.92,0.00815518865231357
0.92,0.00778361849341314
0.92,0.00742230522327214
0.92,0.00707144893630773
0.92,0.00673120544757444
0.92,0.00640168850373024
0.92,0.00608297204737274
0.92,0.00577509265643872
0.92,0.00547805170399385
0.92,0.0051918178171706
0.92,0.00491632915778406
0.92,0.00465149566333634
0.92,0.00439720139832378
0.92,0.00415330688518156
0.92,0.00391965104820624
0.92,0.00369605366769354
0.92,0.00348231661651366
0.92,0.00327822671568812
0.92,0.0030835575125463
0.92,0.00289807063802261
0.92,0.00272151818460875
0.92,0.00255364362890664
0.92,0.00239418404885017
0.92,0.00224287071978968
0.92,0.0020994322100929
0.92,0.00196359380434208
0.92,0.00183507931407378
0.92,0.00171361213486332
0.92,0.00159891699790049
0.92,0.00149072031732067
0.92,0.00138875096644631
0.92,0.0012927411729251
0.92,0.00120242746491028
0.92,0.00111755013442782
0.92,0.00103785645953303
0.92,0.000963098696717291
0.92,0.000893033977099389
0.92,0.000827428146041642
0.92,0.000766052685776231
0.92,0.000708685260475406
0.92,0.000655112188464368
0.92,0.000605126409338519
0.92,0.000558528390735225
0.92,0.000515126523907394
0.92,0.000474737048960616
0.92,0.000437183673797747
0.92,0.000402297126122164
0.92,0.000369916140559479
0.92,0.000339884982176075
0.92,0.000312056731556876
0.92,0.00028629342286024
0.92,0.000262461478721221
0.92,0.000240434015134738
0.92,0.000220091559765212
0.92,0.000201320053900389
0.92,0.000184011054014555
0.92,0.000167958882005159
0.92,0.000153362830916492
0.92,0.000139893043005657
0.92,0.00012748862926415
0.92,0.000116098901771888
0.92,0.000105649031393096
0.93,0.00840023172134079
0.93,0.00908089474009681
0.93,0.00977126986952944
0.93,0.0104684659084253
0.93,0.0111695307730485
0.93,0.0118714759422369
0.93,0.0125713011972996
0.93,0.0132660191501071
0.93,0.0139526791118042
0.93,0.0146283899217125
0.93,0.0152903414221389
0.93,0.0159358243317304
0.93,0.0165622483310217
0.93,0.0171671582304132
0.93,0.0177482481414008
0.93,0.0183033736145198
0.93,0.0188305617458835
0.93,0.0193280192843065
0.93,0.0197941387970127
0.93,0.0202275029720006
0.93,0.0206268871510809
0.93,0.0209912601994573
0.93,0.0213197838262345
0.93,0.0216118104762655
0.93,0.0218668799156409
0.93,0.0220847146368542
0.93,0.0222652142066436
0.93,0.0224084486786774
0.93,0.0225146511922381
0.93,0.022584209870992
0.93,0.0226176591317609
0.93,0.022615670516006
0.93,0.0225790431385695
0.93,0.0225086938487905
0.93,0.0224056472009407
0.93,0.0222710253106575
0.93,0.0221060376781693
0.93,0.0219119710496027
0.93,0.0216901793821753
0.93,0.0214420739733192
0.93,0.021169113807726
0.93,0.0208727961710625
0.93,0.0205546475732264
0.93,0.020216215018945
0.93,0.0198590576583079
0.93,0.0194847388448152
0.93,0.0190948186241603
0.93,0.0186908466712734
0.93,0.0182743556918133
0.93,0.0178468552958008
0.93,0.0174098263516554
0.93,0.016964715822426
0.93,0.0165129320851238
0.93,0.0160558407258059
0.93,0.0155947608124291
0.93,0.0151309616262455
0.93,0.0146656598528284
0.93,0.0142000171953716
0.93,0.0137351384293972
0.93,0.0132720698720594
0.93,0.0128117982131399
0.93,0.0123552497439745
0.93,0.0119032899205299
0.93,0.0114567232610706
0.93,0.0110162935568371
0.93,0.0105826843630815
0.93,0.0101565197766146
0.93,0.00973836536120887
0.93,0.00932872947296604
0.93,0.00892806463012807
0.93,0.00853676909083589
0.93,0.00815518864608078
0.93,0.0077836184845218
0.93,0.00742230520300569
0.93,0.00707144892860123
0.93,0.00673120544100014
0.93,0.00640168849937917
0.93,0.00608297208211594
0.93,0.00577509269226606
0.93,0.00547805174509586
0.93,0.00519181780110034
0.93,0.00491632909927397
0.93,0.00465149561048328
0.93,0.00439720141362021
0.93,0.00415330696140148
0.93,0.00391965102809833
0.93,0.00369605337982448
0.93,0.00348231642598162
0.93,0.00327822649532061
0.93,0.00308355730035892
0.93,0.00289807076835347
0.93,0.00272151822012079
0.93,0.00255364369727396
0.93,0.00239418403403002
0.93,0.00224287105427123
0.93,0.00209943220747077
0.93,0.00196359350462894
0.93,0.00183507928455762
0.93,0.00171361204390119
0.93,0.00159891692376601
0.93,0.0014907202783816
0.93,0.00138875098078972
0.93,0.00129274125302059
0.93,0.00120242745490229
0.93,0.00111755030748673
0.93,0.00103785680300916
0.93,0.000963098537665186
0.93,0.000893034404824355
0.93,0.000827428030430788
0.93,0.000766052448253784
0.93,0.000708685303138168
0.93,0.000655109061684644
0.93,0.000605126794172905
0.93,0.000558528561391158
0.93,0.0005151269198298
0.93,0.000474737614234666
0.93,0.000437184131396373
0.93,0.000402296907794142
0.93,0.000369915450945113
0.93,0.000339885238200388
0.93,0.000312057503097929
0.93,0.000286293198491272
0.93,0.000262460884796312
0.93,0.000240433487040725
0.93,0.000220090858584321
0.93,0.000201319011487566
0.93,0.000184012350985086
0.93,0.000168066201558847
0.93,0.000153388334851456
0.93,0.000139894305417165
0.93,0.000127488268687692
0.93,0.000116098984732194
0.93,0.000105648008186243
0.93,9.60677454999725e-05
0.94,0.00840023172133925
0.94,0.00908089474009761
0.94,0.00977126986952941
0.94,0.010468465908425
0.94,0.011169530773059
0.94,0.011871475942237
0.94,0.0125713011973006
0.94,0.0132660191500963
0.94,0.0139526791118066
0.94,0.0146283899217209
0.94,0.0152903414221457
0.94,0.0159358243317372
0.94,0.016562248331017
0.94,0.017167158230422
0.94,0.0177482481414074
0.94,0.0183033736144909
0.94,0.0188305617458879
0.94,0.0193280192843086
0.94,0.0197941387970121
0.94,0.0202275029719954
0.94,0.0206268871510773
0.94,0.0209912601994664
0.94,0.0213197838268184
0.94,0.0216118104761931
0.94,0.0218668799156885
0.94,0.0220847146369417
0.94,0.0222652142070629
0.94,0.0224084486791073
0.94,0.0225146511922376
0.94,0.0225842098705027
0.94,0.0226176591312605
0.94,0.0226156705160064
0.94,0.0225790431384052
0.94,0.0225086938487886
0.94,0.0224056471978137
0.94,0.0222710253105375
0.94,0.0221060376781537
0.94,0.0219119710495862
0.94,0.0216901793821736
0.94,0.021442073973342
0.94,0.0211691138077578
0.94,0.0208727961710963
0.94,0.0205546475732357
0.94,0.0202162150189448
0.94,0.0198590576582946
0.94,0.0194847388448019
0.94,0.0190948186241658
0.94,0.018690846671342
0.94,0.0182743556919794
0.94,0.0178468552963252
0.94,0.017409826352304
0.94,0.016964715823132
0.94,0.0165129320856936
0.94,0.0160558407274988
0.94,0.0155947608137087
0.94,0.0151309616272428
0.94,0.014665659849083
0.94,0.0142000171938407
0.94,0.0137351384276113
0.94,0.0132720698693596
0.94,0.012811798211084
0.94,0.012355249742768
0.94,0.011903289919317
0.94,0.0114567232599179
0.94,0.0110162935558146
0.94,0.0105826843622837
0.94,0.0101565197566166
0.94,0.0097383653610249
0.94,0.00932872947744068
0.94,0.00892806467261809
0.94,0.00853676914346491
0.94,0.00815518870873755
0.94,0.00778361854322163
0.94,0.00742230527325149
0.94,0.00707144899324119
0.94,0.00673120551405681
0.94,0.00640168859679902
0.94,0.00608297218630449
0.94,0.00577509281504174
0.94,0.00547805188803796
0.94,0.00519181800536539
0.94,0.00491632932643293
0.94,0.00465149561097711
0.94,0.00439720138722244
0.94,0.00415330269692027
0.94,0.00391965108033632
0.94,0.00369605338649803
0.94,0.00348231614958783
0.94,0.00327822643054332
0.94,0.00308355723239551
0.94,0.00289807049397428
0.94,0.00272151798746689
0.94,0.0025536437374396
0.94,0.0023941841000803
0.94,0.00224287103220422
0.94,0.00209943254081657
0.94,0.00196359368623744
0.94,0.00183507862490329
0.94,0.00171361198486797
0.94,0.00159891662720102
0.94,0.00149072018435548
0.94,0.00138875093068003
0.94,0.0012927412786965
0.94,0.00120240643884806
0.94,0.00111755078466147
0.94,0.00103785695863912
0.94,0.000963098877494684
0.94,0.000893034232761325
0.94,0.000827427960520488
0.94,0.000766051944776303
0.94,0.000708684418876615
0.94,0.000655111481335791
0.94,0.000605125907846338
0.94,0.000558528883569442
0.94,0.0005151274721511
0.94,0.000474737764764477
0.94,0.000437184251828038
0.94,0.000402297365486026
0.94,0.000369915215002736
0.94,0.000339884564184878
0.94,0.000312057988042458
0.94,0.00028629376770839
0.94,0.000262460497951977
0.94,0.000240432876897234
0.94,0.000220090323556299
0.94,0.000201318365107284
0.94,0.000183909821012129
0.94,0.000168067690268003
0.94,0.000153389199937237
0.94,0.000139891383040158
0.94,0.000127419376146687
0.94,0.000116098555552391
0.94,0.000105649042595246
0.94,9.60694515810268e-05
0.95,0.00773208753772957
0.95,0.00840023172134018
0.95,0.0090808947400977
0.95,0.0097712698695295
0.95,0.0104684659084255
0.95,0.0111695307730593
0.95,0.0118714759422377
0.95,0.0125713011972929
0.95,0.0132660191501001
0.95,0.0139526791118114
0.95,0.014628389921722
0.95,0.0152903414221511
0.95,0.0159358243317276
0.95,0.016562248330874
0.95,0.0171671582303287
0.95,0.0177482481413514
0.95,0.0183033736145186
0.95,0.0188305617458819
0.95,0.0193280192843081
0.95,0.0197941387970078
0.95,0.0202275029719986
0.95,0.0206268871510794
0.95,0.0209912601994201
0.95,0.0213197838262656
0.95,0.0216118104765441
0.95,0.0218668799160549
0.95,0.0220847146369432
0.95,0.0222652142066437
0.95,0.0224084486785103
0.95,0.0225146511922393
0.95,0.0225842098705046
0.95,0.022617659131264
0.95,0.0226156705160092
0.95,0.0225790431385697
0.95,0.0225086938487831
0.95,0.0224056472009255
0.95,0.0222710253106375
0.95,0.0221060376779975
0.95,0.0219119710495985
0.95,0.0216901793821898
0.95,0.0214420739733393
0.95,0.0211691138077491
0.95,0.0208727961710583
0.95,0.0205546475731968
0.95,0.0202162150188852
0.95,0.0198590576582227
0.95,0.0194847388447275
0.95,0.0190948186241353
0.95,0.0186908466713532
0.95,0.0182743556921776
0.95,0.017846855295713
0.95,0.0174098263518431
0.95,0.0169647158228954
0.95,0.0165129320853598
0.95,0.0160558407271042
0.95,0.0155947608152112
0.95,0.0151309616294583
0.95,0.0146656598534143
0.95,0.0142000171934339
0.95,0.0137351384230258
0.95,0.0132720698686279
0.95,0.0128117982102711
0.95,0.0123552497404087
0.95,0.011903289919206
0.95,0.0114567232600625
0.95,0.0110162935563142
0.95,0.0105826843848118
0.95,0.0101565197822561
0.95,0.00973836539181705
0.95,0.00932872951278152
0.95,0.00892806210480135
0.95,0.00853676914647239
0.95,0.00815518870906407
0.95,0.00778361855316934
0.95,0.00742230527790155
0.95,0.00707144898798417
0.95,0.00673120551534523
0.95,0.00640168858097423
0.95,0.0060829721593697
0.95,0.0057750928149688
0.95,0.00547805188780748
0.95,0.0051918180136441
0.95,0.00491632933578168
0.95,0.00465149585163505
0.95,0.00439720165403545
0.95,0.00415330717563678
0.95,0.00391965107405334
0.95,0.00369605343562318
0.95,0.00348231613298311
0.95,0.00327822615636375
0.95,0.00308355703439389
0.95,0.00289807044101376
0.95,0.00272151810931409
0.95,0.00255364343942244
0.95,0.00239418384281875
0.95,0.00224287113107446
0.95,0.00209943256704359
0.95,0.00196359385192868
0.95,0.00183507875257782
0.95,0.00171361134057002
0.95,0.00159891683748459
0.95,0.00149072014619001
0.95,0.00138875080635015
0.95,0.00129274116559852
0.95,0.00120242756718913
0.95,0.00111755084152287
0.95,0.0010378574677854
0.95,0.000963099060518502
0.95,0.000893034701824114
0.95,0.000827428261922059
0.95,0.00076605240067007
0.95,0.000708681264083744
0.95,0.00065511127732365
0.95,0.000605125445731103
0.95,0.000558528354983157
0.95,0.000515127124151471
0.95,0.000474738421676113
0.95,0.000437184322392037
0.95,0.00040229804782177
0.95,0.000369915565918699
0.95,0.000339884191042916
0.95,0.000312057425474688
0.95,0.000286294416065314
0.95,0.000262460804979714
0.95,0.000240401753909936
0.95,0.000220089731820305
0.95,0.000201317798260714
0.95,0.000184012120366006
0.95,0.000168068407883748
0.95,0.000153391064098063
0.95,0.000139890645928897
0.95,0.000127488864423597
0.95,0.000116099218484766
0.95,0.000105649019603415
0.95,9.60682689008507e-05
0.95,8.72940414207157e-05
0.96,0.0070791622808142
0.96,0.00773208753773005
0.96,0.00840023172134036
0.96,0.00908089474009784
0.96,0.00977126986952975
0.96,0.0104684659084258
0.96,0.0111695307730598
0.96,0.0118714759422304
0.96,0.0125713011972971
0.96,0.0132660191501041
0.96,0.0139526791118219
0.96,0.0146283899217294
0.96,0.0152903414220144
0.96,0.0159358243316594
0.96,0.0165622483310285
0.96,0.01716715823043
0.96,0.0177482481414113
0.96,0.0183033736145911
0.96,0.0188305617459987
0.96,0.0193280192844646
0.96,0.0197941387972097
0.96,0.0202275029722118
0.96,0.0206268871513165
0.96,0.0209912601996891
0.96,0.0213197838262637
0.96,0.0216118104762897
0.96,0.0218668799156888
0.96,0.022084714636943
0.96,0.0222652142066435
0.96,0.0224084486786764
0.96,0.0225146511950915
0.96,0.0225842098705082
0.96,0.0226176591306846
0.96,0.0226156705160063
0.96,0.0225790431385647
0.96,0.0225086938487467
0.96,0.0224056472009307
0.96,0.0222710253106463
0.96,0.0221060376781611
0.96,0.0219119710495983
0.96,0.0216901793821833
0.96,0.0214420739731399
0.96,0.0211691138077106
0.96,0.0208727961710091
0.96,0.0205546475731362
0.96,0.0202162150188052
0.96,0.0198590576581133
0.96,0.019484738844613
0.96,0.0190948186240162
0.96,0.0186908466712739
0.96,0.0182743556913754
0.96,0.01784685529556
0.96,0.0174098263513651
0.96,0.0169647158226502
0.96,0.0165129320848867
0.96,0.0160558407265716
0.96,0.0155947595944352
0.96,0.0151309616304741
0.96,0.0146656598529955
0.96,0.014200017190579
0.96,0.0137351384275685
0.96,0.0132720698647172
0.96,0.0128117982044581
0.96,0.0123552497423131
0.96,0.0119032899323812
0.96,0.0114567232744106
0.96,0.0110162935023597
0.96,0.0105826843840056
0.96,0.0101565197812769
0.96,0.00973836536762374
0.96,0.00932872951209673
0.96,0.00892806467421758
0.96,0.00853676914668444
0.96,0.00815518870989806
0.96,0.00778361855705001
0.96,0.00742230528418786
0.96,0.00707144900234513
0.96,0.00673120548866102
0.96,0.00640168857164602
0.96,0.0060829721677359
0.96,0.00577509276269372
0.96,0.00547805184238204
0.96,0.00519181801343804
0.96,0.00491632934523656
0.96,0.00465149586224434
0.96,0.00439720166910984
0.96,0.00415330719564411
0.96,0.00391965136492778
0.96,0.00369605375488691
0.96,0.00348231648109243
0.96,0.0032782261533213
0.96,0.00308355691477846
0.96,0.0028980702505057
0.96,0.00272151798232545
0.96,0.00255364341497843
0.96,0.00239418378291001
0.96,0.00224287077765206
0.96,0.00209943228846776
0.96,0.00196359387424683
0.96,0.00183507896668544
0.96,0.00171361144629301
0.96,0.00159891659906775
0.96,0.00149072014711504
0.96,0.00138875078962264
0.96,0.00129274107131527
0.96,0.00120242739633314
0.96,0.00111755090270704
0.96,0.00103785751278718
0.96,0.000963099301139803
0.96,0.000893034683653982
0.96,0.000827428416198428
0.96,0.000766052155143582
0.96,0.00070868452068984
0.96,0.000655111062390024
0.96,0.000605125270114915
0.96,0.000558527619336502
0.96,0.0005151270045054
0.96,0.000474737938816139
0.96,0.000437184902510435
0.96,0.000402297531931994
0.96,0.000369916209762788
0.96,0.000339884513924193
0.96,0.000312056879395506
0.96,0.000286294065580339
0.96,0.000262461504947353
0.96,0.000240432407558444
0.96,0.000220089124222334
0.96,0.000201317243389898
0.96,0.000184011541738194
0.96,0.000168058745954713
0.96,0.000153391969216266
0.96,0.000139891748059284
0.96,0.000127486411163336
0.96,0.000116100469132796
0.96,0.00010564852791406
0.96,9.6069269182486e-05
0.96,8.72940420877377e-05
0.96,7.92608937851824e-05
0.97,0.00644402928533983
0.97,0.00707916228081376
0.97,0.00773208753773024
0.97,0.00840023172134041
0.97,0.00908089474009782
0.97,0.00977126986953011
0.97,0.0104684659084259
0.97,0.0111695307730546
0.97,0.0118714759422335
0.97,0.0125713011973042
0.97,0.0132660191501154
0.97,0.0139526791118167
0.97,0.0146283899216369
0.97,0.0152903414221592
0.97,0.0159358243317502
0.97,0.0165622483310169
0.97,0.0171671582304314
0.97,0.0177482481414731
0.97,0.0183033736145269
0.97,0.0188305617458856
0.97,0.0193280192842866
0.97,0.0197941387969792
0.97,0.0202275029719617
0.97,0.0206268871510378
0.97,0.0209912601994166
0.97,0.0213197838262627
0.97,0.0216118104762933
0.97,0.0218668799156921
0.97,0.0220847146369445
0.97,0.0222652142066455
0.97,0.0224084486786758
0.97,0.0225146511922305
0.97,0.0225842098705052
0.97,0.0226176591312582
0.97,0.0226156705160039
0.97,0.022579043138525
0.97,0.0225086938487788
0.97,0.0224056472009263
0.97,0.0222710253106426
0.97,0.0221060376781572
0.97,0.0219119710495881
0.97,0.0216901793821721
0.97,0.0214420739732859
0.97,0.0211691138076787
0.97,0.0208727961709729
0.97,0.0205546475730599
0.97,0.0202162150186935
0.97,0.0198590576579859
0.97,0.0194847388444613
0.97,0.0190948186238488
0.97,0.0186908466707547
0.97,0.0182743556912043
0.97,0.0178468552953369
0.97,0.0174098263510775
0.97,0.0169647158217271
0.97,0.0165129320845535
0.97,0.0160558407261017
0.97,0.0155947608141597
0.97,0.0151309616300269
0.97,0.0146656598527772
0.97,0.0142000171924249
0.97,0.0137351384280555
0.97,0.0132720698706048
0.97,0.0128117982179671
0.97,0.0123552497463723
0.97,0.0119032899209117
0.97,0.0114567232730438
0.97,0.0110162935695759
0.97,0.0105826843762452
0.97,0.0101565197718018
0.97,0.00973836535647599
0.97,0.0093287295041502
0.97,0.0089280646724752
0.97,0.00853676914511681
0.97,0.0081551887099055
0.97,0.00778361855705634
0.97,0.00742230528703258
0.97,0.00707144900781365
0.97,0.00673120552709294
0.97,0.00640168859109225
0.97,0.00608297216447407
0.97,0.00577509278428079
0.97,0.00547805182343097
0.97,0.00519181795883195
0.97,0.00491632934596109
0.97,0.00465149587436375
0.97,0.00439720169598723
0.97,0.00415330720882334
0.97,0.00391965138574046
0.97,0.00369605375841764
0.97,0.00348231657190223
0.97,0.00327822657924903
0.97,0.00308355728913967
0.97,0.00289807038606882
0.97,0.00272151781841967
0.97,0.00255316922868776
0.97,0.00239418378070932
0.97,0.00224287073999219
0.97,0.00209942469689528
0.97,0.00196359352355358
0.97,0.00183507865222698
0.97,0.00171361167408057
0.97,0.00159891628956466
0.97,0.00149072009401441
0.97,0.00138875081655043
0.97,0.00129274107440169
0.97,0.00120242733220599
0.97,0.0011175506785015
0.97,0.0010378577874377
0.97,0.000963099580528093
0.97,0.000893034713241647
0.97,0.000827428675039155
0.97,0.000766049261264889
0.97,0.000708684497940038
0.97,0.000655111237005235
0.97,0.000605125153375852
0.97,0.000558527586758117
0.97,0.000515126378366482
0.97,0.000474737884838206
0.97,0.000437184520049261
0.97,0.000402298016878522
0.97,0.000369916990946129
0.97,0.000339885156167341
0.97,0.000312057118139197
0.97,0.000286293374916813
0.97,0.000262461432988914
0.97,0.000240433031381215
0.97,0.000220088935746876
0.97,0.000201316577788546
0.97,0.000184011046294952
0.97,0.000168067733792299
0.97,0.000153392307634004
0.97,0.00013989316658547
0.97,0.000127487315976893
0.97,0.000116097478131572
0.97,0.00010558635698743
0.97,9.60688577267277e-05
0.97,8.7293181034731e-05
0.97,7.92624036285439e-05
0.98,0.00644402928533938
0.98,0.00707916228081396
0.98,0.00773208753773052
0.98,0.00840023172134036
0.98,0.00908089474009819
0.98,0.00977126986953027
0.98,0.0104684659084215
0.98,0.0111695307730565
0.98,0.0118714759422366
0.98,0.0125713011973093
0.98,0.013266019150045
0.98,0.0139526791118599
0.98,0.0146283899217277
0.98,0.0152903414221472
0.98,0.0159358243317498
0.98,0.016562248331017
0.98,0.0171671582304126
0.98,0.0177482481413916
0.98,0.018303373614511
0.98,0.0188305617458654
0.98,0.0193280192842825
0.98,0.0197941387969807
0.98,0.0202275029719607
0.98,0.0206268871510364
0.98,0.0209912601994165
0.98,0.0213197838261973
0.98,0.0216118104762926
0.98,0.0218668799156935
0.98,0.0220847146369438
0.98,0.0222652142066463
0.98,0.0224084486786802
0.98,0.0225146511922432
0.98,0.0225842098705072
0.98,0.0226176591312612
0.98,0.0226156705159678
0.98,0.0225790431385619
0.98,0.0225086938487797
0.98,0.0224056472009281
0.98,0.0222710253106463
0.98,0.0221060376781566
0.98,0.0219119710495844
0.98,0.0216901793821574
0.98,0.0214420739732896
0.98,0.0211691138076558
0.98,0.0208727961709239
0.98,0.0205546475729868
0.98,0.0202162150185923
0.98,0.0198590576578487
0.98,0.0194847388442878
0.98,0.0190948186236291
0.98,0.0186908466706663
0.98,0.0182743556912515
0.98,0.0178468552953633
0.98,0.0174098263507427
0.98,0.0169647158213195
0.98,0.0165129320522596
0.98,0.016055840725788
0.98,0.0155947608139371
0.98,0.0151309616299686
0.98,0.014665659852788
0.98,0.0142000171912992
0.98,0.0137351384352727
0.98,0.0132720698772114
0.98,0.0128117982206369
0.98,0.0123552497491851
0.98,0.0119032899231353
0.98,0.0114567232609102
0.98,0.0110162935536716
0.98,0.0105826843563456
0.98,0.010156519769784
0.98,0.00973836535200356
0.98,0.00932872946793872
0.98,0.00892806465496754
0.98,0.00853676912835655
0.98,0.00815518869398968
0.98,0.00778361854029685
0.98,0.00742230526667564
0.98,0.00707144899268353
0.98,0.00673120553113038
0.98,0.00640168859957158
0.98,0.00608297218280096
0.98,0.00577509280657218
0.98,0.00547805183489203
0.98,0.00519181794503409
0.98,0.00491632928254204
0.98,0.00465149580359059
0.98,0.00439720169699176
0.98,0.00415330724011609
0.98,0.00391965140154893
0.98,0.00369605377979765
0.98,0.00348231657000686
0.98,0.00327822666929145
0.98,0.00308355738845156
0.98,0.0028980705270234
0.98,0.00272151793669795
0.98,0.00255364363858313
0.98,0.00239418374347089
0.98,0.00224287076118013
0.98,0.00209943218525699
0.98,0.00196359345381025
0.98,0.0018350785803829
0.98,0.00171361128831315
0.98,0.00159891653545108
0.98,0.00149071958879432
0.98,0.00138875075441192
0.98,0.00129274112453936
0.98,0.00120242735414577
0.98,0.00111755064503583
0.98,0.00103785732144535
0.98,0.000963099653211064
0.98,0.000893035254961427
0.98,0.000827428677222741
0.98,0.000766052518586857
0.98,0.000708684532533255
0.98,0.00065511131133511
0.98,0.000605125332887813
0.98,0.000558527462413583
0.98,0.000515126599418103
0.98,0.000474737270901526
0.98,0.000437184466257401
0.98,0.00040229795551916
0.98,0.000369916149648208
0.98,0.000339885858381406
0.98,0.000312057771422403
0.98,0.000286293453017894
0.98,0.000262460683281951
0.98,0.000240433235847437
0.98,0.000220088784815164
0.98,0.00020131618839514
0.98,0.000184010396059531
0.98,0.000168067263886851
0.98,0.000153391928240598
0.98,0.000139893708570593
0.98,0.000127488963444389
0.98,0.000116096884462014
0.98,0.000105649254671825
0.98,9.60694072538182e-05
0.98,8.72940931992972e-05
0.98,7.92623968970396e-05
0.98,7.1915815279322e-05
0.99,0.00582911760818346
0.99,0.00644402928508157
0.99,0.00707916228081432
0.99,0.00773208753773089
0.99,0.00840023172134068
0.99,0.00908089474009863
0.99,0.00977126986952765
0.99,0.010468465908424
0.99,0.0111695307730586
0.99,0.0118714759421823
0.99,0.0125713011972558
0.99,0.0132660191501218
0.99,0.0139526791118198
0.99,0.0146283899217276
0.99,0.0152903414221582
0.99,0.0159358243317492
0.99,0.0165622483310144
0.99,0.0171671582304111
0.99,0.017748248141765
0.99,0.0183033736145091
0.99,0.0188305617458653
0.99,0.0193280192842804
0.99,0.0197941387969775
0.99,0.0202275029719594
0.99,0.0206268871510336
0.99,0.0209912601989645
0.99,0.021319783826197
0.99,0.0216118104762961
0.99,0.0218668799156964
0.99,0.02208471463695
0.99,0.0222652142066481
0.99,0.0224084486786825
0.99,0.0225146511922449
0.99,0.0225842098705064
0.99,0.0226176592330942
0.99,0.022615670516002
0.99,0.022579043138563
0.99,0.0225086938478571
0.99,0.0224056472009327
0.99,0.022271025310641
0.99,0.0221060376781665
0.99,0.0219119710496053
0.99,0.0216901793821614
0.99,0.0214420739732779
0.99,0.0211691138076343
0.99,0.0208727961708813
0.99,0.0205546475729197
0.99,0.0202162150181464
0.99,0.0198590576576925
0.99,0.0194847388440738
0.99,0.0190948186233408
0.99,0.0186908466704998
0.99,0.0182743556909907
0.99,0.0178468552945784
0.99,0.017409826350526
0.99,0.0169647158208895
0.99,0.0165129320834722
0.99,0.0160558407248954
0.99,0.0155947608128072
0.99,0.0151309616285833
0.99,0.0146656598535445
0.99,0.01420001719783
0.99,0.0137351384368278
0.99,0.0132720698797456
0.99,0.0128117982235574
0.99,0.0123552497573242
0.99,0.0119032899319519
0.99,0.0114567232701461
0.99,0.01101629356273
0.99,0.0105826843653635
0.99,0.010156519756305
0.99,0.00973836533728289
0.99,0.00932872947815688
0.99,0.00892806466584739
0.99,0.00853676913320789
0.99,0.00815518870726062
0.99,0.00778361855516574
0.99,0.00742230528323173
0.99,0.00707144900476608
0.99,0.00673120550150119
0.99,0.00640168856828038
0.99,0.00608297216070797
0.99,0.00577509278924071
0.99,0.00547805185765515
0.99,0.00519181798322887
0.99,0.00491632925414254
0.99,0.00465149577644408
0.99,0.00439720161734103
0.99,0.0041533071653832
0.99,0.00391965143837836
0.99,0.00369578084055644
0.99,0.00348231659580756
0.99,0.00327822667766542
0.99,0.00308355739911104
0.99,0.00289807062743574
0.99,0.00272151819328403
0.99,0.00255364344695064
0.99,0.00239418395561164
0.99,0.00224287082795138
0.99,0.00209943222860676
0.99,0.00196359346122321
0.99,0.00183507852970655
0.99,0.00171361122734792
0.99,0.00159891610487417
0.99,0.00149071930170641
0.99,0.0013887506309529
0.99,0.00129274105392763
0.99,0.00120242742998844
0.99,0.00111755080984777
0.99,0.00103785731772166
0.99,0.000963099373193721
0.99,0.000893035283556776
0.99,0.00082742618612941
0.99,0.000766052496628866
0.99,0.000708684803993886
0.99,0.000655111305449596
0.99,0.000605125418135399
0.99,0.000558527629247685
0.99,0.000515126241467767
0.99,0.00047473756342864
0.99,0.00043718389891878
0.99,0.000402297875486513
0.99,0.000369916752770427
0.99,0.000339886573190729
0.99,0.000312058443900476
0.99,0.000286294110876995
0.99,0.000262460531589515
0.99,0.000240432568496818
0.99,0.000220089779308541
0.99,0.000201316391552631
0.99,0.000184009861910361
0.99,0.000168066680133361
0.99,0.00015339145824278
0.99,0.000139893680045855
0.99,0.000127489910256351
0.99,0.000116098374265849
0.99,0.000105646918056035
0.99,9.60708563360058e-05
0.99,8.72934133999692e-05
0.99,7.92616192399898e-05
0.99,7.19171628635884e-05
1,0.00523669762037321
1,0.00582911760818292
1,0.00644402928533998
1,0.00707916228081472
1,0.0077320875377308
1,0.00840023172134109
1,0.00908089474009707
1,0.00977126986952948
1,0.010468465908426
1,0.0111695307730608
1,0.0118714759422408
1,0.012571301197314
1,0.0132660191500889
1,0.0139526791118199
1,0.0146283899217228
1,0.0152903414221567
1,0.015935824331748
1,0.0165622483310137
1,0.0171671582304109
1,0.0177482481413915
1,0.0183033736145077
1,0.0188305617458639
1,0.0193280192852343
1,0.019794138796974
1,0.0202275029720204
1,0.0206268871510339
1,0.0209912601994161
1,0.021319783826201
1,0.0216118104763016
1,0.0218668799192668
1,0.0220847146368455
1,0.0222652142066541
1,0.0224084486786832
1,0.0225146511922436
1,0.0225842098704739
1,0.0226176591312588
1,0.0226156705160023
1,0.0225790428507125
1,0.022508693848786
1,0.022405647200927
1,0.0222710253106636
1,0.0221060376781921
1,0.0219119710496012
1,0.0216901793821561
1,0.021442073973061
1,0.0211691138075892
1,0.0208727961708088
1,0.0205546475728202
1,0.0202162150183596
1,0.0198590576575441
1,0.0194847388438614
1,0.0190948186230466
1,0.0186908466703023
1,0.0182743556907298
1,0.0178468552942668
1,0.017409826350184
1,0.0169647158205332
1,0.0165129320831882
1,0.0160558407247002
1,0.0155947608127801
1,0.0151309616288545
1,0.0146656598595393
1,0.0142000171976491
1,0.0137351384367684
1,0.0132720698819904
1,0.0128117982244268
1,0.0123552497580548
1,0.0119032899364292
1,0.0114567232766236
1,0.0110162935690421
1,0.0105826843706058
1,0.0101565197594259
1,0.00973836533703532
1,0.00932872947970265
1,0.00892806463757156
1,0.00853676913729062
1,0.00815518870153908
1,0.00778361854820142
1,0.00742230528369758
1,0.00707144900567991
1,0.00673120552779971
1,0.00640168859654011
1,0.00608297218428477
1,0.0057750927793655
1,0.00547805184891392
1,0.00519181796759227
1,0.00491632928392605
1,0.00465149578059587
1,0.00439720159089418
1,0.00415330715779327
1,0.00391965143569584
1,0.00369605383809635
1,0.00348231666557486
1,0.00327822669602296
1,0.00308355740963528
1,0.00289807062222591
1,0.00272151820026201
1,0.0025536437277518
1,0.00239418394929514
1,0.00224287095256237
1,0.00209943260364143
1,0.00196359353658382
1,0.00183507856074638
1,0.0017135844531031
1,0.00159891602860074
1,0.0014907193537459
1,0.0013887499425731
1,0.00129274090295572
1,0.00120242734724552
1,0.00111755077164921
1,0.0010378573745573
1,0.00096309944391626
1,0.000893035029705835
1,0.000827429217320486
1,0.000766052565764452
1,0.000708684755040823
1,0.000655111706558964
1,0.000605125349827373
1,0.000558527742891224
1,0.000515126396061216
1,0.000474737643010092
1,0.00043718423571093
1,0.000402297082387371
1,0.00036962825935527
1,0.000339886616539609
1,0.000312056553326112
1,0.000286294794884512
1,0.000262461149803439
1,0.000240432152152525
1,0.000220089322314987
1,0.000201317790952782
1,0.000184009837227883
1,0.000168066042824488
1,0.000153390971483258
1,0.000139893302341321
1,0.000127490222791238
1,0.000116099658126867
1,0.000105647648331875
1,9.60679787684882e-05
1,8.7295473605753e-05
1,7.92617307059373e-05
1,7.19171594623091e-05
1,6.52050111669134e-05


==> data/S1.csv <==
Pvals,S1
0,NaN
0.005,NaN
0.01,NaN
0.015,NaN
0.02,NaN
0.025,NaN
0.03,NaN
0.035,NaN
0.04,NaN
0.045,NaN
0.05,NaN
0.055,NaN
0.06,NaN
0.065,NaN
0.07,NaN
0.075,NaN
0.08,NaN
0.085,NaN
0.09,NaN
0.095,NaN
0.1,NaN
0.105,NaN
0.11,NaN
0.115,NaN
0.12,NaN
0.125,NaN
0.13,NaN
0.135,NaN
0.14,NaN
0.145,NaN
0.15,NaN
0.155,NaN
0.16,NaN
0.165,NaN
0.17,NaN
0.175,NaN
0.18,NaN
0.185,NaN
0.19,NaN
0.195,NaN
0.2,NaN
0.205,NaN
0.21,NaN
0.215,NaN
0.22,NaN
0.225,NaN
0.23,NaN
0.235,NaN
0.24,NaN
0.245,NaN
0.25,NaN
0.255,NaN
0.26,NaN
0.265,NaN
0.27,NaN
0.275,NaN
0.28,NaN
0.285,NaN
0.29,NaN
0.295,NaN
0.3,NaN
0.305,NaN
0.31,NaN
0.315,NaN
0.32,NaN
0.325,NaN
0.33,NaN
0.335,NaN
0.34,NaN
0.345,NaN
0.35,NaN
0.355,NaN
0.36,NaN
0.365,NaN
0.37,NaN
0.375,0.0211588591874764
0.375,0.0204366608703833
0.375,0.0197199079783401
0.375,0.0190099401166175
0.375,0.0183080247122523
0.375,0.0176153234662948
0.375,0.0169329099232294
0.375,0.0162617671095738
0.375,0.0156027889437715
0.38,0.0240718688405008
0.38,0.0233432304771937
0.38,0.0226137226176678
0.38,0.0218850575917565
0.38,0.0211588591793318
0.38,0.020436660822185
0.38,0.0197199045905628
0.38,0.019009940112846
0.38,0.0183080247259656
0.38,0.0176153234845725
0.38,0.0169329099352377
0.38,0.016261767104105
0.38,0.0156027889337962
0.38,0.014956782037215
0.38,0.014324467628651
0.38,0.0137064840797132
0.385,0.0255192595747026
0.385,0.024797839161094
0.385,0.0240718688444526
0.385,0.0233432304819646
0.385,0.0226137226240857
0.385,0.021885036636662
0.385,0.0211588591875504
0.385,0.0204366608713861
0.385,0.0197199046057306
0.385,0.0190099401267178
0.385,0.0183080247167721
0.385,0.017615323471902
0.385,0.0169329099124316
0.385,0.0162617671028857
0.385,0.0156027889439735
0.385,0.0149567820394636
0.385,0.0143244676265823
0.385,0.0137064840799294
0.385,0.0131033891192859
0.385,0.0125156629772838
0.385,0.0119437109527492
0.39,0.0262341684500964
0.39,0.0255192595703261
0.39,0.0247978391557089
0.39,0.0240718688377316
0.39,0.0233432304794676
0.39,0.0226137226209778
0.39,0.0218850575952515
0.39,0.0211588591623525
0.39,0.0204366608639904
0.39,0.0197199045962172
0.39,0.0190099401154274
0.39,0.0183080247268089
0.39,0.0176153234882207
0.39,0.0169329099413025
0.39,0.0162617671173264
0.39,0.0156027889264331
0.39,0.0149567819830028
0.39,0.014324467639422
0.39,0.0137064840801112
0.39,0.013103389107895
0.39,0.012515662977607
0.39,0.0119437109318983
0.39,0.0113878667777471
0.39,0.0108483957093529
0.395,0.0276362318442332
0.395,0.0269405285529245
0.395,0.0262341684511601
0.395,0.0255192595720487
0.395,0.0247978391588133
0.395,0.0240718688412986
0.395,0.0233432304776618
0.395,0.0226137226194231
0.395,0.0218850575914523
0.395,0.0211588591788061
0.395,0.020436660858111
0.395,0.0197199046033218
0.395,0.019009940123428
0.395,0.0183080247137071
0.395,0.0176153234711003
0.395,0.0169329099281966
0.395,0.0162617671034049
0.395,0.0156027889535391
0.395,0.0149567820363558
0.395,0.0143244676197622
0.395,0.013706484016799
0.395,0.0131033891270811
0.395,0.0125156629777975
0.395,0.0119437109046721
0.395,0.0113878667600155
0.395,0.010848395692946
0.395,0.0103254978575735
0.4,0.0283191049907303
0.4,0.0276362318458437
0.4,0.0269405285550028
0.4,0.0262341684536275
0.4,0.0255192595754304
0.4,0.0247978391610821
0.4,0.0240718688442521
0.4,0.0233432304817376
0.4,0.0226137226238143
0.4,0.0218850575950773
0.4,0.0211588591826473
0.4,0.0204366608620267
0.4,0.019719904591823
0.4,0.0190099401076881
0.4,0.0183080247008621
0.4,0.0176153234810732
0.4,0.0169329099337286
0.4,0.0162617671173247
0.4,0.0156027889352286
0.4,0.0149567820177408
0.4,0.014324467654973
0.4,0.0137064840797203
0.4,0.0131033890774402
0.4,0.0125156629774927
0.4,0.0119437109574713
0.4,0.0113878667882388
0.4,0.0108483957263545
0.4,0.0103254978890127
0.4,0.00981931162701055
0.4,0.00932991712022346
0.405,0.0289869155211113
0.405,0.0283191049911781
0.405,0.027636231845503
0.405,0.0269405285540975
0.405,0.026234168452194
0.405,0.0255192595730016
0.405,0.0247978391588773
0.405,0.0240718688416065
0.405,0.0233432110508663
0.405,0.0226137226197283
0.405,0.021885057598891
0.405,0.0211588588687716
0.405,0.0204366608713044
0.405,0.0197199046044293
0.405,0.0190099401140981
0.405,0.0183080247069817
0.405,0.0176153234604863
0.405,0.0169329099065688
0.405,0.0162617670850844
0.405,0.0156027889526442
0.405,0.0149567820372046
0.405,0.0143244676548451
0.405,0.0137064840497718
0.405,0.0131033891438125
0.405,0.012515662977121
0.405,0.0119437108593752
0.405,0.0113878667617959
0.405,0.010848395726022
0.405,0.0103254978186574
0.405,0.00981931162248117
0.405,0.00932991715037379
0.405,0.00885733961021429
0.41,0.0296373786882163
0.41,0.0289869155193438
0.41,0.0283191049892547
0.41,0.027636231843705
0.41,0.0269405285521805
0.41,0.0262341684519054
0.41,0.0255192595726741
0.41,0.0247978391584139
0.41,0.0240718688411888
0.41,0.023343230478033
0.41,0.022613722619234
0.41,0.0218850575930946
0.41,0.0211588591813933
0.41,0.0204366608631286
0.41,0.0197199045956222
0.41,0.01900994011432
0.41,0.0183080247238415
0.41,0.0176153234833027
0.41,0.0169329099155298
0.41,0.0162617670805961
0.41,0.0156027889168077
0.41,0.0149567820339699
0.41,0.014324467652438
0.41,0.0137064840752582
0.41,0.0131033891430326
0.41,0.0125156629399225
0.41,0.0119437109573226
0.41,0.0113878666885755
0.41,0.0108483957244924
0.41,0.0103254978638777
0.41,0.00981931167435079
0.41,0.0093299171028286
0.41,0.00885733957644563
0.41,0.00840155303278012
0.415,0.0302681650272939
0.415,0.0296373786880523
0.415,0.0289869155192066
0.415,0.0283191049893785
0.415,0.0276362318438933
0.415,0.0269405285522762
0.415,0.0262341684502683
0.415,0.025519259573531
0.415,0.0247978391589423
0.415,0.0240718688421053
0.415,0.0233432304787108
0.415,0.0226137226199304
0.415,0.0218850575938754
0.415,0.0211588591819153
0.415,0.0204366608625989
0.415,0.019719904595301
0.415,0.0190099401124506
0.415,0.0183080247093159
0.415,0.0176153234666863
0.415,0.0169329099172298
0.415,0.0162617671102924
0.415,0.0156027889264135
0.415,0.0149567819997679
0.415,0.0143244676039369
0.415,0.0137064840800144
0.415,0.0131033891361461
0.415,0.0125156629730271
0.415,0.0119437109162955
0.415,0.0113878667434717
0.415,0.0108483956898
0.415,0.0103254977915855
0.415,0.0098193116353279
0.415,0.00932991715611375
0.415,0.00885733955000911
0.415,0.00840155298958878
0.415,0.00796248342567618
0.415,0.00754001280610161
0.42,0.0308769085934984
0.42,0.0302681650273284
0.42,0.0296373786881245
0.42,0.0289869155193598
0.42,0.0283191049896251
0.42,0.0276362318443145
0.42,0.0269405285528826
0.42,0.0262341684511342
0.42,0.0255192595718248
0.42,0.0247978391614643
0.42,0.0240718688434101
0.42,0.023343230480585
0.42,0.0226137218686987
0.42,0.0218850575971284
0.42,0.0211588591861861
0.42,0.020436660868334
0.42,0.0197199046019627
0.42,0.0190099401227809
0.42,0.018308024720104
0.42,0.0176153234631926
0.42,0.0169329099099264
0.42,0.0162617670787699
0.42,0.0156027889147481
0.42,0.0149567820407224
0.42,0.0143244676140404
0.42,0.0137064840230741
0.42,0.0131033891436776
0.42,0.0125156629767006
0.42,0.0119437109533331
0.42,0.0113878667839975
0.42,0.0108483956707488
0.42,0.0103254978501182
0.42,0.0098193115648455
0.42,0.00932991715686238
0.42,0.00885733962555901
0.42,0.00840155285550626
0.42,0.00796248352071527
0.42,0.00754001272960925
0.42,0.00713398173843105
0.425,0.0314612159093003
0.425,0.030876908593617
0.425,0.0302681650275007
0.425,0.0296373786883901
0.425,0.0289869155198249
0.425,0.0283191049899682
0.425,0.0276362318444495
0.425,0.0269405285530769
0.425,0.0262341684510015
0.425,0.0255192595715711
0.425,0.0247978391564834
0.425,0.0240718688437439
0.425,0.0233432304815328
0.425,0.0226137226239636
0.425,0.0218850575989857
0.425,0.0211588591886371
0.425,0.0204366608713292
0.425,0.0197199046056348
0.425,0.0190099401267388
0.425,0.0183080247265717
0.425,0.0176153234863489
0.425,0.0169329099381642
0.425,0.0162617671114136
0.425,0.0156027889126188
0.425,0.0149567819998326
0.425,0.0143244676085849
0.425,0.0137064840705794
0.425,0.0131033890835786
0.425,0.0125156629026293
0.425,0.0119437109558193
0.425,0.0113878667846086
0.425,0.0108483957215814
0.425,0.0103254978032693
0.425,0.009819311624366
0.425,0.00932991704411523
0.425,0.00885733962744162
0.425,0.00840155304092205
0.425,0.0079624833548495
0.425,0.00754001284469186
0.425,0.00713398165865309
0.425,0.0067441934989263
0.43,0.0320186755866924
0.43,0.031461215909294
0.43,0.0308769085938057
0.43,0.0302681650278054
0.43,0.0296373786887264
0.43,0.0289869155200976
0.43,0.0283191049900123
0.43,0.0276362318445983
0.43,0.0269405285532068
0.43,0.0262341684513814
0.43,0.0255192595720125
0.43,0.0247978391574524
0.43,0.024071868839784
0.43,0.0233432304755846
0.43,0.0226137226233261
0.43,0.0218850575983612
0.43,0.0211588591881524
0.43,0.0204366608713465
0.43,0.0197199046056712
0.43,0.0190099401267966
0.43,0.0183080247266411
0.43,0.0176153234880019
0.43,0.0169329099419576
0.43,0.0162617671127888
0.43,0.0156027881266877
0.43,0.0149567820287289
0.43,0.0143244676131414
0.43,0.0137064840304469
0.43,0.0131033890925589
0.43,0.0125156629016093
0.43,0.0119437108725275
0.43,0.0113878667882662
0.43,0.0108483957266259
0.43,0.0103254978925199
0.43,0.00981931163064631
0.43,0.00932991703023878
0.43,0.00885733950690648
0.43,0.00840155304001045
0.43,0.00796248348110296
0.43,0.0075400126552958
0.43,0.00713398177068147
0.43,0.00674419341106058
0.43,0.00637041699173158
0.435,0.0325468686272863
0.435,0.0320186755866433
0.435,0.0314612159093031
0.435,0.0308769085940936
0.435,0.0302681650279053
0.435,0.0296373786889314
0.435,0.0289869155198693
0.435,0.0283191049902445
0.435,0.0276362318444946
0.435,0.0269405285531655
0.435,0.026234168451152
0.435,0.0255192595720024
0.435,0.0247978391571668
0.435,0.0240718688391842
0.435,0.0233432304757621
0.435,0.0226137226165604
0.435,0.0218850575983631
0.435,0.0211588591880715
0.435,0.020436660870811
0.435,0.0197199046051783
0.435,0.0190099401263255
0.435,0.0183080247262211
0.435,0.0176153234876822
0.435,0.0169329099416747
0.435,0.0162617671177939
0.435,0.0156027889472573
0.435,0.0149567820297993
0.435,0.0143244676545348
0.435,0.0137064840798078
0.435,0.0131033890945736
0.435,0.0125156629133484
0.435,0.0119437108901717
0.435,0.0113878666783627
0.435,0.0108483957268694
0.435,0.0103254978945511
0.435,0.0098193116707761
0.435,0.00932991710825182
0.435,0.00885733947308331
0.435,0.00840155304136958
0.435,0.00796248352794926
0.435,0.00754000917157049
0.435,0.00713398157164091
0.435,0.00674419353060163
0.435,0.00637041689321172
0.435,0.00601239006206122
0.44,0.0330433793710935
0.44,0.0325468686272357
0.44,0.0320186755866849
0.44,0.0314612159092061
0.44,0.0308769085938946
0.44,0.0302681650274955
0.44,0.0296373786882344
0.44,0.0289869155193517
0.44,0.0283191049893826
0.44,0.0276362318439444
0.44,0.0269405285525251
0.44,0.0262341684504944
0.44,0.0255192595725926
0.44,0.0247978391577602
0.44,0.0240718688400485
0.44,0.0233432304762827
0.44,0.0226137226169379
0.44,0.0218850575851439
0.44,0.0211588591722884
0.44,0.0204366608703795
0.44,0.0197199046043275
0.44,0.0190099401250799
0.44,0.0183080247240686
0.44,0.0176153234825582
0.44,0.0169329099358955
0.44,0.0162617671134211
0.44,0.015602788948941
0.44,0.0149567820309487
0.44,0.0143244676430058
0.44,0.0137064840800319
0.44,0.0131033891434013
0.44,0.0125156629775097
0.44,0.0119437108826193
0.44,0.011387866717206
0.44,0.0108483956181297
0.44,0.0103254978802885
0.44,0.0098193116725358
0.44,0.00932991715692111
0.44,0.00885733957553825
0.44,0.00840155288346045
0.44,0.00796248353021611
0.44,0.00754001284788441
0.44,0.00713398171490942
0.44,0.00674419330581455
0.44,0.00637041702898489
0.44,0.00601238995149234
0.44,0.0056698225820031
0.445,0.0330433793707854
0.445,0.0325468686273857
0.445,0.0320186755866126
0.445,0.031461215908863
0.445,0.0308769085933773
0.445,0.0302681650271617
0.445,0.0296373786878817
0.445,0.0289869155193343
0.445,0.0283191049895388
0.445,0.0276362318442195
0.445,0.0269405285525632
0.445,0.0262341684440197
0.445,0.0255192595718757
0.445,0.0247978391558424
0.445,0.0240718688369154
0.445,0.0233432304756347
0.445,0.0226137226154228
0.445,0.0218850575887475
0.445,0.0211588591755434
0.445,0.0204366608542865
0.445,0.0197199045859306
0.445,0.019009940120355
0.445,0.0183080247211651
0.445,0.0176153234816118
0.445,0.0169329099301537
0.445,0.0162617671088829
0.445,0.0156027889394065
0.445,0.0149567820333254
0.445,0.0143244676382115
0.445,0.0137064840800591
0.445,0.0131033891358221
0.445,0.012515662977477
0.445,0.0119437109566504
0.445,0.0113878667157153
0.445,0.0108483956373395
0.445,0.0103254977875763
0.445,0.00981931151208371
0.445,0.00932991715599274
0.445,0.00885733962469881
0.445,0.00840155297867873
0.445,0.00796248334451666
0.445,0.00754001284459216
0.445,0.00713398178115399
0.445,0.00674419347147337
0.445,0.0063704167671077
0.445,0.00601239007609577
0.445,0.00566982253719628
0.445,0.00534239941622761
0.45,0.0335058070767367
0.45,0.0330433793704075
0.45,0.032546868626902
0.45,0.0320186755860382
0.45,0.0314612159082773
0.45,0.0308769085931498
0.45,0.0302681650270858
0.45,0.0296373786879353
0.45,0.0289869155130593
0.45,0.0283191049824538
0.45,0.0276362318445769
0.45,0.0269405285530934
0.45,0.0262341684508589
0.45,0.0255192595711112
0.45,0.0247978391559398
0.45,0.0240718679445637
0.45,0.0233432304722025
0.45,0.0226137226118981
0.45,0.0218850575855414
0.45,0.0211588591792347
0.45,0.0204366608593004
0.45,0.0197199045904419
0.45,0.019009940108215
0.45,0.0183080247264125
0.45,0.0176153234854397
0.45,0.0169329099387876
0.45,0.0162617671137251
0.45,0.0156027889493403
0.45,0.0149567820394007
0.45,0.0143244676320573
0.45,0.0137064840508357
0.45,0.0131033891343461
0.45,0.0125156629694624
0.45,0.0119437109571567
0.45,0.0113878667881724
0.45,0.0108483957264267
0.45,0.0103254977996057
0.45,0.00981931155113991
0.45,0.00932991700073749
0.45,0.00885733960598922
0.45,0.00840155304092449
0.45,0.00796248345957773
0.45,0.00754001262992321
0.45,0.00713398177982327
0.45,0.00674419353982514
0.45,0.00637041696415586
0.45,0.00601238977880469
0.45,0.00566982256612003
0.45,0.00534239941574599
0.45,0.00502978350672723
0.455,0.0339317781102502
0.455,0.0335058070763787
0.455,0.0330433793700613
0.455,0.0325468686265825
0.455,0.0320186755857726
0.455,0.0314612159081061
0.455,0.030876908593176
0.455,0.0302681650210771
0.455,0.0296373786879265
0.455,0.0289869155194299
0.455,0.0283191049855009
0.455,0.0276362318439828
0.455,0.026940528552372
0.455,0.0262341684502695
0.455,0.02551925957124
0.455,0.0247978391563898
0.455,0.0240718688395284
0.455,0.0233432304755544
0.455,0.0226137226137362
0.455,0.0218850575859695
0.455,0.0211588591720058
0.455,0.02043666085053
0.455,0.0197199045915428
0.455,0.0190099401091746
0.455,0.0183080247057175
0.455,0.0176153234645723
0.455,0.016932909941349
0.455,0.0162617671174871
0.455,0.0156027889511411
0.455,0.014956782035223
0.455,0.0143244676490976
0.455,0.013706484068135
0.455,0.0131033891261289
0.455,0.0125156629575437
0.455,0.0119437109346754
0.455,0.0113878667709491
0.455,0.0108483957241122
0.455,0.0103254978924514
0.455,0.00981931156651716
0.455,0.0093299170171145
0.455,0.00885733945392475
0.455,0.00840155301425105
0.455,0.00796248353040152
0.455,0.00754001276165206
0.455,0.0071339815439746
0.455,0.00674419335723164
0.455,0.00637041702397267
0.455,0.00601239002559129
0.455,0.0056698221980791
0.455,0.00534239929506386
0.455,0.00502978342037164
0.46,0.0339317781099283
0.46,0.033505807076059
0.46,0.0330433793697826
0.46,0.0325468686263705
0.46,0.0320186755808674
0.46,0.0314612159024658
0.46,0.030876908593172
0.46,0.0302681650278431
0.46,0.0296373786881561
0.46,0.0289869155193143
0.46,0.0283191049894657
0.46,0.0276362318439224
0.46,0.026940528552713
0.46,0.0262341684511719
0.46,0.0255192595724129
0.46,0.0247978391577143
0.46,0.0240718688402283
0.46,0.0233432304762369
0.46,0.0226137226171876
0.46,0.021885057590457
0.46,0.0211588591731109
0.46,0.0204366608507746
0.46,0.0197199045793377
0.46,0.0190099400943691
0.46,0.01830802470473
0.46,0.0176153234616078
0.46,0.0169329099117782
0.46,0.0162617671161809
0.46,0.0156027889537467
0.46,0.0149567820397523
0.46,0.0143244676544705
0.46,0.0137064840769197
0.46,0.0131033891233909
0.46,0.0125156629701693
0.46,0.0119437109571805
0.46,0.0113878667627045
0.46,0.0108483956936288
0.46,0.0103254978776707
0.46,0.00981931167320726
0.46,0.00932991703876729
0.46,0.00885733935439237
0.46,0.00840155285065769
0.46,0.00796248350049433
0.46,0.00754001284486772
0.46,0.00713398168444179
0.46,0.00674419329560472
0.46,0.00637041682406525
0.46,0.00601239008486365
0.46,0.00566982257176907
0.46,0.00534239936485315
0.46,0.00502978328627046
0.46,0.00473161844391146
0.465,0.0343189586915242
0.465,0.0339317781102252
0.465,0.0335058070758161
0.465,0.0330433793655843
0.465,0.0325468686211972
0.465,0.0320186755856993
0.465,0.0314612159082115
0.465,0.0308769085373143
0.465,0.0302681650272954
0.465,0.0296373786880866
0.465,0.0289869155193569
0.465,0.0283191049897445
0.465,0.0276362318447034
0.465,0.0269405285538588
0.465,0.0262341684523444
0.465,0.0255192595734091
0.465,0.024797839158653
0.465,0.0240718688408323
0.465,0.0233432304775427
0.465,0.0226137226183666
0.465,0.0218850575916774
0.465,0.0211588591805463
0.465,0.0204366608610586
0.465,0.0197199045822973
0.465,0.0190099400961486
0.465,0.0183080246877732
0.465,0.0176153234407833
0.465,0.0169329099090978
0.465,0.016261767080655
0.465,0.0156027889495896
0.465,0.0149567820369497
0.465,0.0143244676538051
0.465,0.0137064840792528
0.465,0.0131033891297886
0.465,0.0125156629587201
0.465,0.0119437109518888
0.465,0.0113878667794679
0.465,0.0108483957267173
0.465,0.0103254978584049
0.465,0.0098193116542461
0.465,0.00932991715710807
0.465,0.00885733949564849
0.465,0.00840155273096532
0.465,0.00796248335517702
0.465,0.00754001284145756
0.465,0.00713398145575983
0.465,0.00674419343330035
0.465,0.00637041689412965
0.465,0.00601238983168662
0.465,0.00566982256535375
0.465,0.00534239927807656
0.465,0.00502978346407579
0.465,0.00473161838810698
0.465,0.00444753161559097
0.47,0.0346650681757571
0.47,0.034318958689944
0.47,0.0339317781064755
0.47,0.0335058070714055
0.47,0.0330433793695791
0.47,0.032546868626362
0.47,0.0320186755858102
0.47,0.0314612159089896
0.47,0.0308769085937153
0.47,0.0302681650273314
0.47,0.029637378652678
0.47,0.0289869155198278
0.47,0.0283191049905878
0.47,0.0276362318456409
0.47,0.0269405285547377
0.47,0.0262341684529114
0.47,0.025519259574053
0.47,0.0247978391607667
0.47,0.024071868844614
0.47,0.0233432304820167
0.47,0.0226137226241804
0.47,0.0218850575991211
0.47,0.0211588588622085
0.47,0.0204366608627063
0.47,0.0197199045941219
0.47,0.0190099401022011
0.47,0.0183080246936097
0.47,0.0176153234456033
0.47,0.0169329098899502
0.47,0.0162617670567813
0.47,0.0156027889075495
0.47,0.0149567820308395
0.47,0.0143244676491424
0.47,0.0137064840758603
0.47,0.0131033891434574
0.47,0.0125156629603539
0.47,0.0119437109341303
0.47,0.0113878667898746
0.47,0.0108483957218393
0.47,0.0103254978961344
0.47,0.00981931167333805
0.47,0.00932991711546483
0.47,0.00885733960416635
0.47,0.00840155289783229
0.47,0.00796248317953197
0.47,0.00754001265381121
0.47,0.00713398179607405
0.47,0.00674419345230826
0.47,0.00637041691668361
0.47,0.00601238995232034
0.47,0.00566982227008528
0.47,0.00534239942122228
0.47,0.00502978334035986
0.47,0.0047316185484767
0.47,0.00444753166840606
0.47,0.00417713595743452
0.475,0.0346650681735469
0.475,0.0343189586910668
0.475,0.0339317781093003
0.475,0.0335058070398999
0.475,0.0330433793696542
0.475,0.0325468686264866
0.475,0.032018675586542
0.475,0.031461215909003
0.475,0.0308769085932504
0.475,0.0302681650275113
0.475,0.0296373786886662
0.475,0.0289869155204853
0.475,0.0283191049910633
0.475,0.02763623184625
0.475,0.0269405285551407
0.475,0.0262341684537302
0.475,0.0255192595752205
0.475,0.0247978391611141
0.475,0.0240718688443637
0.475,0.0233432304819318
0.475,0.0226137226241028
0.475,0.0218850575562717
0.475,0.021158859187243
0.475,0.0204366608692177
0.475,0.0197199046027661
0.475,0.0190099401230402
0.475,0.0183080246953264
0.475,0.0176153234457194
0.475,0.0169329098875278
0.475,0.0162617670509064
0.475,0.0156027888828953
0.475,0.0149567819961361
0.475,0.0143244676462427
0.475,0.0137064840707712
0.475,0.0131033891330457
0.475,0.0125156629781863
0.475,0.0119437109354681
0.475,0.0113878667877924
0.475,0.0108483957258587
0.475,0.0103254978966496
0.475,0.00981931166456529
0.475,0.00932991715692555
0.475,0.00885733958187152
0.475,0.00840155301389289
0.475,0.00796248337150973
0.475,0.00754001245215208
0.475,0.0071339818256011
0.475,0.00674419356442901
0.475,0.00637041689496765
0.475,0.00601224080076856
0.475,0.00566982244306402
0.475,0.00534239906788803
0.475,0.0050297834173616
0.475,0.00473161814545131
0.475,0.00444746902955062
0.475,0.00417713600897573
0.475,0.00392003312379186
0.48,0.0349678928056427
0.48,0.0346650681748886
0.48,0.0343189586909811
0.48,0.0339317781093063
0.48,0.033505807075794
0.48,0.0330433793697901
0.48,0.0325468686271409
0.48,0.0320186755865614
0.48,0.0314612159090419
0.48,0.0308769085934563
0.48,0.0302681650274133
0.48,0.0296373786890607
0.48,0.0289869155206987
0.48,0.0283191049912784
0.48,0.0276362318460602
0.48,0.026940528556171
0.48,0.0262341684537187
0.48,0.025519259574637
0.48,0.0247978391616899
0.48,0.0240718688444346
0.48,0.0233432304817122
0.48,0.0226137226230559
0.48,0.0218850575967726
0.48,0.0211588591858127
0.48,0.0204366608678612
0.48,0.019719904605497
0.48,0.0190099401268139
0.48,0.0183080247266817
0.48,0.0176153234880188
0.48,0.0169329099006313
0.48,0.0162617670532204
0.48,0.0156027888731967
0.48,0.0149567819436094
0.48,0.0143244675468795
0.48,0.0137064840662112
0.48,0.0131033891321631
0.48,0.012515662969076
0.48,0.0119437109343227
0.48,0.011387866758353
0.48,0.010848395726399
0.48,0.0103254978941126
0.48,0.00981931167201577
0.48,0.0093299171572202
0.48,0.0088573396259598
0.48,0.00840155304215151
0.48,0.00796248344866513
0.48,0.00754001266877102
0.48,0.00713398134698662
0.48,0.00674419359715661
0.48,0.00637041706677022
0.48,0.00601238989451036
0.48,0.00566982238378055
0.48,0.00534239945352089
0.48,0.00502978347434335
0.48,0.00473161841526748
0.48,0.004447531209953
0.48,0.0041771358496363
0.48,0.00392003300912735
0.485,0.034967892805676
0.485,0.0346650681748158
0.485,0.0343189586910013
0.485,0.0339317781094001
0.485,0.0335058070759019
0.485,0.0330433793704225
0.485,0.0325468686271843
0.485,0.0320186755865903
0.485,0.0314612159091863
0.485,0.0308769085936838
0.485,0.0302681650276419
0.485,0.0296373786886936
0.485,0.0289869155209251
0.485,0.0283191049910502
0.485,0.0276362318460715
0.485,0.0269405285551154
0.485,0.0262341684533512
0.485,0.0255192595747226
0.485,0.0247978391602857
0.485,0.0240718688430941
0.485,0.0233432304801997
0.485,0.0226137226236401
0.485,0.0218850575988718
0.485,0.0211588591884423
0.485,0.020436660871015
0.485,0.019719904605164
0.485,0.0190099401266274
0.485,0.0183080247263674
0.485,0.0176153234876478
0.485,0.0169329099415576
0.485,0.0162617670962522
0.485,0.0156027888910898
0.485,0.014956781959061
0.485,0.0143244675577746
0.485,0.013706483970427
0.485,0.0131033891246547
0.485,0.0125156629559434
0.485,0.011943710906209
0.485,0.0113878667573871
0.485,0.0108483957015075
0.485,0.0103254978895229
0.485,0.00981931167276606
0.485,0.00932991715443676
0.485,0.00885733963619739
0.485,0.00840155303593704
0.485,0.00796248353181683
0.485,0.0075400127816998
0.485,0.00713398158184186
0.485,0.00674419307210106
0.485,0.00637041710727071
0.485,0.00601239002752929
0.485,0.00566982234426661
0.485,0.00534239936352798
0.485,0.00502978349754568
0.485,0.00473161850764225
0.485,0.00444753137381526
0.485,0.0041771359396241
0.485,0.00392003293437493
0.485,0.00367581531873595
0.49,0.0352252998594468
0.49,0.034967892805617
0.49,0.0346650681748466
0.49,0.0343189586911029
0.49,0.0339317781095505
0.49,0.0335058070764843
0.49,0.033043379370435
0.49,0.032546868627192
0.49,0.0320186755867901
0.49,0.0314612159092844
0.49,0.0308769085937263
0.49,0.0302681650277999
0.49,0.0296373786888889
0.49,0.02898691552051
0.49,0.0283191049910999
0.49,0.0276362318461431
0.49,0.0269405285549471
0.49,0.0262341684529551
0.49,0.0255192595743609
0.49,0.0247978391600016
0.49,0.0240718688443806
0.49,0.0233432304801393
0.49,0.0226137226215168
0.49,0.0218850575956347
0.49,0.0211588591842785
0.49,0.0204366608658004
0.49,0.0197199045988046
0.49,0.0190099401180842
0.49,0.0183080247160101
0.49,0.0176153234752152
0.49,0.0169329099268718
0.49,0.0162617671012282
0.49,0.0156027889100653
0.49,0.0149567819837543
0.49,0.0143244675629165
0.49,0.013706483968397
0.49,0.0131033890824469
0.49,0.0125156629157612
0.49,0.0119437109570604
0.49,0.0113878667375715
0.49,0.0108483956599906
0.49,0.0103254978986442
0.49,0.0098193116667642
0.49,0.00932991715163023
0.49,0.00885733962408419
0.49,0.00840155306405721
0.49,0.00796248352691165
0.49,0.00754001284562666
0.49,0.00713398171307023
0.49,0.00674419306934237
0.49,0.00637041671514149
0.49,0.00601239018691002
0.49,0.00566982248303116
0.49,0.00534239914809498
0.49,0.00502978324955983
0.49,0.00473161819601975
0.49,0.00444753163256539
0.49,0.0041771357734488
0.49,0.00392003316194312
0.49,0.00367581541087669
0.49,0.00344406795078456
0.495,0.0354352524033253
0.495,0.0352252999017464
0.495,0.0349678928056486
0.495,0.0346650681749518
0.495,0.0343189586912565
0.495,0.0339317781100875
0.495,0.0335058070764994
0.495,0.033043379370445
0.495,0.0325468686272612
0.495,0.0320186755867723
0.495,0.0314612159094227
0.495,0.030876908593884
0.495,0.0302681650279271
0.495,0.0296373786891462
0.495,0.028986915519927
0.495,0.0283191049910331
0.495,0.0276362318458939
0.495,0.026940528554774
0.495,0.0262341684528017
0.495,0.0255192595744851
0.495,0.0247978391598295
0.495,0.0240718688424623
0.495,0.0233432304793049
0.495,0.0226137226207671
0.495,0.0218850575945868
0.495,0.0211588591839261
0.495,0.0204366608656463
0.495,0.0197199045988312
0.495,0.0190099401186439
0.495,0.018308024717672
0.495,0.0176153234773999
0.495,0.0169329099292749
0.495,0.0162617671012575
0.495,0.0156027889337568
0.495,0.0149567820174362
0.495,0.0143244675869197
0.495,0.0137064839461626
0.495,0.0131033889834838
0.495,0.0125156629071089
0.495,0.011943710884428
0.495,0.0113878667676688
0.495,0.0108483956963301
0.495,0.0103254978089524
0.495,0.00981931164377026
0.495,0.00932991715707765
0.495,0.00885733961806656
0.495,0.00840155303953516
0.495,0.00796248353001339
0.495,0.00754001284960926
0.495,0.00713398178130098
0.495,0.0067441934713155
0.495,0.00637041649952974
0.495,0.00601238975625207
0.495,0.00566982258405413
0.495,0.00534239928787295
0.495,0.00502978326002812
0.495,0.00473161828497237
0.495,0.0044475312404435
0.495,0.00417713587424551
0.495,0.00392003265642504
0.495,0.00367581536618466
0.495,0.00344406787781337
0.5,0.0354352524032781
0.5,0.0352252999017796
0.5,0.0349678928057548
0.5,0.0346650681751084
0.5,0.0343189586914405
0.5,0.0339317781100872
0.5,0.0335058070764976
0.5,0.0330433793705021
0.5,0.032546868627357
0.5,0.0320186755867649
0.5,0.0314612159095009
0.5,0.0308769085941049
0.5,0.0302681650280717
0.5,0.029637378688939
0.5,0.0289869155197739
0.5,0.0283191049899504
0.5,0.0276362318455015
0.5,0.0269405285539274
0.5,0.0262341684529854
0.5,0.0255192514614521
0.5,0.0247978391594363
0.5,0.0240718688423021
0.5,0.0233432304793859
0.5,0.0226137226211197
0.5,0.0218850575986939
0.5,0.0211588591888288
0.5,0.0204366608715403
0.5,0.0197199046061108
0.5,0.0190099401269364
0.5,0.0183080247263318
0.5,0.0176153234875169
0.5,0.0169329099411352
0.5,0.016261767117896
0.5,0.0156027889539611
0.5,0.014956782037549
0.5,0.0143244676524775
0.5,0.0137064840320763
0.5,0.0131033890483369
0.5,0.0125156627939055
0.5,0.0119437108325027
0.5,0.0113878667043406
0.5,0.0108483957001649
0.5,0.0103254978580944
0.5,0.0098193116141998
0.5,0.0093299171157486
0.5,0.0088573396575844
0.5,0.00840155303199097
0.5,0.00796248352928841
0.5,0.00754001284444206
0.5,0.00713398179494895
0.5,0.0067441935441892
0.5,0.00637041696316976
0.5,0.00601238949405003
0.5,0.00566982257831405
0.5,0.00534239929587388
0.5,0.00502978333054771
0.5,0.00473161843573977
0.5,0.00444753144209908
0.5,0.00417713597523761
0.5,0.0039200328581801
0.5,0.00367581506008108
0.5,0.00344406755700155
0.5,0.00322437086841698
0.505,0.0355958237181139
0.505,0.0354352524033107
0.505,0.0352252999018831
0.505,0.0349678928059114
0.505,0.0346650681742592
0.505,0.0343189586917558
0.505,0.0339317781102565
0.505,0.0335058070765596
0.505,0.0330433793705791
0.505,0.0325468686274365
0.505,0.0320186755869256
0.505,0.0314612159094586
0.505,0.0308769085941593
0.505,0.0302681650278526
0.505,0.02963737868862
0.505,0.0289869155198301
0.505,0.0283191049895914
0.505,0.0276362318445698
0.505,0.0269405285540283
0.505,0.0262341684526232
0.505,0.0255192595736203
0.505,0.0247978391592546
0.505,0.0240718688423172
0.505,0.0233432304820049
0.505,0.0226137226241691
0.505,0.021885057598805
0.505,0.0211588591880624
0.505,0.0204366608713352
0.505,0.0197199046057845
0.505,0.0190099401269022
0.505,0.0183080247267633
0.505,0.0176153234881523
0.505,0.0169329099420917
0.505,0.016261767116872
0.505,0.0156027889525495
0.505,0.014956782039206
0.505,0.0143244676548204
0.505,0.013706484078002
0.505,0.0131033890847384
0.505,0.0125156629059996
0.505,0.01194371079158
0.505,0.0113878666478985
0.505,0.0108483955511149
0.505,0.0103254978615452
0.505,0.00981931163211003
0.505,0.00932991715698706
0.505,0.00885733957757873
0.505,0.00840155303162804
0.505,0.00796248353029472
0.505,0.00754001283556915
0.505,0.00713398178000269
0.505,0.00674419356656264
0.505,0.00637041699810004
0.505,0.00601239001880649
0.505,0.00566982181649878
0.505,0.00534239943421855
0.505,0.00502978335612414
0.505,0.0047316183273971
0.505,0.00444753156374533
0.505,0.0041771357542959
0.505,0.00392003311003331
0.505,0.00367581516444493
0.505,0.00344406785565399
0.505,0.00322437089799332
0.505,0.00301630106428097
0.51,0.0355958237181432
0.51,0.0354352524034103
0.51,0.0352252999000506
0.51,0.0349678928060956
0.51,0.0346650681754734
0.51,0.0343189586919246
0.51,0.0339317781101592
0.51,0.0335058070764513
0.51,0.0330433793706337
0.51,0.032546868627454
0.51,0.0320186755868654
0.51,0.0314612159092927
0.51,0.0308769085938673
0.51,0.0302681650275624
0.51,0.0296373786883175
0.51,0.0289869155197917
0.51,0.0283191049896133
0.51,0.0276362318442291
0.51,0.0269405285528834
0.51,0.0262341684525741
0.51,0.0255192595736965
0.51,0.0247978391606137
0.51,0.0240718688437359
0.51,0.0233432304810257
0.51,0.0226137226229435
0.51,0.0218850575972848
0.51,0.0211588591861994
0.51,0.020436660869236
0.51,0.0197199046040732
0.51,0.0190099401241403
0.51,0.0183080247234209
0.51,0.0176153234840042
0.51,0.016932909942039
0.51,0.0162617671178057
0.51,0.0156027889539682
0.51,0.0149567820381684
0.51,0.0143244676547351
0.51,0.0137064840802162
0.51,0.0131033891436761
0.51,0.0125156629095192
0.51,0.0119437108746223
0.51,0.011387866601412
0.51,0.0108483956230322
0.51,0.0103254976946854
0.51,0.00981931156337901
0.51,0.00932991710935016
0.51,0.00885733962290725
0.51,0.0084015530425936
0.51,0.00796248351535822
0.51,0.00754001284475958
0.51,0.00713398176939117
0.51,0.00674419354266687
0.51,0.00637041707305586
0.51,0.00601239005148391
0.51,0.00566982222218515
0.51,0.00534239860606278
0.51,0.00502978356246953
0.51,0.00473161836405511
0.51,0.00444753135031117
0.51,0.00417713565055378
0.51,0.00392003270334929
0.51,0.00367581537829831
0.51,0.00344406739716718
0.51,0.00322437087775262
0.51,0.00301630104498307
0.51,0.00281943417106523
0.515,0.0357052127917695
0.515,0.0355958237182373
0.515,0.03543525240356
0.515,0.0352252999022192
0.515,0.0349678928062722
0.515,0.0346650681756002
0.515,0.0343189586918185
0.515,0.0339317781102013
0.515,0.0335058070766549
0.515,0.0330433793706356
0.515,0.0325468686273894
0.515,0.0320186755867146
0.515,0.0314612159090276
0.515,0.0308769085935612
0.515,0.0302681650273541
0.515,0.029637378688291
0.515,0.028986915519524
0.515,0.0283191049898148
0.515,0.0276362318438946
0.515,0.0269405285529321
0.515,0.0262341684535192
0.515,0.0255192595747686
0.515,0.0247978390212465
0.515,0.0240718688437338
0.515,0.0233432304810254
0.515,0.0226137226229526
0.515,0.0218850575973603
0.515,0.0211588591862945
0.515,0.0204366608690376
0.515,0.0197199046025404
0.515,0.0190099401227244
0.515,0.0183080247215527
0.515,0.0176153234826936
0.515,0.0169329099354767
0.515,0.0162617671099089
0.515,0.0156027889389762
0.515,0.0149567820226034
0.515,0.0143244676472225
0.515,0.0137064840781481
0.515,0.0131033891434327
0.515,0.0125156629777964
0.515,0.0119437108785925
0.515,0.0113878666892863
0.515,0.0108483955184924
0.515,0.0103254977493231
0.515,0.00981931151491799
0.515,0.00932991703121533
0.515,0.00885733948751166
0.515,0.00840155303803403
0.515,0.00796248353111162
0.515,0.00754001282959327
0.515,0.007133981781134
0.515,0.00674419353014222
0.515,0.00637041703953667
0.515,0.00601239013893395
0.515,0.00566982252064441
0.515,0.00534239853572038
0.515,0.00502978295187373
0.515,0.00473161849675985
0.515,0.00444753144641985
0.515,0.00417713586515389
0.515,0.00392003281173992
0.515,0.00367581491956437
0.515,0.00344406759037952
0.515,0.00322437047274282
0.515,0.00301630072324555
0.515,0.00281943417520192
0.52,0.0357052127918564
0.52,0.0355958237183809
0.52,0.0354352524037356
0.52,0.0352252999023895
0.52,0.0349678928064918
0.52,0.0346650681756277
0.52,0.0343189586918479
0.52,0.033931778110225
0.52,0.0335058070766504
0.52,0.0330433793705784
0.52,0.0325468686272625
0.52,0.0320186755865003
0.52,0.0314612159088336
0.52,0.0308769085933351
0.52,0.0302681650272497
0.52,0.0296373786881221
0.52,0.028986915519283
0.52,0.0283191049896203
0.52,0.02763623184427
0.52,0.0269405285534003
0.52,0.0262341684532758
0.52,0.0255192595744712
0.52,0.0247978391602393
0.52,0.024071868843854
0.52,0.0233432304812297
0.52,0.0226137226232999
0.52,0.0218850575979225
0.52,0.0211588591870682
0.52,0.020436660869149
0.52,0.0197199046050374
0.52,0.0190099401259519
0.52,0.0183080247248225
0.52,0.0176153234814623
0.52,0.0169329099354706
0.52,0.0162617671126767
0.52,0.0156027889487634
0.52,0.014956782033235
0.52,0.014324467647068
0.52,0.0137064840708584
0.52,0.0131033891302306
0.52,0.0125156629722621
0.52,0.0119437108912797
0.52,0.0113878667004149
0.52,0.0108483956139339
0.52,0.0103254976613196
0.52,0.00981931150657767
0.52,0.00932991697686458
0.52,0.00885733948938905
0.52,0.00840155294413136
0.52,0.00796248352686946
0.52,0.00754001284752359
0.52,0.0071339817709255
0.52,0.00674419354394251
0.52,0.00637041702314201
0.52,0.00601239010046495
0.52,0.00566982262025451
0.52,0.00534239933526992
0.52,0.00502978250554253
0.52,0.00473161847695236
0.52,0.00444753147878685
0.52,0.00417713585812196
0.52,0.0039200329782394
0.52,0.00367581544784334
0.52,0.00344406791565932
0.52,0.00322437059840297
0.52,0.00301630105899187
0.52,0.00281943422398645
0.52,0.00263334568078699
0.525,0.0357617593191936
0.525,0.0357052127919912
0.525,0.0355958237185498
0.525,0.0354352524039027
0.525,0.0352252999025796
0.525,0.0349678928066298
0.525,0.0346650681756484
0.525,0.034318958691864
0.525,0.0339317781102194
0.525,0.0335058070766032
0.525,0.0330433793704609
0.525,0.032546868627103
0.525,0.0320186755863418
0.525,0.0314612159086111
0.525,0.030876908593229
0.525,0.0302681650269875
0.525,0.0296373786877809
0.525,0.0289869155193123
0.525,0.0283191049897608
0.525,0.0276362318446262
0.525,0.0269405285536661
0.525,0.0262341684520629
0.525,0.0255192595745596
0.525,0.0247978391603849
0.525,0.0240718688433809
0.525,0.0233432304809129
0.525,0.0226137226229358
0.525,0.0218850575975433
0.525,0.0211588591866491
0.525,0.0204366608701492
0.525,0.019719904605688
0.525,0.0190099401247406
0.525,0.0183080247270698
0.525,0.0176153234849773
0.525,0.0169329099419441
0.525,0.0162617671171215
0.525,0.015602788950841
0.525,0.0149567820353154
0.525,0.0143244676509338
0.525,0.0137064840743265
0.525,0.0131033891363503
0.525,0.0125156629599957
0.525,0.0119437109333378
0.525,0.0113878651180696
0.525,0.0108483956171371
0.525,0.0103254977670932
0.525,0.00981931151841475
0.525,0.0093299169672334
0.525,0.00885733942572331
0.525,0.00840155297835277
0.525,0.00796248342352346
0.525,0.00754001284063621
0.525,0.00713398178780378
0.525,0.00674419354385725
0.525,0.00637041704080477
0.525,0.00601239008200505
0.525,0.00566982258102167
0.525,0.00534239944680315
0.525,0.00502978340336924
0.525,0.00473161744306161
0.525,0.00444753163805034
0.525,0.00417713577868373
0.525,0.00392003318954059
0.525,0.00367581496268587
0.525,0.00344406748580872
0.525,0.00322437076369897
0.525,0.00301630053200386
0.525,0.0028194342051564
0.525,0.00263334555080896
0.53,0.0357617593193184
0.53,0.035705212792153
0.53,0.0355958237187108
0.53,0.0354352524040822
0.53,0.0352252999027265
0.53,0.0349678928064089
0.53,0.0346650681756583
0.53,0.0343189586918576
0.53,0.0339317781101849
0.53,0.0335058070765148
0.53,0.0330433793703775
0.53,0.0325468686269951
0.53,0.0320186755862175
0.53,0.0314612159085986
0.53,0.0308769085931198
0.53,0.0302681650269227
0.53,0.0296373786877714
0.53,0.0289869155191832
0.53,0.0283191049900113
0.53,0.0276362318446255
0.53,0.0269405285536147
0.53,0.02623416845201
0.53,0.025519259574904
0.53,0.0247978391612165
0.53,0.0240718688442734
0.53,0.0233432304819083
0.53,0.0226137226240267
0.53,0.0218850575988524
0.53,0.0211588591874504
0.53,0.0204366608692925
0.53,0.0197199046009765
0.53,0.0190099401248988
0.53,0.0183080247243033
0.53,0.0176153234880667
0.53,0.0169329099419975
0.53,0.0162617671177946
0.53,0.0156027889537259
0.53,0.0149567820392746
0.53,0.014324467652584
0.53,0.0137064840778358
0.53,0.0131033891423697
0.53,0.0125156629746764
0.53,0.0119437109498017
0.53,0.0113878667667131
0.53,0.0108483956356829
0.53,0.0103254977655538
0.53,0.00981931149280968
0.53,0.00932991697902419
0.53,0.00885733941157196
0.53,0.00840155282056654
0.53,0.0079624834605454
0.53,0.00754001273069016
0.53,0.00713398160837819
0.53,0.00674419355759071
0.53,0.0063704171404777
0.53,0.00601239002486009
0.53,0.00566982255968562
0.53,0.00534239941620229
0.53,0.00502978353895345
0.53,0.00473161770674002
0.53,0.00444753051845881
0.53,0.00417713584600055
0.53,0.00392003292323007
0.53,0.00367581535853811
0.53,0.00344406753010529
0.53,0.00322437037332479
0.53,0.00301616034157837
0.53,0.00281943376431459
0.53,0.00263334523941605
0.53,0.00245761297039016
0.535,0.0357639590097778
0.535,0.0357617593194703
0.535,0.0357052127923079
0.535,0.0355958237188819
0.535,0.0354352524042191
0.535,0.0352252999028382
0.535,0.0349678928064134
0.535,0.0346650681756535
0.535,0.0343189586918343
0.535,0.0339317781101177
0.535,0.0335058070764597
0.535,0.0330433793702916
0.535,0.0325468686269158
0.535,0.0320186755861626
0.535,0.0314612159085533
0.535,0.0308769085931156
0.535,0.0302681650269565
0.535,0.0296373786878675
0.535,0.028986915519233
0.535,0.0283191049894502
0.535,0.0276362318443032
0.535,0.0269405285531878
0.535,0.026234168451606
0.535,0.0255192595751226
0.535,0.0247978391613387
0.535,0.0240718688445475
0.535,0.0233432304821326
0.535,0.0226137226243697
0.535,0.0218850575989097
0.535,0.0211588591881707
0.535,0.0204366608703797
0.535,0.0197199046041715
0.535,0.0190099401259721
0.535,0.0183080247250941
0.535,0.0176153234856191
0.535,0.0169329099387745
0.535,0.0162617671177758
0.535,0.0156027889538413
0.535,0.0149567820393691
0.535,0.0143244676548313
0.535,0.0137064840800931
0.535,0.0131033891404976
0.535,0.0125156629750369
0.535,0.0119437109596777
0.535,0.0113878667807037
0.535,0.0108483957164616
0.535,0.0103254977757875
0.535,0.00981931153989035
0.535,0.00932991695157781
0.535,0.00885733941195377
0.535,0.00840155280149357
0.535,0.00796248329056271
0.535,0.00754001284194383
0.535,0.0071339816618512
0.535,0.00674419335148402
0.535,0.00637041706579944
0.535,0.00601239022771227
0.535,0.00566982249785419
0.535,0.00534239939150249
0.535,0.00502978351033168
0.535,0.00473161853971682
0.535,0.00444753065237369
0.535,0.00417713561971578
0.535,0.00392003305939759
0.535,0.00367581517382232
0.535,0.0034440676240246
0.535,0.00322437054268598
0.535,0.00301630110274065
0.535,0.00281943386642203
0.535,0.00263334574606722
0.535,0.00245761302710124
0.535,0.00229181674587209
0.54,0.0357639590070854
0.54,0.035761759317568
0.54,0.0357052127915481
0.54,0.0355958237190142
0.54,0.0354352524043228
0.54,0.0352252999029112
0.54,0.034967892806411
0.54,0.0346650681756239
0.54,0.0343189586917844
0.54,0.0339317781100821
0.54,0.0335058070763993
0.54,0.0330433793702387
0.54,0.0325468686268865
0.54,0.0320186755861855
0.54,0.0314612159085618
0.54,0.0308769085930458
0.54,0.0302681650271298
0.54,0.0296373786878444
0.54,0.0289869155190297
0.54,0.028319104989238
0.54,0.0276362318438589
0.54,0.026940528553269
0.54,0.0262341684515829
0.54,0.0255192595752198
0.54,0.0247978391610609
0.54,0.0240718688441258
0.54,0.0233432304816044
0.54,0.0226137226238148
0.54,0.0218850575988105
0.54,0.0211588591882517
0.54,0.0204366608722646
0.54,0.0197199045991024
0.54,0.0190099401180375
0.54,0.018308024718397
0.54,0.0176153234779042
0.54,0.0169329099299204
0.54,0.0162617671003987
0.54,0.0156027889333702
0.54,0.014956782021691
0.54,0.0143244676547243
0.54,0.0137064840796951
0.54,0.0131033891436282
0.54,0.0125156629778128
0.54,0.0119437109530313
0.54,0.0113878667883175
0.54,0.0108483957284512
0.54,0.0103254978951155
0.54,0.00981931153673454
0.54,0.00932991695763663
0.54,0.00885733939146549
0.54,0.00840155278434285
0.54,0.00796248326736704
0.54,0.00754001258862447
0.54,0.00713398177792279
0.54,0.00674419342022126
0.54,0.00637041683533779
0.54,0.0060123901426572
0.54,0.00566982257990856
0.54,0.00534239932462466
0.54,0.00502978348319094
0.54,0.00473161854636928
0.54,0.00444753161586653
0.54,0.00417713484086724
0.54,0.00392003264528018
0.54,0.00367581516536264
0.54,0.00344406798108055
0.54,0.00322437039810564
0.54,0.00301630064043845
0.54,0.00281943392959727
0.54,0.00263334540172844
0.54,0.00245761267438227
0.54,0.00229181657598976
0.545,0.0357104788066164
0.545,0.0357639590080191
0.545,0.0357617593187074
0.545,0.0357052127925959
0.545,0.0355958237191114
0.545,0.0354352524043915
0.545,0.0352252999029484
0.545,0.0349678928063886
0.545,0.0346650681756132
0.545,0.0343189586917607
0.545,0.0339317781100372
0.545,0.0335058070763611
0.545,0.0330433793701855
0.545,0.0325468686269142
0.545,0.0320186755862334
0.545,0.0314612159086426
0.545,0.0308769085933045
0.545,0.0302681650270132
0.545,0.0296373786877532
0.545,0.0289869155190557
0.545,0.0283191049891273
0.545,0.0276362318435949
0.545,0.0269405285521531
0.545,0.0262341684515625
0.545,0.0255192595743254
0.545,0.0247978391604661
0.545,0.0240718688436898
0.545,0.0233432304811044
0.545,0.0226137226210708
0.545,0.0218850575943419
0.545,0.0211588591829031
0.545,0.0204366608638388
0.545,0.0197199045963578
0.545,0.019009940115587
0.545,0.0183080247159128
0.545,0.0176153234752837
0.545,0.0169329099271228
0.545,0.0162617671004163
0.545,0.01560278893372
0.545,0.0149567820117888
0.545,0.0143244676223608
0.545,0.0137064840506634
0.545,0.0131033891117174
0.545,0.0125156629446607
0.545,0.0119437109571501
0.545,0.0113878667842591
0.545,0.0108483957259244
0.545,0.0103254978902249
0.545,0.00981931157528593
0.545,0.00932991700905517
0.545,0.00885733940364464
0.545,0.00840155298793066
0.545,0.00796248323676885
0.545,0.00754001255696357
0.545,0.00713398170193602
0.545,0.0067441935390733
0.545,0.00637041703915786
0.545,0.00601238987991315
0.545,0.00566982264970561
0.545,0.00534239941626558
0.545,0.00502978350968419
0.545,0.00473161852512449
0.545,0.00444753178796842
0.545,0.00417713511432805
0.545,0.00392003178255118
0.545,0.00367581506186299
0.545,0.00344406770897687
0.545,0.00322437093886219
0.545,0.0030163006678765
0.545,0.00281943423461972
0.545,0.00263334515724667
0.545,0.00245761303345926
0.545,0.00229181651120602
0.545,0.00213554153485673
0.55,0.0357104788074666
0.55,0.0357639590090861
0.55,0.0357617593191188
0.55,0.0357052127926919
0.55,0.0355958237191748
0.55,0.0354352524044254
0.55,0.0352252999029381
0.55,0.0349678928063839
0.55,0.0346650681755838
0.55,0.0343189586917252
0.55,0.033931778110006
0.55,0.0335058070763594
0.55,0.0330433793702457
0.55,0.0325468686269514
0.55,0.0320186755862933
0.55,0.0314612159086985
0.55,0.0308769085932296
0.55,0.0302681650271389
0.55,0.0296373786875614
0.55,0.0289869155187112
0.55,0.0283191049889023
0.55,0.027636231843544
0.55,0.0269405285517776
0.55,0.0262341684498674
0.55,0.0255192595721104
0.55,0.0247978391594731
0.55,0.0240718688419388
0.55,0.0233432304784353
0.55,0.0226137226192089
0.55,0.0218850575931072
0.55,0.0211588591814034
0.55,0.0204366608688779
0.55,0.0197199046025941
0.55,0.0190099401226113
0.55,0.0183080247228947
0.55,0.017615323487804
0.55,0.0169329099417714
0.55,0.0162617671174454
0.55,0.0156027889537829
0.55,0.0149567820394372
0.55,0.014324467654836
0.55,0.0137064840737193
0.55,0.0131033879599718
0.55,0.012515662937102
0.55,0.0119437109121713
0.55,0.0113878667408115
0.55,0.010848395681064
0.55,0.0103254978862508
0.55,0.00981931167277161
0.55,0.00932991705210906
0.55,0.00885733942961597
0.55,0.00840155279590549
0.55,0.00796248344083494
0.55,0.00754001251523073
0.55,0.0071339814669853
0.55,0.00674419354406131
0.55,0.00637041703743257
0.55,0.00601238998665066
0.55,0.00566982235460745
0.55,0.0053423995172095
0.55,0.00502978330927317
0.55,0.00473161854592141
0.55,0.00444753164468437
0.55,0.00417713610109471
0.55,0.00392003202056856
0.55,0.00367581481599144
0.55,0.00344406780296702
0.55,0.00322437093979766
0.55,0.00301630081222037
0.55,0.00281943373361782
0.55,0.00263334579609431
0.55,0.00245761275849876
0.55,0.00229181686094804
0.55,0.00213554143794381
0.555,0.0356001719754507
0.555,0.035710478783665
0.555,0.0357639590103275
0.555,0.0357617593208662
0.555,0.035705212792754
0.555,0.035595823719207
0.555,0.0354352524044158
0.555,0.0352252999029145
0.555,0.0349678928063608
0.555,0.0346650681755543
0.555,0.0343189586916967
0.555,0.0339317781100033
0.555,0.0335058070763614
0.555,0.0330433793702667
0.555,0.0325468686269794
0.555,0.0320186755863294
0.555,0.0314612159087829
0.555,0.0308769085930727
0.555,0.0302681650267944
0.555,0.029637378687509
0.555,0.0289869155187019
0.555,0.0283191049888506
0.555,0.0276362318435101
0.555,0.0269405285515992
0.555,0.0262341684491163
0.555,0.0255192595692368
0.555,0.0247978391585625
0.555,0.024071868841352
0.555,0.0233432304779437
0.555,0.0226137226228265
0.555,0.0218850575975695
0.555,0.0211588591865358
0.555,0.0204366608680832
0.555,0.0197199046011135
0.555,0.0190099401209304
0.555,0.0183080247196151
0.555,0.0176153234860108
0.555,0.0169329099408135
0.555,0.0162617671177018
0.555,0.0156027889540613
0.555,0.014956782039061
0.555,0.0143244676546354
0.555,0.0137064840800593
0.555,0.013103389137437
0.555,0.0125156629688661
0.555,0.0119437109572118
0.555,0.0113878667882358
0.555,0.0108483956678178
0.555,0.0103254978322936
0.555,0.00981931160970906
0.555,0.00932991715632847
0.555,0.00885733944480638
0.555,0.00840155282438859
0.555,0.00796248326414184
0.555,0.00754001274872196
0.555,0.00713398141550159
0.555,0.00674419328989218
0.555,0.00637041704053942
0.555,0.00601239010181254
0.555,0.00566982245914116
0.555,0.00534239918714929
0.555,0.00502978365506679
0.555,0.0047316184188626
0.555,0.00444753166116008
0.555,0.00417713601302672
0.555,0.00392003288965803
0.555,0.00367581409176365
0.555,0.00344406730584823
0.555,0.00322437064762915
0.555,0.00301630111710072
0.555,0.00281943363182569
0.555,0.00263334511409141
0.555,0.00245761264251687
0.555,0.00229181634732445
0.555,0.00213554106703073
0.555,0.0019883776937264
0.56,0.0356001719232842
0.56,0.0357104788097727
0.56,0.0357639590104206
0.56,0.0357617593192242
0.56,0.0357052127927838
0.56,0.0355958237191981
0.56,0.0354352524043927
0.56,0.0352252999028481
0.56,0.0349678928063348
0.56,0.0346650681755404
0.56,0.0343189586866484
0.56,0.0339317781099971
0.56,0.0335058070763698
0.56,0.0330433793702196
0.56,0.0325468686270278
0.56,0.0320186755862054
0.56,0.0314612159086068
0.56,0.0308769085929671
0.56,0.0302681650267168
0.56,0.0296373786873866
0.56,0.0289869155185689
0.56,0.0283191049889515
0.56,0.0276362318428094
0.56,0.0269405285511852
0.56,0.0262341684484453
0.56,0.0255192595684027
0.56,0.024797839158057
0.56,0.0240718688430787
0.56,0.0233432304730854
0.56,0.0226137226220654
0.56,0.0218850575966631
0.56,0.0211588591863954
0.56,0.0204366608685919
0.56,0.0197199046014426
0.56,0.0190099401208872
0.56,0.0183080247190035
0.56,0.0176153234788154
0.56,0.0169329099358539
0.56,0.0162617671146327
0.56,0.0156027889523114
0.56,0.0149567820390629
0.56,0.0143244676542833
0.56,0.0137064830126656
0.56,0.0131033891435155
0.56,0.0125156629774981
0.56,0.011943710947427
0.56,0.0113878667883178
0.56,0.010848395726937
0.56,0.0103254978931354
0.56,0.00981931159695837
0.56,0.00932993329693232
0.56,0.00885733962552682
0.56,0.00840155282593413
0.56,0.00796248329307137
0.56,0.00754001256024051
0.56,0.00713398167934454
0.56,0.00674419315707953
0.56,0.00637041675607031
0.56,0.00601239010141685
0.56,0.00566982258235926
0.56,0.00534239929113545
0.56,0.00502978329322645
0.56,0.00473161874633954
0.56,0.00444753152604416
0.56,0.00417713600967207
0.56,0.00392003314744516
0.56,0.00367581445420995
0.56,0.00344406639401118
0.56,0.00322437029364497
0.56,0.00301630091983451
0.56,0.00281922136791368
0.56,0.00263334491663292
0.56,0.00245761309429815
0.56,0.00229181641588672
0.56,0.00213554168029884
0.56,0.00198837776362937
0.56,0.00184992223082681
0.565,0.0354320928578216
0.565,0.0356001719756971
0.565,0.0357104788098654
0.565,0.0357639590104832
0.565,0.0357617593283484
0.565,0.035705212792777
0.565,0.035595823719175
0.565,0.0354352524043298
0.565,0.0352252999027567
0.565,0.0349678928065604
0.565,0.0346650681756792
0.565,0.0343189586917531
0.565,0.0339317781099823
0.565,0.0335058070762752
0.565,0.0330433793702782
0.565,0.032546868626828
0.565,0.032018675586154
0.565,0.0314612159085627
0.565,0.030876908593186
0.565,0.0302681650269449
0.565,0.0296373786876678
0.565,0.0289869155191615
0.565,0.0283191049887264
0.565,0.0276362318428222
0.565,0.0269405285507441
0.565,0.0262341684480834
0.565,0.0255192595656937
0.565,0.0247978391552026
0.565,0.0240718688409852
0.565,0.0233432304803921
0.565,0.022613722622165
0.565,0.0218850575966985
0.565,0.0211588591855149
0.565,0.0204366608669683
0.565,0.01971990459925
0.565,0.0190099401193532
0.565,0.0183080247198383
0.565,0.0176153234791582
0.565,0.0169329099353326
0.565,0.016261767110194
0.565,0.0156027889496511
0.565,0.0149567820368471
0.565,0.0143244676544121
0.565,0.0137064840794412
0.565,0.0131033891439493
0.565,0.0125156629777592
0.565,0.0119437109556033
0.565,0.0113878667776779
0.565,0.0108483957267143
0.565,0.0103254978945392
0.565,0.00981931167032557
0.565,0.00932991715758114
0.565,0.0088573395266146
0.565,0.00840155276272958
0.565,0.00796248327653393
0.565,0.00754001258844084
0.565,0.00713398172639113
0.565,0.00674419317987573
0.565,0.00637041664748983
0.565,0.00601238980915686
0.565,0.00566982258203286
0.565,0.00534239922927782
0.565,0.00502978321331216
0.565,0.00473161836400982
0.565,0.00444753166659972
0.565,0.00417713586577317
0.565,0.00392003311528355
0.565,0.00367581540151529
0.565,0.00344406670368613
0.565,0.00322437018254873
0.565,0.00301630083776661
0.565,0.00281943428010889
0.565,0.00263334549560157
0.565,0.00245761240884224
0.565,0.00229181646274901
0.565,0.002135541283945
0.565,0.00198837725622547
0.565,0.00184992218268776
0.57,0.0354320928940607
0.57,0.0356001719757894
0.57,0.0357104788099299
0.57,0.035763959010516
0.57,0.0357617593228647
0.57,0.0357052127927537
0.57,0.0355958237191155
0.57,0.0354352524042415
0.57,0.0352252999026461
0.57,0.0349678928064376
0.57,0.0346650681755534
0.57,0.0343189586916253
0.57,0.033931778109865
0.57,0.0335058070761873
0.57,0.0330433793700697
0.57,0.0325468686267739
0.57,0.0320186755861098
0.57,0.0314612159085237
0.57,0.0308769085931253
0.57,0.0302681650273454
0.57,0.0296373786880282
0.57,0.0289869155190584
0.57,0.0283191049858125
0.57,0.0276362318426751
0.57,0.0269405285506729
0.57,0.0262341684481324
0.57,0.0255192595697081
0.57,0.0247978391546727
0.57,0.0240718688400505
0.57,0.0233432304781329
0.57,0.0226137226229651
0.57,0.0218850575976706
0.57,0.0211588591859422
0.57,0.0204366608673354
0.57,0.0197199046002051
0.57,0.019009940119546
0.57,0.0183080247175074
0.57,0.0176153234770599
0.57,0.016932909936359
0.57,0.0162617671112377
0.57,0.0156027889446829
0.57,0.0149567820336075
0.57,0.0143244676505984
0.57,0.0137064840792673
0.57,0.0131033891434897
0.57,0.0125156629770871
0.57,0.0119437109564349
0.57,0.0113878667885924
0.57,0.0108483957159428
0.57,0.0103254978791401
0.57,0.0098193116735914
0.57,0.00932991715403997
0.57,0.00885733962623536
0.57,0.00840155293061884
0.57,0.00796248319394866
0.57,0.00754001255214432
0.57,0.00713398150798206
0.57,0.00674419349184929
0.57,0.00637041664119087
0.57,0.00601238971297047
0.57,0.00566982253954418
0.57,0.00534239920538404
0.57,0.00502978331298953
0.57,0.0047316182550361
0.57,0.00444753152941391
0.57,0.00417713601242298
0.57,0.00392003299627697
0.57,0.00367581537169648
0.57,0.0034440673018028
0.57,0.00322436941095416
0.57,0.00301630048992751
0.57,0.00281943402420937
0.57,0.00263334598811493
0.57,0.00245761261491073
0.57,0.00229181676200874
0.57,0.00213554097136415
0.57,0.00198837780162942
0.57,0.00184992220336389
0.57,0.00171977896623532
0.575,0.0352055115192096
0.575,0.0354320928941526
0.575,0.0356001719758562
0.575,0.0357104790651735
0.575,0.0357639590105164
0.575,0.0357617593429249
0.575,0.0357052127926971
0.575,0.0355958237190304
0.575,0.035435252404134
0.575,0.0352252999025245
0.575,0.034967892806311
0.575,0.0346650681754255
0.575,0.0343189586916529
0.575,0.03393177810978
0.575,0.0335058070761192
0.575,0.0330433793698695
0.575,0.0325468686267346
0.575,0.0320186755860771
0.575,0.0314612159089558
0.575,0.0308769085935723
0.575,0.030268165024573
0.575,0.0296373786879984
0.575,0.0289869155186728
0.575,0.0283191049885442
0.575,0.0276362318427634
0.575,0.0269405285509096
0.575,0.0262341684495459
0.575,0.0255192595697828
0.575,0.0247978391545561
0.575,0.0240718688401672
0.575,0.0233432304769967
0.575,0.0226137226240148
0.575,0.0218850575990179
0.575,0.0211588591871862
0.575,0.0204366608744697
0.575,0.0197199046042844
0.575,0.0190099352683225
0.575,0.0183080193553341
0.575,0.0176153234770631
0.575,0.016932909928613
0.575,0.0162617671073987
0.575,0.0156027889462658
0.575,0.0149567820289052
0.575,0.014324467647284
0.575,0.0137064840744072
0.575,0.0131033891416386
0.575,0.0125156629776531
0.575,0.0119437109571595
0.575,0.0113878667873285
0.575,0.0108483957267094
0.575,0.0103254978952149
0.575,0.00981931165569083
0.575,0.00932991715301767
0.575,0.00885733962219293
0.575,0.00840155304174905
0.575,0.00796248347987216
0.575,0.00754001245014524
0.575,0.00713398134072896
0.575,0.0067441931652481
0.575,0.00637041699208107
0.575,0.00601238975456209
0.575,0.0056698221653102
0.575,0.00534239918235846
0.575,0.00502978327292247
0.575,0.00473161833857727
0.575,0.00444753137236731
0.575,0.00417713594241409
0.575,0.00392003314468581
0.575,0.00367581527053851
0.575,0.00344406793345642
0.575,0.00322436983600727
0.575,0.0030162999551806
0.575,0.00281943365327741
0.575,0.00263334581374286
0.575,0.00245761307705306
0.575,0.00229181624886632
0.575,0.00213554143343653
0.575,0.00198837717168066
0.575,0.00184992181950516
0.575,0.00171977880304941
0.58,0.0352055115192215
0.58,0.0354320928942212
0.58,0.0356001719758956
0.58,0.0357104788099734
0.58,0.0357639590104931
0.58,0.0357617593478473
0.58,0.0357052127926169
0.58,0.0355958237189269
0.58,0.0354352524040161
0.58,0.0352252999024008
0.58,0.034967892806186
0.58,0.0346650681754521
0.58,0.0343189586914301
0.58,0.0339317781097095
0.58,0.033505807076021
0.58,0.0330433793699794
0.58,0.0325468686267121
0.58,0.0320186755865017
0.58,0.0314612159061993
0.58,0.0308769085935786
0.58,0.0302681650273319
0.58,0.0296373786880106
0.58,0.0289869155187253
0.58,0.0283191049886527
0.58,0.0276362318429856
0.58,0.0269405285519805
0.58,0.0262341684496677
0.58,0.0255192595698673
0.58,0.0247978391542952
0.58,0.0240718688404883
0.58,0.023343230477336
0.58,0.0226137226188881
0.58,0.0218850575990891
0.58,0.0211588591886036
0.58,0.0204366608707032
0.58,0.0197199046044331
0.58,0.0190099401248249
0.58,0.0183080247239098
0.58,0.0176153234844406
0.58,0.0169329099370302
0.58,0.0162617671144336
0.58,0.0156027889414446
0.58,0.0149567820251901
0.58,0.0143244676443874
0.58,0.0137064840664707
0.58,0.0131033891364515
0.58,0.0125156629748963
0.58,0.0119437109613616
0.58,0.0113878667882565
0.58,0.0108483957272009
0.58,0.0103254978919248
0.58,0.00981931167415062
0.58,0.00932991713847142
0.58,0.0088573396216769
0.58,0.00840155303637946
0.58,0.0079624835307035
0.58,0.00754001259156478
0.58,0.00713398132841458
0.58,0.00674419303646445
0.58,0.0063704169395733
0.58,0.00601238986301
0.58,0.00566982219918089
0.58,0.00534239897515398
0.58,0.00502978324601444
0.58,0.00473161828644231
0.58,0.00444753146408883
0.58,0.00417713574291234
0.58,0.00392003288597897
0.58,0.00367581523488814
0.58,0.00344406795974117
0.58,0.00322437069994952
0.58,0.00301629975823925
0.58,0.00281943395973427
0.58,0.00263334540387627
0.58,0.00245761352008422
0.58,0.00229181630806163
0.58,0.00213554095131796
0.58,0.00198823766481238
0.58,0.0018499222465127
0.58,0.00171977902466613
0.58,0.00159756042670578
0.585,0.0349199273097215
0.585,0.0352055115190964
0.585,0.0354320928942659
0.585,0.0356001719759082
0.585,0.0357104788099484
0.585,0.035763959010442
0.585,0.0357617593510565
0.585,0.0357052127925193
0.585,0.0355958237188146
0.585,0.0354352524038963
0.585,0.0352252999022797
0.585,0.0349678928062122
0.585,0.0346650681752337
0.585,0.0343189586913627
0.585,0.033931778109664
0.585,0.0335058070760412
0.585,0.0330433793704008
0.585,0.0325468686244956
0.585,0.032018675586494
0.585,0.0314612159089941
0.585,0.0308769085935855
0.585,0.0302681650273525
0.585,0.0296373786878863
0.585,0.028986915518647
0.585,0.0283191049891481
0.585,0.0276362318435368
0.585,0.0269405285517261
0.585,0.0262341684492525
0.585,0.0255192595701697
0.585,0.0247978391548183
0.585,0.0240718688403577
0.585,0.0233432304588065
0.585,0.0226137226151593
0.585,0.0218850575881945
0.585,0.0211588591711783
0.585,0.0204366608630133
0.585,0.0197199045946858
0.585,0.0190099401127106
0.585,0.0183080247093168
0.585,0.0176153234670382
0.585,0.016932909917268
0.585,0.0162617670937907
0.585,0.0156027889259881
0.585,0.0149567820072889
0.585,0.0143244676019417
0.585,0.0137064840213784
0.585,0.0131033891280362
0.585,0.0125156629693323
0.585,0.0119437109535866
0.585,0.0113878667930249
0.585,0.0108483957266449
0.585,0.0103254978939583
0.585,0.00981931167223882
0.585,0.00932991715800013
0.585,0.0088573396059507
0.585,0.00840155303643664
0.585,0.00796248352430706
0.585,0.00754001279668848
0.585,0.00713398148021782
0.585,0.00674419303405505
0.585,0.00637041647669001
0.585,0.00601238999258791
0.585,0.0056698223103171
0.585,0.00534239899945277
0.585,0.00502978335158999
0.585,0.00473161824592316
0.585,0.00444753138557985
0.585,0.00417713583848034
0.585,0.00392003295387111
0.585,0.00367581516793658
0.585,0.00344406777151995
0.585,0.00322437088134575
0.585,0.00301630017472032
0.585,0.0028194323932853
0.585,0.00263334521518188
0.585,0.00245761330587912
0.585,0.00229181692723546
0.585,0.00213554106682734
0.585,0.00198837783427708
0.585,0.00184992164416697
0.585,0.00171977884056229
0.585,0.0015975602687357
0.59,0.0349199273097305
0.59,0.0352055115191006
0.59,0.0354320928942832
0.59,0.0356001719672598
0.59,0.0357104788099075
0.59,0.0357639590103723
0.59,0.0357617593226055
0.59,0.0357052127924116
0.59,0.0355958237186999
0.59,0.0354352524037799
0.59,0.0352252999023053
0.59,0.0349678928059995
0.59,0.0346650681751687
0.59,0.0343189586913222
0.59,0.0339317781095558
0.59,0.0335058070740809
0.59,0.0330433793704177
0.59,0.0325468686271572
0.59,0.0320186755864921
0.59,0.0314612159088942
0.59,0.0308769085934743
0.59,0.030268165027243
0.59,0.0296373786879595
0.59,0.0289869155195044
0.59,0.0283191049893167
0.59,0.0276362318436837
0.59,0.0269405285518551
0.59,0.0262341684493578
0.59,0.0255192595685716
0.59,0.0247978391523641
0.59,0.0240718688343134
0.59,0.0233432304736385
0.59,0.0226137226137066
0.59,0.0218850575864438
0.59,0.0211588591736569
0.59,0.0204366608618679
0.59,0.0197199045935778
0.59,0.0190099401117453
0.59,0.0183080247083166
0.59,0.0176153234660532
0.59,0.0169329099160196
0.59,0.0162617670923987
0.59,0.0156027889242923
0.59,0.0149567820051858
0.59,0.014324467615713
0.59,0.0137064840294119
0.59,0.0131033890723546
0.59,0.0125156629078855
0.59,0.011943710884508
0.59,0.0113878667889077
0.59,0.0108483957321742
0.59,0.0103254978939925
0.59,0.00981931167351813
0.59,0.00932991715802867
0.59,0.00885733962297086
0.59,0.00840155301929446
0.59,0.00796248352476603
0.59,0.00754001283793415
0.59,0.00713398171885316
0.59,0.00674419319316888
0.59,0.0063704164758569
0.59,0.00601238948710336
0.59,0.00566982258267301
0.59,0.00534239910805945
0.59,0.00502978308122182
0.59,0.00473161829761004
0.59,0.00444753132859477
0.59,0.00417713572556377
0.59,0.00392003303997646
0.59,0.00367581526706218
0.59,0.00344406777773898
0.59,0.00322437073487514
0.59,0.00301630107127848
0.59,0.00281943294799869
0.59,0.00263334547903482
0.59,0.00245761253889509
0.59,0.00229181691660907
0.59,0.00213554132512783
0.59,0.00198837723483392
0.59,0.00184992169532627
0.59,0.0017197785567189
0.59,0.00159756020838775
0.59,0.00148288800519092
0.595,0.0345750825255899
0.595,0.0349199273053413
0.595,0.0352055115190989
0.595,0.0354320928942736
0.595,0.0356001719758555
0.595,0.0357104788098399
0.595,0.0357639590129345
0.595,0.0357617593221103
0.595,0.0357052127923023
0.595,0.0355958237185884
0.595,0.0354352524038051
0.595,0.0352252999020985
0.595,0.0349678928059375
0.595,0.0346650681751326
0.595,0.0343189586893334
0.595,0.0339317781075584
0.595,0.0335058070764859
0.595,0.033043379370432
0.595,0.0325468686271694
0.595,0.0320186755865047
0.595,0.0314612159089229
0.595,0.0308769085935311
0.595,0.0302681650273354
0.595,0.029637378688444
0.595,0.0289869155196001
0.595,0.028319104989608
0.595,0.0276362318438226
0.595,0.0269405285517105
0.595,0.0262341684489084
0.595,0.0255192595680162
0.595,0.0247978391519096
0.595,0.024071868832484
0.595,0.0233432304714843
0.595,0.0226137226111282
0.595,0.0218850575856535
0.595,0.021158859172859
0.595,0.0204366608619846
0.595,0.019719904594014
0.595,0.0190099401125822
0.595,0.0183080247095971
0.595,0.0176153234678177
0.595,0.0169329099182819
0.595,0.0162617670951725
0.595,0.0156027889274535
0.595,0.0149567820084779
0.595,0.0143244676175693
0.595,0.0137064840365358
0.595,0.013103389092765
0.595,0.0125156629114659
0.595,0.0119437108674333
0.595,0.011387866692864
0.595,0.010848395639818
0.595,0.0103254979024895
0.595,0.00981931167353967
0.595,0.00932991715737475
0.595,0.00885733962705848
0.595,0.00840155303975665
0.595,0.00796248350578033
0.595,0.0075400128439016
0.595,0.00713398171765522
0.595,0.0067441932288248
0.595,0.00637041663974403
0.595,0.00601238948497573
0.595,0.005669822258906
0.595,0.00534239906711731
0.595,0.00502978316321667
0.595,0.00473161809203337
0.595,0.00444753136541443
0.595,0.00417713568443423
0.595,0.00392003288051157
0.595,0.00367581535510397
0.595,0.00344406761792992
0.595,0.00322437082070248
0.595,0.00301630105354778
0.595,0.00281943337614576
0.595,0.00263334406286519
0.595,0.00245761282311707
0.595,0.00229181656453781
0.595,0.00213554190811172
0.595,0.0019883773195859
0.595,0.00184992230859837
0.595,0.00171977865363315
0.595,0.00159756041244785
0.595,0.00148288782777928
0.6,0.0345750825280472
0.6,0.034919927309735
0.6,0.0352055115190922
0.6,0.0354320928940247
0.6,0.0356001719757967
0.6,0.0357104788097613
0.6,0.0357639590124786
0.6,0.035761759321501
0.6,0.0357052127921968
0.6,0.0355958237186125
0.6,0.0354352524036059
0.6,0.0352252998996037
0.6,0.0349678927343389
0.6,0.0346650681730726
0.6,0.0343189586917268
0.6,0.0339317781100867
0.6,0.0335058070765045
0.6,0.0330433793704512
0.6,0.0325468686271906
0.6,0.0320186755865366
0.6,0.0314612159089854
0.6,0.0308769085936253
0.6,0.0302681650277608
0.6,0.0296373786885623
0.6,0.028986915519701
0.6,0.0283191049897153
0.6,0.0276362318438947
0.6,0.0269405285518218
0.6,0.0262341684489543
0.6,0.0255192595683819
0.6,0.0247978391520709
0.6,0.024071868832667
0.6,0.0233432304716045
0.6,0.0226137226112667
0.6,0.0218850575835234
0.6,0.0211588591703091
0.6,0.0204366608494484
0.6,0.019719904604705
0.6,0.0190099401244745
0.6,0.0183080247228532
0.6,0.0176153234843115
0.6,0.0169329099351789
0.6,0.0162617671145759
0.6,0.0156027889499788
0.6,0.014956782039201
0.6,0.0143244676547463
0.6,0.0137064840800483
0.6,0.0131033891435112
0.6,0.0125156629765529
0.6,0.01194371089497
0.6,0.0113878666894988
0.6,0.0108483956204077
0.6,0.0103254977952345
0.6,0.00981931158568772
0.6,0.0093299171900969
0.6,0.00885733962645574
0.6,0.00840155304261292
0.6,0.0079624835286507
0.6,0.00754001281746075
0.6,0.00713398178145663
0.6,0.0067441934645287
0.6,0.00637041667092619
0.6,0.00601238965198059
0.6,0.00566982191610022
0.6,0.00534239919364032
0.6,0.00502978328441417
0.6,0.00473161814513245
0.6,0.00444753155097732
0.6,0.00417713566196887
0.6,0.00392003281091458
0.6,0.00367581515563864
0.6,0.00344406771632544
0.6,0.00322437059751279
0.6,0.00301630100905648
0.6,0.00281943426024611
0.6,0.00263334453128072
0.6,0.00245761283094792
0.6,0.0022918161515908
0.6,0.00213554193293097
0.6,0.00198837769985705
0.6,0.0018499215707064
0.6,0.00171977850962368
0.6,0.0015975600842435
0.6,0.00148288773434335
0.6,0.00137539244793139
0.605,0.0341709747594769
0.605,0.0345750825280494
0.605,0.0349199273097304
0.605,0.0352055115193396
0.605,0.0354320928941942
0.605,0.0356001719756932
0.605,0.0357104788096734
0.605,0.0357639590119107
0.605,0.0357617593208107
0.605,0.0357052127927451
0.605,0.0355958237183605
0.605,0.0354352524027738
0.605,0.0352252999005466
0.605,0.0349678928038164
0.605,0.0346650681755369
0.605,0.0343189586917464
0.605,0.0339317781101071
0.605,0.0335058070765262
0.605,0.0330433793704744
0.605,0.0325468686272216
0.605,0.0320186755865859
0.605,0.03146121590907
0.605,0.0308769085939929
0.605,0.03026816502788
0.605,0.0296373751553075
0.605,0.0289869155198259
0.605,0.0283191049898149
0.605,0.0276362318440275
0.605,0.0269405285519062
0.605,0.026234168449148
0.605,0.0255192595687704
0.605,0.0247978391526477
0.605,0.0240718688335726
0.605,0.0233432298165355
0.605,0.0226137226744113
0.605,0.0218850575849833
0.605,0.0211588591777517
0.605,0.020436659722633
0.605,0.0197199045875436
0.605,0.0190099401184671
0.605,0.0183080247214693
0.605,0.0176153234811766
0.605,0.0169329099334866
0.605,0.0162617671127394
0.605,0.0156027889479006
0.605,0.0149567820324957
0.605,0.0143244676467104
0.605,0.0137064840706009
0.605,0.0131033891332214
0.605,0.0125156629662958
0.605,0.011943710944981
0.605,0.0113878667863176
0.605,0.0108483956958437
0.605,0.0103254977823581
0.605,0.00981931156666405
0.605,0.00932991705381159
0.605,0.00885733953794476
0.605,0.00840155304175716
0.605,0.00796248353074991
0.605,0.00754001284317418
0.605,0.00713398174845681
0.605,0.00674419347345867
0.605,0.00637041670481242
0.605,0.00601238967679252
0.605,0.0056698220887681
0.605,0.00534239920897583
0.605,0.00502978329339832
0.605,0.00473161827590207
0.605,0.00444753122555452
0.605,0.0041771358355549
0.605,0.00392003275259412
0.605,0.00367581503787573
0.605,0.00344406778819728
0.605,0.00322437054240865
0.605,0.00301604206116068
0.605,0.0028194340371519
0.605,0.00263334501171597
0.605,0.00245761136992129
0.605,0.00229181651552901
0.605,0.0021355411688595
0.605,0.00198837825238973
0.605,0.00184992120645755
0.605,0.00171977884770835
0.605,0.00159756014018519
0.605,0.00148288800670371
0.605,0.00137539228091588
0.61,0.0341709747594793
0.61,0.0345750825280468
0.61,0.0349199273097211
0.61,0.035205511519298
0.61,0.0354320928941285
0.61,0.0356001719756399
0.61,0.0357104788095824
0.61,0.035763959011264
0.61,0.035761759320078
0.61,0.0357052127919787
0.61,0.0355958237175971
0.61,0.035435252402065
0.61,0.0352252999020058
0.61,0.0349678928063019
0.61,0.0346650681755554
0.61,0.0343189586917666
0.61,0.0339317781101283
0.61,0.0335058070765492
0.61,0.0330433793705041
0.61,0.0325468686272581
0.61,0.0320186755866447
0.61,0.0314612159091646
0.61,0.0308769085940914
0.61,0.0302681650279662
0.61,0.0296373786527107
0.61,0.0289869155197029
0.61,0.0283191049897025
0.61,0.0276362318439244
0.61,0.0269405285519991
0.61,0.0262341684489693
0.61,0.0255192595689463
0.61,0.0247978391529511
0.61,0.024071868833746
0.61,0.0233432304690581
0.61,0.0226137226177808
0.61,0.0218850575912007
0.61,0.0211588591785309
0.61,0.020436660858251
0.61,0.0197199045870675
0.61,0.0190099401035883
0.61,0.0183080247148575
0.61,0.0176153234726456
0.61,0.0169329099241199
0.61,0.0162617671164699
0.61,0.0156027889524428
0.61,0.0149567820395055
0.61,0.0143244676547701
0.61,0.0137064840800324
0.61,0.0131033891435015
0.61,0.0125156629773626
0.61,0.0119437109567243
0.61,0.0113878667703641
0.61,0.0108479829059275
0.61,0.0103254978416065
0.61,0.00981931163308614
0.61,0.00932991704770381
0.61,0.00885733951690548
0.61,0.00840155294547373
0.61,0.00796248353068907
0.61,0.00754001284516548
0.61,0.00713398178250424
0.61,0.00674419350691546
0.61,0.00637041695313112
0.61,0.00601238971324336
0.61,0.00566982210453659
0.61,0.00534239889897026
0.61,0.00502978326717574
0.61,0.00473161790747723
0.61,0.00444753134963438
0.61,0.00417713556559174
0.61,0.0039200329210709
0.61,0.00367581494550784
0.61,0.0034440676020453
0.61,0.00322437084949589
0.61,0.00301630078577686
0.61,0.0028194341074832
0.61,0.00263334581257579
0.61,0.00245761195902694
0.61,0.0022918157279308
0.61,0.00213554134591587
0.61,0.00198837809800101
0.61,0.00184992220996882
0.61,0.00171977826499381
0.61,0.00159756005624145
0.61,0.00148288764831106
0.61,0.00137539214929983
0.61,0.00127471467796747
0.615,0.0337078685054971
0.615,0.0341709747594794
0.615,0.0345750825280408
0.615,0.0349199273097123
0.615,0.0352055115190809
0.615,0.0354320928940515
0.615,0.0356001719755543
0.615,0.0357104788094918
0.615,0.0357639590100206
0.615,0.0357617593193483
0.615,0.0357052127912499
0.615,0.0355958237183398
0.615,0.035435252403518
0.615,0.0352252999023961
0.615,0.0349678928063205
0.615,0.0346650681755739
0.615,0.0343189586917864
0.615,0.033931778110149
0.615,0.0335058070765703
0.615,0.0330433793705282
0.615,0.0325468686272997
0.615,0.0320186755867249
0.615,0.0314612159094291
0.615,0.0308769085941388
0.615,0.0302681650279957
0.615,0.0296373786885887
0.615,0.0289869155197133
0.615,0.0283191049897549
0.615,0.027636231844051
0.615,0.0269405285520968
0.615,0.0262341684491567
0.615,0.0255192595693923
0.615,0.0247978391536361
0.615,0.0240718688374724
0.615,0.0233432304729194
0.615,0.0226137226126699
0.615,0.0218850575916466
0.615,0.021158859180017
0.615,0.0204366608601776
0.615,0.0197199045917076
0.615,0.0190099401098862
0.615,0.0183080247040316
0.615,0.0176153234792698
0.615,0.0169329099301462
0.615,0.0162617671070888
0.615,0.0156027889518231
0.615,0.0149567820375454
0.615,0.0143244676525289
0.615,0.0137064840777288
0.615,0.0131033891434975
0.615,0.012515662977678
0.615,0.0119437109566861
0.615,0.0113878667878247
0.615,0.0108483957751274
0.615,0.0103254978702436
0.615,0.00981931163262684
0.615,0.00932991708786091
0.615,0.00885733949921141
0.615,0.00840155293143108
0.615,0.00796248343294303
0.615,0.00754001266844972
0.615,0.00713398178147839
0.615,0.0067441935457726
0.615,0.00637041692682483
0.615,0.00601238999659381
0.615,0.00566982213296985
0.615,0.00534239887155752
0.615,0.00502978310356395
0.615,0.00473161828027679
0.615,0.00444753096019435
0.615,0.00417713563770916
0.615,0.00392003309941602
0.615,0.00367581508874837
0.615,0.00344406747575277
0.615,0.00322437061676628
0.615,0.00301630117415885
0.615,0.00281943386828898
0.615,0.00263334558473161
0.615,0.00245761254480792
0.615,0.0022918150304958
0.615,0.00213554133678273
0.615,0.0019883772709175
0.615,0.00184992273900408
0.615,0.00171977814526936
0.615,0.00159756035368419
0.615,0.00148288772023686
0.615,0.0013753924055806
0.615,0.00127471446569594
0.62,0.0337078685054972
0.62,0.0341709747594758
0.62,0.0345750825280317
0.62,0.0349199273096998
0.62,0.0352055115191714
0.62,0.0354320928939711
0.62,0.0356001719754699
0.62,0.0357104788095104
0.62,0.0357639590098496
0.62,0.0357617593193223
0.62,0.0357052127919553
0.62,0.0355958237183367
0.62,0.0354352524038934
0.62,0.035225299902414
0.62,0.0349678928063381
0.62,0.0346650681755913
0.62,0.0343189586918036
0.62,0.0339317781101653
0.62,0.0335058070765881
0.62,0.0330433793705521
0.62,0.032546868627355
0.62,0.0320186755867772
0.62,0.0314612159094442
0.62,0.0308769085941386
0.62,0.0302681650278389
0.62,0.0296373786885905
0.62,0.0289869155197425
0.62,0.0283191049898197
0.62,0.0276362318441912
0.62,0.0269405285523681
0.62,0.0262341684500026
0.62,0.0255192595701353
0.62,0.0247978391564135
0.62,0.0240718688380049
0.62,0.0233432304735758
0.62,0.0226137226133082
0.62,0.0218850575923062
0.62,0.0211588591801183
0.62,0.0204366608604155
0.62,0.0197199045916981
0.62,0.019009940109536
0.62,0.0183080247060491
0.62,0.0176153234642996
0.62,0.0169329099376931
0.62,0.0162617671107931
0.62,0.0156027889431942
0.62,0.0149567820266122
0.62,0.0143244676540021
0.62,0.0137064840778983
0.62,0.0131033891405778
0.62,0.0125156629505058
0.62,0.0119437109567923
0.62,0.011387866788081
0.62,0.0108483957265052
0.62,0.010325497893882
0.62,0.00981931167336347
0.62,0.0093299171094029
0.62,0.00885733954460133
0.62,0.00840155302323575
0.62,0.00796248342492101
0.62,0.00754001266839111
0.62,0.00713398158272427
0.62,0.00674419354426892
0.62,0.00637041701342911
0.62,0.00601239000472287
0.62,0.00566982216876144
0.62,0.00534239890898824
0.62,0.00502978292607748
0.62,0.0047316185455244
0.62,0.00444753096348349
0.62,0.00417713525656827
0.62,0.00392003274623476
0.62,0.00367581527652194
0.62,0.00344406749188453
0.62,0.00322437048450608
0.62,0.00301630099533079
0.62,0.00281943382739946
0.62,0.0026333454857248
0.62,0.00245761348509932
0.62,0.00229181549797386
0.62,0.00213554049291953
0.62,0.00198837756935499
0.62,0.00184992240708248
0.62,0.0017197790598551
0.62,0.00159755971185138
0.62,0.0014828876867865
0.62,0.00137539216385063
0.62,0.00127471402682411
0.62,0.00118050590419005
0.625,0.033186305693775
0.625,0.0337078685044703
0.625,0.0341709747594669
0.625,0.034575082528021
0.625,0.0349199273096923
0.625,0.0352055115190961
0.625,0.0354320928938903
0.625,0.0356001719753922
0.625,0.0357104788093446
0.625,0.0357639590098
0.625,0.0357617593283834
0.625,0.0357052127919524
0.625,0.0355958237186965
0.625,0.0354352524039134
0.625,0.0352252999024329
0.625,0.0349678928063545
0.625,0.0346650681756071
0.625,0.034318958691807
0.625,0.0339317781101768
0.625,0.0335058070766158
0.625,0.0330433793705905
0.625,0.0325468686273834
0.625,0.0320186755868118
0.625,0.0314612159094179
0.625,0.0308769083166373
0.625,0.0302681650278381
0.625,0.0296373786886232
0.625,0.0289869155197828
0.625,0.028319104989942
0.625,0.0276362318444522
0.625,0.0269405285528405
0.625,0.0262341684507981
0.625,0.0255192595720601
0.625,0.0247978391570736
0.625,0.0240718688387033
0.625,0.0233432304741703
0.625,0.0226137226139017
0.625,0.0218850575928309
0.625,0.0211588591806148
0.625,0.0204366608608881
0.625,0.0197199045920122
0.625,0.0190099401095755
0.625,0.0183080247056917
0.625,0.0176153234633468
0.625,0.016932909913864
0.625,0.0162617671176862
0.625,0.0156027889537466
0.625,0.0149567820289231
0.625,0.0143244676396705
0.625,0.0137064840789056
0.625,0.0131033891430206
0.625,0.0125156629773604
0.625,0.0119437109534161
0.625,0.0113878667839664
0.625,0.0108483957264834
0.625,0.0103254978943108
0.625,0.0098193116733688
0.625,0.00932991715739917
0.625,0.008857339602382
0.625,0.00840155295360001
0.625,0.00796248350468876
0.625,0.00754001271920424
0.625,0.0071339815922844
0.625,0.00674419332625464
0.625,0.00637041681313599
0.625,0.00601238998403053
0.625,0.00566982246696757
0.625,0.00534239893617339
0.625,0.00502978295057099
0.625,0.00473161809130862
0.625,0.00444753164495038
0.625,0.00417713523614038
0.625,0.00392003237374916
0.625,0.0036758154596972
0.625,0.003444067712985
0.625,0.00322437038342716
0.625,0.00301630077616855
0.625,0.00281943421853725
0.625,0.00263334533090398
0.625,0.00245761303392666
0.625,0.00229181628986641
0.625,0.00213553983786174
0.625,0.00198837753947401
0.625,0.00184992161637743
0.625,0.00171977977550108
0.625,0.00159755969802822
0.625,0.00148288801924656
0.625,0.00137539214189819
0.625,0.00127471456420802
0.625,0.00118050580259754
0.63,0.0331863056937917
0.63,0.0337078685054897
0.63,0.034170974759458
0.63,0.0345750825280132
0.63,0.0349199273096394
0.63,0.0352055115190203
0.63,0.035432092890566
0.63,0.035600171975326
0.63,0.0357104788092967
0.63,0.0357639590097547
0.63,0.03576175931929
0.63,0.0357052127922939
0.63,0.035595823718714
0.63,0.0354352524039293
0.63,0.0352252999023439
0.63,0.0349678928063679
0.63,0.0346650681756179
0.63,0.0343189586918235
0.63,0.0339317781101997
0.63,0.033505807076627
0.63,0.0330433793706037
0.63,0.0325468686273995
0.63,0.032018675586823
0.63,0.0314612159093728
0.63,0.0308769085940386
0.63,0.0302681650278336
0.63,0.0296373786886699
0.63,0.028986915519942
0.63,0.0283191049904071
0.63,0.027636231844949
0.63,0.02694052855296
0.63,0.02623416845191
0.63,0.0255192595737341
0.63,0.0247978391589172
0.63,0.0240718688391734
0.63,0.0233432304746723
0.63,0.0226137226144271
0.63,0.0218850575866127
0.63,0.0211588591811207
0.63,0.0204366608614095
0.63,0.0197199045924948
0.63,0.0190099401098855
0.63,0.0183080247056203
0.63,0.0176153234627758
0.63,0.0169329099127332
0.63,0.0162617670902638
0.63,0.0156027889539063
0.63,0.0149567820394776
0.63,0.0143244676442543
0.63,0.0137064840649012
0.63,0.0131033891418499
0.63,0.012515662976013
0.63,0.0119437109573027
0.63,0.0113878667881087
0.63,0.0108483957218523
0.63,0.0103254978893085
0.63,0.00981931167347727
0.63,0.00932991715734077
0.63,0.0088573396263304
0.63,0.00840155300538137
0.63,0.00796248343511641
0.63,0.00754001281935879
0.63,0.00713398181098768
0.63,0.0067441933434067
0.63,0.00637041680269634
0.63,0.00601238976696816
0.63,0.00566982244154413
0.63,0.00534239897145228
0.63,0.00502978296451939
0.63,0.00473161792815091
0.63,0.00444753166918921
0.63,0.00417713557683252
0.63,0.0039200323034676
0.63,0.0036757598176691
0.63,0.00344406793142871
0.63,0.00322437057063407
0.63,0.00301630061656466
0.63,0.0028194342406187
0.63,0.00263334566414186
0.63,0.00245761275736833
0.63,0.00229181714964133
0.63,0.00213554033503871
0.63,0.00198837666231011
0.63,0.00184992196834832
0.63,0.00171977475864016
0.63,0.00159755634795244
0.63,0.00148288286124054
0.63,0.00137538767398038
0.63,0.00127463860934496
0.63,0.0011805053406444
0.63,0.00109242853596969
0.635,0.0331863056931506
0.635,0.0337078685054819
0.635,0.0341709747594477
0.635,0.0345750825280031
0.635,0.0349199273096839
0.635,0.0352055115189489
0.635,0.0354320928937506
0.635,0.0356001719752772
0.635,0.0357104788092567
0.635,0.0357639590097424
0.635,0.0357617593196144
0.635,0.0357052127922625
0.635,0.0355958237187217
0.635,0.0354352524039441
0.635,0.0352252999024603
0.635,0.0349678928063776
0.635,0.0346650681756375
0.635,0.0343189586918441
0.635,0.0339317781102046
0.635,0.0335058070766337
0.635,0.0330433793706105
0.635,0.0325468686274051
0.635,0.0320186755868134
0.635,0.0314612159093706
0.635,0.0308769085940985
0.635,0.0302681650281533
0.635,0.0296373786890297
0.635,0.0289869155202138
0.635,0.0283191049905195
0.635,0.0276362318452183
0.635,0.0269405285542204
0.635,0.0262341684525766
0.635,0.0255192595739089
0.635,0.0247978391591419
0.635,0.0240718688415344
0.635,0.0233432304779246
0.635,0.0226137226188582
0.635,0.0218850575873395
0.635,0.0211588591818581
0.635,0.0204366608622132
0.635,0.0197199045931635
0.635,0.019009940110372
0.635,0.0183080247058661
0.635,0.0176153234626948
0.635,0.0169329099119819
0.635,0.0162617670886368
0.635,0.0156027889221554
0.635,0.0149567820394754
0.635,0.0143244676547439
0.635,0.013706484080057
0.635,0.0131033891268931
0.635,0.0125156629570479
0.635,0.0119437109554178
0.635,0.0113878667874092
0.635,0.010848395726326
0.635,0.0103254978897289
0.635,0.00981931166747618
0.635,0.00932991715734199
0.635,0.00885733962626134
0.635,0.00840155304166423
0.635,0.00796248346811734
0.635,0.00754001274544835
0.635,0.00713398175992386
0.635,0.00674419358504963
0.635,0.0063704168285359
0.635,0.00601238984235897
0.635,0.00566982220161871
0.635,0.00534239925522728
0.635,0.00502978299278878
0.635,0.00473161794442056
0.635,0.0044475311685086
0.635,0.00417713601196867
0.635,0.00392003263457052
0.635,0.00367581450463628
0.635,0.00344406812449982
0.635,0.00322437077816495
0.635,0.003016300744765
0.635,0.0028194340655685
0.635,0.00263334575675156
0.635,0.0024576127010103
0.635,0.00229181660455269
0.635,0.00213554149140482
0.635,0.0019883719594993
0.635,0.00184992194531408
0.635,0.00171977878182883
0.635,0.0015974851074414
0.635,0.00148288728256674
0.635,0.00137539243482832
0.635,0.00127471434795878
0.635,0.00118050118750368
0.635,0.00109242832066414
0.64,0.0326071149441608
0.64,0.0331863056937811
0.64,0.0337078685054724
0.64,0.0341709747594418
0.64,0.0345750825279923
0.64,0.0349199273096152
0.64,0.0352055115189656
0.64,0.0354320928937017
0.64,0.0356001719752402
0.64,0.035710478809257
0.64,0.03576395900975
0.64,0.0357617593196275
0.64,0.0357052127923247
0.64,0.0355958237187434
0.64,0.0354352524039561
0.64,0.0352252999024694
0.64,0.0349678928063976
0.64,0.0346650681756423
0.64,0.0343189586918464
0.64,0.0339317781102083
0.64,0.0335058070766361
0.64,0.0330433793706005
0.64,0.0325468686273905
0.64,0.0320186755868102
0.64,0.0314612159090722
0.64,0.0308769085940881
0.64,0.0302681650280194
0.64,0.0296373786889292
0.64,0.0289869155202959
0.64,0.0283191049906587
0.64,0.0276362318457342
0.64,0.0269405285539734
0.64,0.0262341684526522
0.64,0.0255192595740295
0.64,0.0247978391592989
0.64,0.0240718688416384
0.64,0.0233432304780808
0.64,0.0226137226189715
0.64,0.021885057592563
0.64,0.0211588591807077
0.64,0.0204366608631764
0.64,0.0197199045941751
0.64,0.0190099401113042
0.64,0.0183080247065893
0.64,0.0176153234629589
0.64,0.0169329099117046
0.64,0.0162617670877412
0.64,0.0156027889201253
0.64,0.0149567820030914
0.64,0.0143244676547529
0.64,0.0137064840799112
0.64,0.0131033891434006
0.64,0.0125156629519269
0.64,0.0119437109335861
0.64,0.0113878667861722
0.64,0.0108483957257796
0.64,0.010325497893487
0.64,0.00981931167350258
0.64,0.00932991715097287
0.64,0.00885733961938551
0.64,0.0084015530417817
0.64,0.00796248353091422
0.64,0.00754001277531779
0.64,0.00713398173320123
0.64,0.00674419353144451
0.64,0.00637041709822261
0.64,0.00601238987034769
0.64,0.00566982221157497
0.64,0.00534239899027678
0.64,0.00502978305106883
0.64,0.00473161796706445
0.64,0.00444753101694362
0.64,0.0041771359899716
0.64,0.0039200327759481
0.64,0.00367581484041257
0.64,0.00344406700862665
0.64,0.00322437102463846
0.64,0.00301630081811899
0.64,0.00281943364213499
0.64,0.00263334575853991
0.64,0.00245761315280135
0.64,0.00229181640003051
0.64,0.00213553821596579
0.64,0.00198837668109686
0.64,0.0018499201898996
0.64,0.0017197787383445
0.64,0.0015975603819991
0.64,0.00148288823459031
0.64,0.00137539161883238
0.64,0.00127471431471426
0.64,0.0011804314921573
0.64,0.00109242354386563
0.64,0.00101015558695194
0.645,0.0326071149441456
0.645,0.0331863056937736
0.645,0.0337078685054688
0.645,0.0341709747594325
0.645,0.0345750825221644
0.645,0.0349199272995864
0.645,0.0352055115188349
0.645,0.0354320928936682
0.645,0.0356001719752338
0.645,0.0357104788092664
0.645,0.0357639590100824
0.645,0.0357617593196413
0.645,0.0357052127912051
0.645,0.0355958237187553
0.645,0.0354352524039634
0.645,0.0352252999024883
0.645,0.0349678928064022
0.645,0.034665068175643
0.645,0.0343189586918457
0.645,0.033931778110206
0.645,0.0335058070766254
0.645,0.0330433793785204
0.645,0.0325468686275344
0.645,0.032018675586807
0.645,0.0314612159093663
0.645,0.0308769085704788
0.645,0.030268165028065
0.645,0.0296373786890268
0.645,0.0289869155204595
0.645,0.0283191049909938
0.645,0.0276362318456849
0.645,0.0269405285538694
0.645,0.0262341684523374
0.645,0.0255192595735484
0.645,0.0247978391586604
0.645,0.0240718688409188
0.645,0.0233432304781098
0.645,0.0226137226189882
0.645,0.0218850575925063
0.645,0.0211588591805181
0.645,0.0204366608710307
0.645,0.019719904604548
0.645,0.019009940111561
0.645,0.0183080247071283
0.645,0.017615323463228
0.645,0.0169329099121457
0.645,0.0162617670872943
0.645,0.0156027889188048
0.645,0.0149567820007536
0.645,0.0143244676546688
0.645,0.0137064840798291
0.645,0.0131033891435515
0.645,0.0125156629777475
0.645,0.0119437109369664
0.645,0.011387866761793
0.645,0.010848395726511
0.645,0.0103254978931425
0.645,0.00981931167558392
0.645,0.00932991715733233
0.645,0.00885733961993462
0.645,0.00840155303373447
0.645,0.00796248353105611
0.645,0.00754001284502737
0.645,0.00713398170523405
0.645,0.00674419351924427
0.645,0.00637041704202401
0.645,0.00601239018063771
0.645,0.00566982233469249
0.645,0.00534239898804789
0.645,0.00502978299642032
0.645,0.00473161769522878
0.645,0.0044475310246368
0.645,0.0041771354973259
0.645,0.00392003314442624
0.645,0.00367581489819702
0.645,0.00344406696975685
0.645,0.00322436997285069
0.645,0.00301630108373563
0.645,0.00281943384936145
0.645,0.00263334567462792
0.645,0.00245761314933834
0.645,0.00229181299166759
0.645,0.0021355413229549
0.645,0.00198837770226468
0.645,0.00184992039494292
0.645,0.00171977868792439
0.645,0.00159756033280489
0.645,0.00148281338544365
0.645,0.00137539175154688
0.645,0.00127471457127415
0.645,0.0011805056437082
0.645,0.00109242833272449
0.645,0.00101015059710341
0.65,0.031971419422231
0.65,0.0326071149441498
0.65,0.0331863056937673
0.65,0.0337078685054586
0.65,0.0341709747594223
0.65,0.0345750825278194
0.65,0.0349199272993918
0.65,0.0352055115188001
0.65,0.0354320928936541
0.65,0.0356001719752337
0.65,0.0357104788095557
0.65,0.0357639590100942
0.65,0.0357617593196543
0.65,0.0357052127923496
0.65,0.0355958237187634
0.65,0.0354352524039833
0.65,0.0352252999024917
0.65,0.0349678928064026
0.65,0.0346650681756397
0.65,0.0343189586918327
0.65,0.0339317781101959
0.65,0.033505807076625
0.65,0.0330433793707421
0.65,0.0325468686273905
0.65,0.0320186755868103
0.65,0.0314612159093848
0.65,0.0308769085941537
0.65,0.0302681650281564
0.65,0.029637378689189
0.65,0.0289869155209103
0.65,0.0283191049906475
0.65,0.027636231845523
0.65,0.0269405285648265
0.65,0.0262341684524175
0.65,0.0255192595729272
0.65,0.0247978391586882
0.65,0.0240718687648394
0.65,0.0233432304768932
0.65,0.0226137226174021
0.65,0.0218850575905414
0.65,0.0211588591802189
0.65,0.0204366608611172
0.65,0.0197199046043446
0.65,0.0190099401245134
0.65,0.0183080247075315
0.65,0.0176153234632859
0.65,0.016932909911042
0.65,0.0162617670854928
0.65,0.0156027889169803
0.65,0.014956781997457
0.65,0.0143244676103749
0.65,0.0137064840799535
0.65,0.0131033891434752
0.65,0.0125156629776243
0.65,0.0119437109570525
0.65,0.0113878667881612
0.65,0.0108483956971032
0.65,0.0103254978943192
0.65,0.00981931167169336
0.65,0.00932991715944975
0.65,0.00885733962533819
0.65,0.00840155304179113
0.65,0.00796248352180284
0.65,0.00754001284520989
0.65,0.00713398172842394
0.65,0.00674419346282251
0.65,0.00637041706866448
0.65,0.00601239012118038
0.65,0.00566982268827076
0.65,0.00534239904696299
0.65,0.00502978303544843
0.65,0.00473161798341004
0.65,0.00444753072175974
0.65,0.00417713549396348
0.65,0.00392003261491092
0.65,0.00367581505765857
0.65,0.00344406732442515
0.65,0.00322436985753671
0.65,0.00301630114878026
0.65,0.00281943422238329
0.65,0.00263334576815377
0.65,0.00245760927576488
0.65,0.0022918168505548
0.65,0.00213528207034708
0.65,0.00198837834885612
0.65,0.00184992141791751
0.65,0.00171977772072185
0.65,0.00159756021503599
0.65,0.00148288794731877
0.65,0.00137539268253062
0.65,0.00127471375306776
0.65,0.00118050555851923
0.65,0.00109242811210941
0.65,0.00101015535071536
0.65,0.000933371775983627
0.655,0.0319714194224786
0.655,0.0326071149399535
0.655,0.0331863056937607
0.655,0.0337078685054497
0.655,0.0341709747594101
0.655,0.0345750825278489
0.655,0.0349199273094655
0.655,0.0352055115187827
0.655,0.035432092893655
0.655,0.0356001719752609
0.655,0.0357104788095668
0.655,0.0357639590101059
0.655,0.0357617593196647
0.655,0.0357052127923585
0.655,0.035595823718757
0.655,0.0354352524039875
0.655,0.0352252997539642
0.655,0.0349678928063974
0.655,0.0346650681756236
0.655,0.0343189586918318
0.655,0.0339317781103375
0.655,0.0335058070766236
0.655,0.0330433793705993
0.655,0.0325468686273927
0.655,0.0320186755868212
0.655,0.0314612159094229
0.655,0.0308769085942314
0.655,0.0302681650282908
0.655,0.0296373786894183
0.655,0.028986915520548
0.655,0.0283191049907411
0.655,0.0276362318456825
0.655,0.0269405285546314
0.655,0.0262341684530798
0.655,0.0255192595734963
0.655,0.0247978391584458
0.655,0.0240718688404694
0.655,0.0233432304763538
0.655,0.0226137226174959
0.655,0.0218850575908999
0.655,0.0211588591784261
0.655,0.0204366608590626
0.655,0.0197199046021667
0.655,0.0190099401255721
0.655,0.0183080247244196
0.655,0.0176153234659832
0.655,0.0169329099137786
0.655,0.0162617670827292
0.655,0.0156027889178366
0.655,0.0149567819954449
0.655,0.0143244676048837
0.655,0.0137064840273301
0.655,0.0131033891410635
0.655,0.0125156629777582
0.655,0.0119437109569591
0.655,0.0113878667880821
0.655,0.0108483957265599
0.655,0.0103254978615213
0.655,0.009819311673537
0.655,0.0093299171551906
0.655,0.00885733962848778
0.655,0.00840155304074175
0.655,0.00796248352990681
0.655,0.00754001283551431
0.655,0.00713398178154567
0.655,0.00674419348804189
0.655,0.00637041695764684
0.655,0.00601239014793609
0.655,0.00566982262672489
0.655,0.00534239923825419
0.655,0.00502975778485903
0.655,0.00473161802438238
0.655,0.0044475306508911
0.655,0.00417713499317829
0.655,0.0039200326121871
0.655,0.00367581539893336
0.655,0.00344406743798897
0.655,0.00322431278021518
0.655,0.00301630011392429
0.655,0.00281943423979336
0.655,0.00263334575944141
0.655,0.00245761305156078
0.655,0.00229181686631508
0.655,0.00213554170195596
0.655,0.00198837747869862
0.655,0.00184992207820689
0.655,0.00171977712159621
0.655,0.00159756018272028
0.655,0.00148288783326844
0.655,0.0013753189732657
0.655,0.0012747138816942
0.655,0.00118050579365447
0.655,0.00109242815105381
0.655,0.00101015534072957
0.655,0.000933371537447103
0.66,0.031280643109888
0.66,0.0319714194198169
0.66,0.0326071149441417
0.66,0.0331863056923904
0.66,0.0337078685054417
0.66,0.0341709747594634
0.66,0.034575082521672
0.66,0.0349199273094423
0.66,0.0352055115187791
0.66,0.0354320928936721
0.66,0.0356001719755218
0.66,0.035710478809455
0.66,0.0357639590101161
0.66,0.035761759318799
0.66,0.0357052127923759
0.66,0.0355958237187864
0.66,0.0354352524039762
0.66,0.0352252999024885
0.66,0.0349678928063809
0.66,0.0346650681756228
0.66,0.0343189586919627
0.66,0.0339317781101933
0.66,0.0335058070766208
0.66,0.0330433793705975
0.66,0.0325468686273973
0.66,0.0320186755868407
0.66,0.0314612159094767
0.66,0.0308769085943151
0.66,0.0302681650264025
0.66,0.0296373786896404
0.66,0.0289869155203432
0.66,0.0283191049907836
0.66,0.0276362318457491
0.66,0.0269405285546925
0.66,0.0262341684531545
0.66,0.0255192595742598
0.66,0.0247978391588014
0.66,0.0240718688410976
0.66,0.0233432304770117
0.66,0.0226137226172638
0.66,0.021885057589473
0.66,0.0211588591769835
0.66,0.0204366608569774
0.66,0.0197199045873042
0.66,0.0190099401182375
0.66,0.0183080247200457
0.66,0.0176153234850116
0.66,0.0169329099156819
0.66,0.0162617670841422
0.66,0.0156027889194913
0.66,0.0149567819980955
0.66,0.0143244676065647
0.66,0.013706484024128
0.66,0.0131033890857281
0.66,0.012515662974062
0.66,0.0119437109534901
0.66,0.0113878667879446
0.66,0.0108483957265765
0.66,0.0103254978943175
0.66,0.00981931158708127
0.66,0.00932991715740716
0.66,0.00885733962429847
0.66,0.00840155304444801
0.66,0.00796248353084938
0.66,0.00754001284430816
0.66,0.00713398177105584
0.66,0.00674419354420097
0.66,0.00637041698400442
0.66,0.00601239002045251
0.66,0.00566982265324634
0.66,0.00534239950104354
0.66,0.00502978331006498
0.66,0.00473161808156064
0.66,0.00444753105287843
0.66,0.00417713495751726
0.66,0.00392003227634485
0.66,0.00367581484298563
0.66,0.0034440676585068
0.66,0.00322437018757182
0.66,0.00301630043679535
0.66,0.00281943385595262
0.66,0.00263334575889074
0.66,0.00245761314826431
0.66,0.00229181675166035
0.66,0.00213554169498753
0.66,0.0019881197330549
0.66,0.00184992269779105
0.66,0.00171977808293122
0.66,0.00159755918270132
0.66,0.00148288777068584
0.66,0.00137539223378313
0.66,0.00127471485546038
0.66,0.00118050499154498
0.66,0.00109242806442178
0.66,0.00101015516241332
0.66,0.000933371635519986
0.66,0.000861773166246804
0.665,0.0312806431100369
0.665,0.0319714194224615
0.665,0.0326071149432983
0.665,0.0331863056937584
0.665,0.0337078685054505
0.665,0.0341709747592144
0.665,0.0345750825277834
0.665,0.0349199273094366
0.665,0.0352055115187914
0.665,0.0354320928937033
0.665,0.035600171975532
0.665,0.0357104788095874
0.665,0.0357639590154422
0.665,0.035761759319692
0.665,0.0357052127923814
0.665,0.0355958237187774
0.665,0.0354352524039821
0.665,0.0352252999024707
0.665,0.0349678928063779
0.665,0.0346650681757497
0.665,0.034318958691822
0.665,0.0339317781101847
0.665,0.0335058070766148
0.665,0.0330433793705953
0.665,0.0325468686274027
0.665,0.0320186755868646
0.665,0.0314612158907206
0.665,0.030876908595785
0.665,0.0302681650286306
0.665,0.0296373786891047
0.665,0.0289869155202894
0.665,0.0283191049908313
0.665,0.0276362318455179
0.665,0.0269405285548201
0.665,0.0262341684534717
0.665,0.0255192595747121
0.665,0.024797839159683
0.665,0.0240718688419841
0.665,0.023343230478202
0.665,0.0226137226187795
0.665,0.0218850575918988
0.665,0.0211588591789095
0.665,0.0204366608565576
0.665,0.0197199045861775
0.665,0.0190099401181879
0.665,0.0183080247151783
0.665,0.0176153234741608
0.665,0.016932909925594
0.665,0.016261767079481
0.665,0.0156027889207265
0.665,0.0149567819991511
0.665,0.0143244676071876
0.665,0.0137064840259531
0.665,0.013103389083524
0.665,0.0125156629141869
0.665,0.0119437109547951
0.665,0.0113878667838611
0.665,0.0108483957218758
0.665,0.0103254978942421
0.665,0.00981931167357553
0.665,0.00932991711646203
0.665,0.00885733962634694
0.665,0.00840155303866308
0.665,0.00796248353410989
0.665,0.0075400128442773
0.665,0.0071339817801459
0.665,0.00674419353315203
0.665,0.00637041703611296
0.665,0.00601239002150522
0.665,0.00566982251455239
0.665,0.00534239951924764
0.665,0.0050297835255575
0.665,0.0047316183021533
0.665,0.00444753114642182
0.665,0.00417713490736249
0.665,0.00392003199811564
0.665,0.00367581452000354
0.665,0.00344406795603147
0.665,0.00322437038924628
0.665,0.00301630041172296
0.665,0.00281942947300706
0.665,0.00263334544636562
0.665,0.00245761313340909
0.665,0.00229181676959089
0.665,0.00213554155188111
0.665,0.00198837794799211
0.665,0.00184992184249499
0.665,0.00171977879837959
0.665,0.00159755858343313
0.665,0.00148288772681604
0.665,0.00137539226907046
0.665,0.0012747153384165
0.665,0.00118050506674128
0.665,0.00109242828728129
0.665,0.00101015516984826
0.665,0.000933371308408315
0.665,0.000861772905554448
0.67,0.0305365153113054
0.67,0.0312806431100308
0.67,0.0319714194219693
0.67,0.0326071149441265
0.67,0.0331863056937397
0.67,0.0337078685054273
0.67,0.0341709747554765
0.67,0.0345750825277717
0.67,0.0349199273094445
0.67,0.0352055115188181
0.67,0.0354320928937464
0.67,0.0356001719755423
0.67,0.0357104788095969
0.67,0.0357639590101438
0.67,0.0357617593196987
0.67,0.0357052127923746
0.67,0.0355958237187844
0.67,0.0354352524039678
0.67,0.0352252999024673
0.67,0.0349678928063688
0.67,0.0346650681756133
0.67,0.0343189586918152
0.67,0.0339317781101762
0.67,0.0335058070766066
0.67,0.033043379370589
0.67,0.0325468686274038
0.67,0.0320186755868835
0.67,0.0314612159095877
0.67,0.0308769085945413
0.67,0.0302681650262874
0.67,0.0296373786891475
0.67,0.028986915520327
0.67,0.0283191049908973
0.67,0.0276362318455847
0.67,0.0269405285549272
0.67,0.0262341684534483
0.67,0.0255192595747685
0.67,0.0247978391605672
0.67,0.0240718688421745
0.67,0.0233432304784177
0.67,0.0226137226190122
0.67,0.0218850575921348
0.67,0.0211588591797975
0.67,0.0204366608597339
0.67,0.0197199045899114
0.67,0.0190099401065542
0.67,0.0183080247134582
0.67,0.0176153234708245
0.67,0.0169329099250491
0.67,0.016261767097745
0.67,0.0156027889063908
0.67,0.0149567819914577
0.67,0.0143244675973586
0.67,0.0137064840254443
0.67,0.0131033890819353
0.67,0.0125156629111327
0.67,0.0119437109566404
0.67,0.0113878667862722
0.67,0.0108483957265973
0.67,0.010325497888906
0.67,0.00981931166806616
0.67,0.00932991715753106
0.67,0.00885733958044199
0.67,0.00840155304233026
0.67,0.00796248352731932
0.67,0.00754001284968298
0.67,0.0071339817815288
0.67,0.00674419354272371
0.67,0.00637041702914209
0.67,0.00601238998987474
0.67,0.00566982246065062
0.67,0.00534239941519288
0.67,0.00502978365216822
0.67,0.00473161831498925
0.67,0.00444753138804077
0.67,0.00417713543701903
0.67,0.00392003194040247
0.67,0.00367581438370146
0.67,0.00344406710463496
0.67,0.00322437054151359
0.67,0.00301630052615143
0.67,0.00281943343516788
0.67,0.00263334532351034
0.67,0.00245761315252269
0.67,0.00229181685604818
0.67,0.00213554157802376
0.67,0.00198837793732465
0.67,0.00184992236246706
0.67,0.00171977940556323
0.67,0.0015975594702522
0.67,0.00148288668072039
0.67,0.00137539219754035
0.67,0.00127471438253024
0.67,0.00118050609914278
0.67,0.00109242752161176
0.67,0.00101015508085078
0.67,0.000933371897615221
0.67,0.000861773284608569
0.67,0.000795063535158791
0.675,0.0305365153113614
0.675,0.031280643110028
0.675,0.0319714194202853
0.675,0.03260711494412
0.675,0.0331863056937812
0.675,0.0337078685052931
0.675,0.0341709747592283
0.675,0.0345750825277771
0.675,0.0349199273094652
0.675,0.0352055115194367
0.675,0.0354320928937955
0.675,0.0356001719755519
0.675,0.0357104788096149
0.675,0.0357639590101518
0.675,0.0357617593197011
0.675,0.0357052127923815
0.675,0.0355958237187693
0.675,0.0354352524039636
0.675,0.0352252999024636
0.675,0.0349678928063667
0.675,0.0346650681756027
0.675,0.0343189586918055
0.675,0.0339317781101632
0.675,0.0335058070765931
0.675,0.0330433793705761
0.675,0.0325468686274006
0.675,0.0320186755868979
0.675,0.0314612159096289
0.675,0.0308769085945532
0.675,0.0302681650280817
0.675,0.0296373786891712
0.675,0.028986915520356
0.675,0.0283191049908468
0.675,0.0276362318456516
0.675,0.0269405285549197
0.675,0.0262341684534747
0.675,0.0255192595746828
0.675,0.0247978391605391
0.675,0.0240718688436877
0.675,0.0233432304786659
0.675,0.0226137226192957
0.675,0.021885057592443
0.675,0.0211588591799036
0.675,0.0204366608610025
0.675,0.0197199045847819
0.675,0.0190099400987688
0.675,0.0183080247070601
0.675,0.0176153234624282
0.675,0.0169329099040911
0.675,0.0162617670758958
0.675,0.0156027889105649
0.675,0.014956781952875
0.675,0.0143244675641663
0.675,0.0137064839738819
0.675,0.0131033890224331
0.675,0.012515662857454
0.675,0.0119437108278637
0.675,0.0113878667872218
0.675,0.0108483957259899
0.675,0.0103254978917504
0.675,0.00981931167369687
0.675,0.00932991714452602
0.675,0.00885733962642365
0.675,0.0084015529904089
0.675,0.00796248353091511
0.675,0.00754001284147732
0.675,0.00713398178768698
0.675,0.00674419354442368
0.675,0.00637041703933461
0.675,0.00601238995338549
0.675,0.00566982246738212
0.675,0.00534239929275482
0.675,0.00502978357700523
0.675,0.00473161861743043
0.675,0.00444753139778808
0.675,0.00417713570463585
0.675,0.00392003202891655
0.675,0.00367581415894103
0.675,0.00344406690995758
0.675,0.00322437052808078
0.675,0.00301629723540242
0.675,0.00281943344095836
0.675,0.00263334495693779
0.675,0.00245761273551715
0.675,0.00229181684491642
0.675,0.00213554170749308
0.675,0.00198837783573014
0.675,0.00184992236586856
0.675,0.0017197791430128
0.675,0.00159756028376501
0.675,0.00148288599261703
0.675,0.00137539215267002
0.675,0.00127471446273364
0.675,0.00118050658875823
0.675,0.00109242749323002
0.675,0.001010155303657
0.675,0.000933371364636226
0.675,0.000861772403980554
0.675,0.000795063451657807
0.68,0.0305365153113867
0.68,0.0312806431097022
0.68,0.0319714194224534
0.68,0.0326071149441498
0.68,0.0331863056937298
0.68,0.0337078685029291
0.68,0.0341709747592276
0.68,0.0345750825277919
0.68,0.0349199273094964
0.68,0.0352055115189005
0.68,0.0354320928939489
0.68,0.0356001719755685
0.68,0.0357104788096229
0.68,0.0357639590095062
0.68,0.0357617593196992
0.68,0.0357052127923678
0.68,0.0355958237187645
0.68,0.0354352524039578
0.68,0.0352252999024568
0.68,0.0349678928063598
0.68,0.0346650681755939
0.68,0.0343189586917925
0.68,0.0339317781101476
0.68,0.033505807076575
0.68,0.0330433793705602
0.68,0.0325468686273918
0.68,0.0320186755869025
0.68,0.0314612159096459
0.68,0.0308769085944464
0.68,0.030268165028089
0.68,0.029637378689195
0.68,0.0289869155203932
0.68,0.0283191049908999
0.68,0.0276362318455875
0.68,0.0269405285548941
0.68,0.0262341684534351
0.68,0.0255192595746494
0.68,0.024797839160472
0.68,0.0240718688436278
0.68,0.0233432304788779
0.68,0.0226137226195436
0.68,0.0218850575928387
0.68,0.0211588591756459
0.68,0.0204366608542761
0.68,0.019719904583925
0.68,0.0190099400978392
0.68,0.0183080247059604
0.68,0.0176153234610705
0.68,0.0169329099082086
0.68,0.0162617670768359
0.68,0.0156027889094379
0.68,0.0149567819857315
0.68,0.0143244675505843
0.68,0.0137064839587102
0.68,0.0131033890177968
0.68,0.012515662834744
0.68,0.0119437107985071
0.68,0.0113878666172751
0.68,0.0108483956482616
0.68,0.0103254978129619
0.68,0.00981931167175076
0.68,0.0093299171516138
0.68,0.00885733960948987
0.68,0.00840155302684842
0.68,0.0079624834733325
0.68,0.00754001284536732
0.68,0.0071339817779823
0.68,0.00674419355299882
0.68,0.00637041704118424
0.68,0.00601239009969889
0.68,0.00566982242164982
0.68,0.00534239931907798
0.68,0.00502978340054594
0.68,0.00473161854384907
0.68,0.00444753176857882
0.68,0.00417713572479728
0.68,0.00392003283233411
0.68,0.00367581414219265
0.68,0.0034440668235709
0.68,0.00322436980670049
0.68,0.00301630075899562
0.68,0.00281943361282044
0.68,0.00263334491623368
0.68,0.00245761271357559
0.68,0.00229181655496258
0.68,0.00213554169371433
0.68,0.0019883778226788
0.68,0.00184992235880665
0.68,0.00171977913226518
0.68,0.00159756086547436
0.68,0.00148288688758225
0.68,0.00137539104750339
0.68,0.00127471437771054
0.68,0.00118050564065464
0.68,0.00109242870356718
0.68,0.00101015448924624
0.68,0.000933371208342137
0.68,0.000861773146856981
0.68,0.000795063253488326
0.68,0.000732969505513603
0.685,0.029741073221242
0.685,0.0305365153112084
0.685,0.0312806431100156
0.685,0.0319714194224478
0.685,0.0326071149441096
0.685,0.0331863056935967
0.685,0.0337078685052256
0.685,0.0341709747592372
0.685,0.0345750825278182
0.685,0.0349199273095369
0.685,0.03520551151895
0.685,0.0354320928939638
0.685,0.0356001719755772
0.685,0.0357104788096272
0.685,0.0357639590101539
0.685,0.0357617593196868
0.685,0.0357052127923629
0.685,0.0355958237187594
0.685,0.0354352524039535
0.685,0.0352252999024494
0.685,0.0349678928063235
0.685,0.0346650681755817
0.685,0.0343189586917769
0.685,0.0339317781101302
0.685,0.0335058070765548
0.685,0.0330433793705421
0.685,0.0325468686273804
0.685,0.0320186755868992
0.685,0.0314612159097123
0.685,0.0308769085944078
0.685,0.0302681650280857
0.685,0.0296373786892315
0.685,0.0289869155204335
0.685,0.0283191049908387
0.685,0.0276362318455899
0.685,0.0269405285548791
0.685,0.0262341684535624
0.685,0.0255192595748105
0.685,0.0247978391606759
0.685,0.0240718688438637
0.685,0.0233432304812217
0.685,0.0226137226171308
0.685,0.0218850575888303
0.685,0.0211588591746406
0.685,0.0204366608530668
0.685,0.0197199045820393
0.685,0.019009940096962
0.685,0.0183080246901437
0.685,0.0176153234624091
0.685,0.0169329099096823
0.685,0.0162617670782033
0.685,0.0156027889127653
0.685,0.0149567820343286
0.685,0.0143244676366251
0.685,0.0137064840077151
0.685,0.013103389058285
0.685,0.0125156628352501
0.685,0.0119437107954529
0.685,0.0113878666091998
0.685,0.0108483955339294
0.685,0.0103254977784614
0.685,0.00981931157279259
0.685,0.00932991704944186
0.685,0.00885733961586799
0.685,0.00840155303120482
0.685,0.00796248351221363
0.685,0.00754001278148131
0.685,0.00713398178188474
0.685,0.00674419354096822
0.685,0.00637041705320662
0.685,0.00601239010172461
0.685,0.00566982239767411
0.685,0.00534239924686419
0.685,0.00502978338630444
0.685,0.00473161846785564
0.685,0.0044475316878656
0.685,0.00417713583221491
0.685,0.00392003282927522
0.685,0.00367581459710364
0.685,0.00344406677405784
0.685,0.00322436625923461
0.685,0.0030163007628603
0.685,0.0028194337589782
0.685,0.0026333453298435
0.685,0.00245761228163199
0.685,0.00229181637189768
0.685,0.0021355416860569
0.685,0.00198837794168361
0.685,0.00184992222879043
0.685,0.0017197791400223
0.685,0.00159756065213257
0.685,0.00148288769790406
0.685,0.00137539076627924
0.685,0.0012747143289662
0.685,0.00118050576014928
0.685,0.00109242911511109
0.685,0.0010101549942636
0.685,0.000933371639459057
0.685,0.000861772551638662
0.685,0.000795062600065455
0.685,0.00073296919392063
0.69,0.0297410732212282
0.69,0.030536515311172
0.69,0.0312806431099056
0.69,0.0319714194224812
0.69,0.0326071149441082
0.69,0.0331863056921188
0.69,0.0337078685052331
0.69,0.0341709747592576
0.69,0.034575082527853
0.69,0.0349199273095832
0.69,0.0352055115190007
0.69,0.0354320928939725
0.69,0.035600171975582
0.69,0.035710478809627
0.69,0.0357639590101415
0.69,0.035761759319683
0.69,0.0357052127923571
0.69,0.0355958237187329
0.69,0.0354352524039451
0.69,0.0352252999024378
0.69,0.0349678928063361
0.69,0.0346650681755671
0.69,0.0343189586917608
0.69,0.0339317781101069
0.69,0.0335058070765348
0.69,0.0330433793704998
0.69,0.0325468686273666
0.69,0.0320186755881114
0.69,0.0314612159097585
0.69,0.0308769085944289
0.69,0.0302681650281005
0.69,0.0296373786892181
0.69,0.0289869155205162
0.69,0.0283191049908834
0.69,0.027636231845678
0.69,0.0269405285549776
0.69,0.0262341684535393
0.69,0.0255192595748303
0.69,0.0247978391607148
0.69,0.0240718688422261
0.69,0.0233432304784872
0.69,0.0226137226165126
0.69,0.0218850575883026
0.69,0.0211588591742436
0.69,0.0204366608531784
0.69,0.0197199045821415
0.69,0.0190099400898592
0.69,0.0183080247072781
0.69,0.0176153234837964
0.69,0.0169329099364377
0.69,0.0162617671080136
0.69,0.0156027889465065
0.69,0.0149567820370996
0.69,0.0143244676518455
0.69,0.0137064840764706
0.69,0.0131033890627973
0.69,0.0125156628826915
0.69,0.0119437108690055
0.69,0.0113878666890898
0.69,0.0108483956204179
0.69,0.0103254977802058
0.69,0.00981931154361482
0.69,0.0093299170346669
0.69,0.00885733949688161
0.69,0.00840155289796207
0.69,0.00796248351823525
0.69,0.00754001277142646
0.69,0.0071339817117646
0.69,0.00674419354449651
0.69,0.00637041703783514
0.69,0.00601239011820409
0.69,0.0056698225822116
0.69,0.00534239921501034
0.69,0.00502978333722259
0.69,0.00473161837756342
0.69,0.00444753160009514
0.69,0.00417713607119574
0.69,0.00392003297257348
0.69,0.0036758150576921
0.69,0.0034440670155802
0.69,0.00322436963821549
0.69,0.00301629996189212
0.69,0.00281943371515347
0.69,0.00263334528585002
0.69,0.00245761223755769
0.69,0.00229181685946833
0.69,0.00213554130191174
0.69,0.00198837793428552
0.69,0.00184992225810365
0.69,0.00171977906229159
0.69,0.00159756064650263
0.69,0.00148288838218291
0.69,0.00137539116653373
0.69,0.00127471320810435
0.69,0.00118050566129768
0.69,0.00109235467069535
0.69,0.00101015568280816
0.69,0.000933370610157302
0.69,0.000861772596878252
0.69,0.000795066843243264
0.69,0.000732968857250826
0.695,0.0288966623695882
0.695,0.0297410732211118
0.695,0.0305365153113761
0.695,0.0312806431100076
0.695,0.0319714194224381
0.695,0.032607114943981
0.695,0.0331863056935838
0.695,0.0337078685052867
0.695,0.0341709747592877
0.695,0.0345750825278932
0.695,0.0349199273096303
0.695,0.0352055115190499
0.695,0.0354320928939773
0.695,0.0356001719755825
0.695,0.0357104788096163
0.695,0.0357639590101388
0.695,0.0357617593196778
0.695,0.0357052127923515
0.695,0.0355958237187449
0.695,0.035435252403938
0.695,0.0352252999024279
0.695,0.0349678928063236
0.695,0.0346650681755524
0.695,0.0343189586917206
0.695,0.0339317781100719
0.695,0.0335058070765166
0.695,0.0330433793705102
0.695,0.0325468686273484
0.695,0.0320186755868734
0.695,0.031461215909792
0.695,0.0308769085945069
0.695,0.0302681650281411
0.695,0.0296373786892469
0.695,0.0289869155204419
0.695,0.0283191049909843
0.695,0.0276362318457822
0.695,0.0269405285548867
0.695,0.0262341684535377
0.695,0.0255192595739974
0.695,0.0247978391590068
0.695,0.0240718688411711
0.695,0.023343230477342
0.695,0.0226137226155925
0.695,0.0218850575874822
0.695,0.0211588591735457
0.695,0.0204366608626507
0.695,0.0197199045936902
0.695,0.0190099401111944
0.695,0.0183080247067342
0.695,0.0176153234634824
0.695,0.0169329099348553
0.695,0.0162617671094275
0.695,0.0156027889532523
0.695,0.0149567820333314
0.695,0.0143244676541424
0.695,0.0137064840799921
0.695,0.0131033891437344
0.695,0.0125156628906309
0.695,0.0119437108522311
0.695,0.0113878666939915
0.695,0.0108483956219306
0.695,0.0103254977840582
0.695,0.00981931166389105
0.695,0.00932991701788122
0.695,0.00885733946497436
0.695,0.00840155289289646
0.695,0.00796248310627079
0.695,0.00754001267637983
0.695,0.00713398169599011
0.695,0.0067441934693635
0.695,0.00637041704086649
0.695,0.00601239010279508
0.695,0.00566982258220006
0.695,0.00534239918412482
0.695,0.00502978329683446
0.695,0.00473161837913949
0.695,0.00444753139615361
0.695,0.00417713597392844
0.695,0.00392003297483723
0.695,0.0036758152090588
0.695,0.00344406374496908
0.695,0.00322437017439059
0.695,0.00301629988205532
0.695,0.00281943375433413
0.695,0.00263334515823499
0.695,0.00245761261019917
0.695,0.00229181593812089
0.695,0.00213554118306925
0.695,0.00198837765125059
0.695,0.00184992235625403
0.695,0.00171977898761688
0.695,0.00159756065629857
0.695,0.00148288821082443
0.695,0.00137539196751613
0.695,0.00127471282446745
0.695,0.00118050559611427
0.695,0.00109242834223866
0.695,0.00101015617133826
0.695,0.000933371007636907
0.695,0.000861772774649383
0.695,0.000795066681512413
0.695,0.000732968583584626
0.695,0.000675221087135247
0.7,0.0288966623695158
0.7,0.0297410732210905
0.7,0.0305365153113718
0.7,0.0312806431100365
0.7,0.0319714194224392
0.7,0.0326071149430673
0.7,0.0331863056935948
0.7,0.0337078685069095
0.7,0.0341709747593239
0.7,0.0345750825279376
0.7,0.0349199273096776
0.7,0.0352055115190951
0.7,0.0354320928940434
0.7,0.0356001719755806
0.7,0.0357104788096141
0.7,0.0357639590101345
0.7,0.0357617593196712
0.7,0.035705212792345
0.7,0.0355958237187408
0.7,0.0354352524039258
0.7,0.0352252999024172
0.7,0.0349678928063109
0.7,0.0346650681755239
0.7,0.0343189586917276
0.7,0.0339317781100749
0.7,0.0335058070764986
0.7,0.0330433793704918
0.7,0.0325468686273385
0.7,0.0320186755869221
0.7,0.0314612159098536
0.7,0.0308769085948741
0.7,0.0302681650280766
0.7,0.0296373786891638
0.7,0.028986915520342
0.7,0.0283191049908963
0.7,0.0276362318456853
0.7,0.026940528554772
0.7,0.0262341684528374
0.7,0.0255192595733295
0.7,0.0247978391582362
0.7,0.024071868840475
0.7,0.0233432304767731
0.7,0.0226137226176855
0.7,0.0218850575946181
0.7,0.0211588591822341
0.7,0.020436660863185
0.7,0.0197199045942611
0.7,0.0190099401114826
0.7,0.0183080247070834
0.7,0.0176153234639963
0.7,0.0169329099353244
0.7,0.0162617671091542
0.7,0.0156027889494331
0.7,0.0149567820348899
0.7,0.0143244676431258
0.7,0.0137064840742448
0.7,0.0131033891436285
0.7,0.0125156629782023
0.7,0.0119437108627225
0.7,0.0113878666760175
0.7,0.010848395602496
0.7,0.0103254977855347
0.7,0.00981931156160287
0.7,0.00932991715335529
0.7,0.00885733961659818
0.7,0.00840155286915811
0.7,0.00796248333296634
0.7,0.00754001265058979
0.7,0.00713398158367107
0.7,0.0067441934468655
0.7,0.00637041704117158
0.7,0.00601239008781196
0.7,0.00566982258694981
0.7,0.0053423991643724
0.7,0.00502978325663439
0.7,0.00473161832795688
0.7,0.0044475314712169
0.7,0.00417713575333911
0.7,0.003920033167915
0.7,0.00367581521452642
0.7,0.00344406732632341
0.7,0.00322436991449049
0.7,0.00301629982676532
0.7,0.00281943311488808
0.7,0.00263334515188474
0.7,0.00245761254286503
0.7,0.00229181634721165
0.7,0.002135541687875
0.7,0.00198837743770564
0.7,0.0018499223501367
0.7,0.00171977913917609
0.7,0.00159756054588689
0.7,0.00148288820951192
0.7,0.00137539264186648
0.7,0.00127471318134353
0.7,0.00118050449076246
0.7,0.00109242978564383
0.7,0.00101015526396253
0.7,0.000933371585810194
0.7,0.000861771895387164
0.7,0.000795066728127791
0.7,0.000732972666433351
0.7,0.000675220669962062
0.705,0.0280059347658897
0.705,0.0288966623695106
0.705,0.0297410732212181
0.705,0.0305365153113957
0.705,0.0312806431100031
0.705,0.0319714194217389
0.705,0.0326071149439766
0.705,0.0331863056936131
0.705,0.0337078685053416
0.705,0.0341709747593614
0.705,0.0345750825279819
0.705,0.0349199273097194
0.705,0.035205511519136
0.705,0.0354320928940774
0.705,0.0356001719755723
0.705,0.0357104788096103
0.705,0.0357639590101287
0.705,0.0357617593195677
0.705,0.0357052127923381
0.705,0.0355958237187329
0.705,0.0354352524039162
0.705,0.0352252999024062
0.705,0.0349678928062867
0.705,0.0346650681755263
0.705,0.0343189586917144
0.705,0.0339317781100592
0.705,0.0335058070764884
0.705,0.033043379370539
0.705,0.0325468686151896
0.705,0.032018675586883
0.705,0.0314612159074769
0.705,0.030876908594368
0.705,0.0302681650284553
0.705,0.0296373786895432
0.705,0.0289869155210459
0.705,0.0283191049910388
0.705,0.0276362318455096
0.705,0.0269405285542326
0.705,0.0262341684522367
0.705,0.0255192595728118
0.705,0.0247978391578904
0.705,0.0240718688402878
0.705,0.0233432304768926
0.705,0.0226137226237425
0.705,0.0218850575958983
0.705,0.0211588591837206
0.705,0.0204366608641813
0.705,0.0197199045960723
0.705,0.0190099401134743
0.705,0.0183080247092487
0.705,0.017615323466355
0.705,0.0169329099163483
0.705,0.0162617671132071
0.705,0.0156027889538674
0.705,0.0149567820349072
0.705,0.0143244676496737
0.705,0.0137064840740481
0.705,0.0131033891361733
0.705,0.012515662969656
0.705,0.0119437109571408
0.705,0.011387866698593
0.705,0.0108483956056082
0.705,0.0103254977642099
0.705,0.00981931156385296
0.705,0.00932991716546538
0.705,0.00885733963004642
0.705,0.0084015530385444
0.705,0.007962483516603
0.705,0.00754001263289195
0.705,0.00713398151022493
0.705,0.00674419331870557
0.705,0.00637041673544947
0.705,0.00601239010167731
0.705,0.00566982256899129
0.705,0.00534239916933998
0.705,0.00502978322961689
0.705,0.00473161827641433
0.705,0.0044475314493424
0.705,0.0041771356366529
0.705,0.00392003305450328
0.705,0.00367581545410034
0.705,0.00344406774833761
0.705,0.00322436999221853
0.705,0.00301630022059984
0.705,0.00281943286032704
0.705,0.00263334524135828
0.705,0.00245761242927811
0.705,0.00229181621491215
0.705,0.00213554224694867
0.705,0.00198837743004421
0.705,0.00184992197431799
0.705,0.00171977912704824
0.705,0.00159756049094639
0.705,0.00148288822013298
0.705,0.00137539264839037
0.705,0.00127471396742918
0.705,0.0011805039825985
0.705,0.00109242814695709
0.705,0.0010101554579669
0.705,0.000933372295785828
0.705,0.000861772311272935
0.705,0.00079506667868956
0.705,0.000732972323840508
0.705,0.000675221120624681
0.705,0.000621548698298113
0.71,0.0280059347658449
0.71,0.0288966623694951
0.71,0.029741073221215
0.71,0.030536515311363
0.71,0.0312806431099017
0.71,0.0319714194217687
0.71,0.0326071149439903
0.71,0.0331863056936079
0.71,0.0337078685053718
0.71,0.0341709747593964
0.71,0.034575082528012
0.71,0.034919927309731
0.71,0.0352055115191477
0.71,0.0354320928941027
0.71,0.035600171975662
0.71,0.0357104788096062
0.71,0.0357639590101231
0.71,0.035761759319658
0.71,0.0357052127923325
0.71,0.0355958237187221
0.71,0.0354352524038981
0.71,0.0352252999023971
0.71,0.0349678928062905
0.71,0.034665068175512
0.71,0.0343189586916992
0.71,0.0339317781101073
0.71,0.0335058070765193
0.71,0.0330433793705085
0.71,0.0325468686273397
0.71,0.0320186755868367
0.71,0.0314612159095539
0.71,0.0308769085940214
0.71,0.0302681647173099
0.71,0.0296373786890279
0.71,0.0289869155203804
0.71,0.0283191049901663
0.71,0.0276362318444172
0.71,0.0269405285528181
0.71,0.0262341684518548
0.71,0.0255192595724556
0.71,0.0247978391577643
0.71,0.0240718688404118
0.71,0.0233432304817562
0.71,0.0226137226239244
0.71,0.0218850575989424
0.71,0.021158859184038
0.71,0.0204366608645979
0.71,0.0197199045965791
0.71,0.0190099401139441
0.71,0.0183080247096267
0.71,0.0176153234665499
0.71,0.0169329099160239
0.71,0.0162617671129377
0.71,0.0156027889538478
0.71,0.0149567820398009
0.71,0.0143244676545649
0.71,0.0137064840797345
0.71,0.0131033891440534
0.71,0.0125156629700693
0.71,0.0119437109473797
0.71,0.0113878666912549
0.71,0.0108483956244174
0.71,0.0103254977443875
0.71,0.00981931142842973
0.71,0.0093299170492096
0.71,0.00885733964477975
0.71,0.00840155305517232
0.71,0.00796248353549944
0.71,0.00754001283625261
0.71,0.00713398155674261
0.71,0.00674419324623154
0.71,0.00637041668203109
0.71,0.00601238977086949
0.71,0.00566982258212456
0.71,0.00534239915619739
0.71,0.00502978323787473
0.71,0.00473161823991575
0.71,0.00444753138096665
0.71,0.00417713579157741
0.71,0.00392003278434494
0.71,0.00367581536361294
0.71,0.00344406775774875
0.71,0.00322437023528122
0.71,0.00301630009301634
0.71,0.00281943325816969
0.71,0.00263334465948106
0.71,0.00245761245945575
0.71,0.00229181611734752
0.71,0.00213554107436864
0.71,0.00198837791805806
0.71,0.00184992180986598
0.71,0.00171977911979515
0.71,0.00159756065333094
0.71,0.00148288808494157
0.71,0.00137515295219592
0.71,0.00127471449325567
0.71,0.00118050428085414
0.71,0.00109242804407939
0.71,0.00101015532892124
0.71,0.00093337146767003
0.71,0.000861772569395791
0.71,0.000795066691109181
0.71,0.000732972557977885
0.71,0.0006752204235696
0.71,0.00062155357381255
0.715,0.0270718445662331
0.715,0.0280059347658387
0.715,0.0288966623695766
0.715,0.0297410732212354
0.715,0.0305365153113632
0.715,0.0312806431095395
0.715,0.031971419422327
0.715,0.0326071149440133
0.715,0.0331863056936438
0.715,0.0337078685054147
0.715,0.0341709747496166
0.715,0.03457508252806
0.715,0.0349199273097926
0.715,0.0352055115191949
0.715,0.0354320928942064
0.715,0.0356001719755652
0.715,0.0357104788096013
0.715,0.0357639590101169
0.715,0.035761759319653
0.715,0.035705212792323
0.715,0.0355958237187056
0.715,0.0354352524038994
0.715,0.0352252999023888
0.715,0.0349678928062785
0.715,0.0346650681755672
0.715,0.0343189586917346
0.715,0.0339317781100739
0.715,0.0335058070764919
0.715,0.0330433793704783
0.715,0.0325468686273094
0.715,0.0320186755867938
0.715,0.0314612159095775
0.715,0.030876908594015
0.715,0.0302681650279537
0.715,0.0296373786888152
0.715,0.0289869155200914
0.715,0.0283191049898331
0.715,0.0276362318365683
0.715,0.0269405285524694
0.715,0.0262341684505845
0.715,0.0255192595724846
0.715,0.0247978391581982
0.715,0.0240718688441909
0.715,0.0233432304816713
0.715,0.0226137226238174
0.715,0.0218850575987812
0.715,0.0211588591842389
0.715,0.0204366608646883
0.715,0.0197199045967152
0.715,0.0190099401141375
0.715,0.0183080247099641
0.715,0.0176153234668118
0.715,0.0169329099160513
0.715,0.0162617671130543
0.715,0.0156027889539031
0.715,0.0149567820394757
0.715,0.0143244676547164
0.715,0.0137064840803343
0.715,0.0131033891431487
0.715,0.0125156629686444
0.715,0.0119437109431033
0.715,0.0113878667778622
0.715,0.0108483956149462
0.715,0.0103254977654911
0.715,0.00981931150942972
0.715,0.00932991698230246
0.715,0.00885733952101775
0.715,0.00840155307281076
0.715,0.00796248355563756
0.715,0.00754001285940431
0.715,0.00713398177861291
0.715,0.00674419352817557
0.715,0.00637041671512328
0.715,0.00601238963952921
0.715,0.00566982204925082
0.715,0.00534239916248214
0.715,0.00502978321985581
0.715,0.00473161825196433
0.715,0.00444753133543174
0.715,0.00417713572485634
0.715,0.00392003270958585
0.715,0.00367581514873638
0.715,0.00344406775973605
0.715,0.00322437070266268
0.715,0.00301630033105971
0.715,0.0028194332364313
0.715,0.00263334497666201
0.715,0.0024576126226532
0.715,0.00229181603111095
0.715,0.00213554092394053
0.715,0.001988378441933
0.715,0.00184992232186665
0.715,0.0017197786754739
0.715,0.00159756064064109
0.715,0.00148288801505991
0.715,0.00137539266182674
0.715,0.0012747148331167
0.715,0.00118050504515277
0.715,0.00109242644202578
0.715,0.00101015523139392
0.715,0.000933371693575991
0.715,0.000861773537178978
0.715,0.000795066062812877
0.715,0.000732972535265164
0.715,0.000675218770650909
0.715,0.000621553517127449
0.715,0.000571724150720598
0.72,0.0270718445662162
0.72,0.0280059347658288
0.72,0.0288966623695736
0.72,0.0297410732212091
0.72,0.0305365153112693
0.72,0.031280643109601
0.72,0.0319714194223426
0.72,0.0326071149440394
0.72,0.033186305693703
0.72,0.0337078685054506
0.72,0.0341709747594786
0.72,0.0345750825280925
0.72,0.0349199273098186
0.72,0.0352055115192934
0.72,0.0354320928941274
0.72,0.0356001719755608
0.72,0.0357104788095959
0.72,0.0357639590101111
0.72,0.0357617593196476
0.72,0.0357052127923164
0.72,0.035595823718707
0.72,0.0354352524038925
0.72,0.0352252999024574
0.72,0.0349678928063233
0.72,0.0346650681755238
0.72,0.0343189586917017
0.72,0.0339317781100421
0.72,0.0335058070764667
0.72,0.0330433793704575
0.72,0.0325468686273857
0.72,0.0320186755868657
0.72,0.0314612159095399
0.72,0.0308769085939528
0.72,0.0302681650278293
0.72,0.029637378688659
0.72,0.0289869155206177
0.72,0.0283191049896657
0.72,0.0276362318440789
0.72,0.0269405285524607
0.72,0.0262341684513842
0.72,0.0255192595721337
0.72,0.0247978391617667
0.72,0.0240718688451333
0.72,0.0233432304826987
0.72,0.0226137226249364
0.72,0.0218850576000301
0.72,0.0211588591861042
0.72,0.0204366608667708
0.72,0.0197199045969902
0.72,0.0190099401142158
0.72,0.0183080247097116
0.72,0.0176153234664581
0.72,0.0169329099158311
0.72,0.0162617670870472
0.72,0.0156027889479876
0.72,0.0149567820395008
0.72,0.0143244676547774
0.72,0.0137064840801243
0.72,0.0131033891433943
0.72,0.0125156629772328
0.72,0.0119437109461682
0.72,0.0113878667721908
0.72,0.010848395726938
0.72,0.0103254977676338
0.72,0.00981931152824911
0.72,0.00932991697603247
0.72,0.00885733943683864
0.72,0.00840155308718193
0.72,0.00796248357635654
0.72,0.00754001288336204
0.72,0.00713398180631386
0.72,0.00674419354754341
0.72,0.00637041702691254
0.72,0.00601238975532703
0.72,0.00566982205745736
0.72,0.00534239889486798
0.72,0.00502978322043401
0.72,0.00473161822712842
0.72,0.00444753130836029
0.72,0.00417713566501754
0.72,0.00392002962635041
0.72,0.00367581494752178
0.72,0.00344406783896445
0.72,0.00322437070243997
0.72,0.00301630041159684
0.72,0.00281943337233193
0.72,0.00263334468050469
0.72,0.00245761203977413
0.72,0.00229175489325306
0.72,0.00213554083371648
0.72,0.00198837720024692
0.72,0.00184992298534792
0.72,0.00171977855752892
0.72,0.00159756036965009
0.72,0.00148288821425435
0.72,0.00137539250893437
0.72,0.00127471484261976
0.72,0.00118050615315357
0.72,0.00109242669268172
0.72,0.00101015513405223
0.72,0.000933371551135931
0.72,0.000861771030433278
0.72,0.000795066206896067
0.72,0.000732972387611275
0.72,0.000675218693910518
0.72,0.000621553071422865
0.72,0.000571719117003378
0.725,0.027071844566212
0.725,0.0280059347658784
0.725,0.0288966623695908
0.725,0.0297410732212101
0.725,0.0305365153135552
0.725,0.0312806431099092
0.725,0.0319714194223643
0.725,0.0326071149440685
0.725,0.0331863056937368
0.725,0.0337078685054853
0.725,0.0341709747595098
0.725,0.0345750825281191
0.725,0.0349199273098374
0.725,0.0352055115192229
0.725,0.0354320928941253
0.725,0.0356001719757273
0.725,0.0357104788095904
0.725,0.0357639590101075
0.725,0.0357617593196398
0.725,0.0357052127923105
0.725,0.035595823718797
0.725,0.0354352524039524
0.725,0.0352252999024144
0.725,0.0349678928062827
0.725,0.0346650681754922
0.725,0.0343189586916714
0.725,0.0339317781100193
0.725,0.0335058070764503
0.725,0.0330433793606782
0.725,0.0325468686273908
0.725,0.0320186755868518
0.725,0.0314612159095055
0.725,0.0308769085938891
0.725,0.0302681650277526
0.725,0.0296373786885734
0.725,0.0289869155201102
0.725,0.0283191049896597
0.725,0.0276362318443405
0.725,0.0269405285526286
0.725,0.0262341684509435
0.725,0.0255192595735392
0.725,0.0247978391590541
0.725,0.0240718688441911
0.725,0.0233432304816252
0.725,0.022613722623724
0.725,0.0218850575986357
0.725,0.0211588591881411
0.725,0.0204366608653133
0.725,0.0197199045937028
0.725,0.0190099401146885
0.725,0.0183080247121732
0.725,0.0176153234687768
0.725,0.0169329099151778
0.725,0.0162617670860455
0.725,0.0156027889476756
0.725,0.0149567820394327
0.725,0.014324467654709
0.725,0.0137064840801331
0.725,0.0131033891436095
0.725,0.0125156629775578
0.725,0.0119437109566339
0.725,0.0113878667736714
0.725,0.0108483957072515
0.725,0.0103254977857498
0.725,0.00981931153144677
0.725,0.00932991699569041
0.725,0.0088573394089706
0.725,0.00840155284297117
0.725,0.00796248352665629
0.725,0.00754001290727002
0.725,0.007133981834474
0.725,0.0067441935805419
0.725,0.00637041704920094
0.725,0.00601239007062038
0.725,0.00566982220622991
0.725,0.00534239882403709
0.725,0.00502978292523948
0.725,0.00473161822082213
0.725,0.00444753131724696
0.725,0.00417713562534572
0.725,0.00392003281003306
0.725,0.00367581499815905
0.725,0.00344406752537441
0.725,0.00322437070282011
0.725,0.00301630093380068
0.725,0.0028194333654441
0.725,0.00263334478096811
0.725,0.00245761271846967
0.725,0.00229181633442987
0.725,0.00213554076862876
0.725,0.0019883770357878
0.725,0.00184992280407115
0.725,0.00171977908894627
0.725,0.00159756013280443
0.725,0.00148288820076514
0.725,0.00137539249461494
0.725,0.00127471485356812
0.725,0.0011805060206036
0.725,0.001092427383657
0.725,0.00101015342243138
0.725,0.000933371437049635
0.725,0.000861701427834927
0.725,0.000795067724877141
0.725,0.000732971639699764
0.725,0.000675218725346038
0.725,0.000621553276084486
0.725,0.000571723778724609
0.73,0.0260976410956325
0.73,0.0270718445662045
0.73,0.0280059347658922
0.73,0.0288966623695694
0.73,0.0297410732231564
0.73,0.0305365153110821
0.73,0.0312806431099257
0.73,0.03197141942239
0.73,0.0326071149440999
0.73,0.0331863056937703
0.73,0.0337078685055165
0.73,0.0341709747595367
0.73,0.0345750825281389
0.73,0.0349199273098489
0.73,0.035205511491371
0.73,0.0354320928941191
0.73,0.0356001719757118
0.73,0.0357104788097359
0.73,0.0357639590102392
0.73,0.03576175931975
0.73,0.0357052127923667
0.73,0.0355958237187531
0.73,0.0354352524039114
0.73,0.0352252999023773
0.73,0.0349678928062489
0.73,0.0346650681754619
0.73,0.0343189586916489
0.73,0.0339317781101161
0.73,0.0335058070765678
0.73,0.0330433793705759
0.73,0.0325468686273899
0.73,0.0320186755868335
0.73,0.031461215909476
0.73,0.0308769085939234
0.73,0.0302681650277402
0.73,0.0296373786885881
0.73,0.0289869155198824
0.73,0.02831910499027
0.73,0.0276362317861256
0.73,0.0269405285529504
0.73,0.0262341684514291
0.73,0.0255192595737579
0.73,0.024797839159263
0.73,0.0240718688421405
0.73,0.0233432304790129
0.73,0.022613722624046
0.73,0.0218850575990042
0.73,0.0211588591886509
0.73,0.020436660866482
0.73,0.0197199045986629
0.73,0.0190099401158447
0.73,0.0183080247113683
0.73,0.0176153234664569
0.73,0.0169329099151176
0.73,0.016261767088074
0.73,0.0156027889465238
0.73,0.014956782038409
0.73,0.0143244676548678
0.73,0.0137064840800447
0.73,0.0131033891435105
0.73,0.0125156629778217
0.73,0.0119437109571434
0.73,0.011387866788678
0.73,0.0108483957098232
0.73,0.0103254978717924
0.73,0.00981931154895621
0.73,0.00932991701435781
0.73,0.00885733944858536
0.73,0.00840155280484167
0.73,0.00796248332248028
0.73,0.00754001284035666
0.73,0.00713398185895131
0.73,0.00674419361334966
0.73,0.00637041708911434
0.73,0.00601239010966426
0.73,0.00566982256427573
0.73,0.00534239900019706
0.73,0.00502978284808409
0.73,0.00473161789629151
0.73,0.00444753130396891
0.73,0.00417713563930633
0.73,0.00392003275449326
0.73,0.00367581491373681
0.73,0.00344406745158587
0.73,0.00322437063198522
0.73,0.00301630093163285
0.73,0.0028194334494005
0.73,0.00263334504191426
0.73,0.00245761201591521
0.73,0.00229181646004117
0.73,0.00213554090706425
0.73,0.00198837690453724
0.73,0.00184992150083585
0.73,0.0017197797310633
0.73,0.00159756006302203
0.73,0.00148288785692841
0.73,0.00137539265426079
0.73,0.00127471468670959
0.73,0.00118050612943454
0.73,0.00109242848967761
0.73,0.00101015356818235
0.73,0.000933371294778995
0.73,0.00086177113118624
0.73,0.000795067226327717
0.73,0.000732971642498859
0.73,0.000675220905313134
0.73,0.000621552993969932
0.73,0.000571723575008454
0.73,0.000525496928129421
0.735,0.026097641095629
0.735,0.0270718445661994
0.735,0.0280059347658903
0.735,0.0288966623713031
0.735,0.0297410732210008
0.735,0.0305365153112847
0.735,0.0312806431099474
0.735,0.0319714194224093
0.735,0.0326071149441128
0.735,0.0331863056938
0.735,0.0337078685055423
0.735,0.0341709747531247
0.735,0.0345750825173793
0.735,0.0349199272914273
0.735,0.0352055115192179
0.735,0.035432092894105
0.735,0.0356001718280304
0.735,0.0357104786236809
0.735,0.035763959010205
0.735,0.0357617593197104
0.735,0.0357052124441675
0.735,0.035595823718714
0.735,0.035435252403875
0.735,0.0352252999023404
0.735,0.034967892806218
0.735,0.0346650681754389
0.735,0.0343189586917532
0.735,0.0339317781101298
0.735,0.0335058070768575
0.735,0.0330433793705746
0.735,0.032546868627377
0.735,0.0320186755867539
0.735,0.0314612159094409
0.735,0.0308769085938583
0.735,0.0302681650277307
0.735,0.0296373786886203
0.735,0.0289869155201209
0.735,0.0283191049905355
0.735,0.0276362318449512
0.735,0.0269405285535526
0.735,0.0262341684531132
0.735,0.0255192595742506
0.735,0.0247978391597632
0.735,0.0240718688425127
0.735,0.0233432304793301
0.735,0.0226137226207089
0.735,0.021885057594877
0.735,0.0211588591887394
0.735,0.0204366608714441
0.735,0.0197199045995956
0.735,0.0190099401168032
0.735,0.0183080247118682
0.735,0.017615323467993
0.735,0.0169329099163301
0.735,0.0162617670868088
0.735,0.0156027889157481
0.735,0.014956782037313
0.735,0.0143244676529531
0.735,0.013706484079412
0.735,0.0131033891436636
0.735,0.0125156629777119
0.735,0.0119437109567073
0.735,0.0113878667882529
0.735,0.0108483957265127
0.735,0.0103254978735781
0.735,0.00981931164729388
0.735,0.00932991701742336
0.735,0.00885733946527745
0.735,0.00840155284908939
0.735,0.00796248327587135
0.735,0.00754001284473937
0.735,0.00713398177600766
0.735,0.00674419364090983
0.735,0.0063704171271004
0.735,0.00601239015643706
0.735,0.00566982259747562
0.735,0.00534239938999481
0.735,0.00502978294606549
0.735,0.00473161793445609
0.735,0.00444753094755512
0.735,0.0041771326091804
0.735,0.00392003272706898
0.735,0.00367581485304758
0.735,0.00344353693850574
0.735,0.0032243703842989
0.735,0.00301630091756078
0.735,0.00281943396722162
0.735,0.00263334484634514
0.735,0.00245761216645923
0.735,0.0022918162831469
0.735,0.00213554195206878
0.735,0.00198837692395282
0.735,0.00184992132198425
0.735,0.00171977951564495
0.735,0.00159756059494676
0.735,0.00148288765170634
0.735,0.00137539264121345
0.735,0.00127471468714591
0.735,0.00118050610217346
0.735,0.00109242853572855
0.735,0.00101015428331386
0.735,0.000933369554737107
0.735,0.000861771005245426
0.735,0.000795067149947482
0.735,0.000732973039245799
0.735,0.000675219589068909
0.735,0.000621553206543668
0.735,0.000571724033328724
0.735,0.000525496788885915
0.74,0.0250868590683507
0.74,0.0260976410956237
0.74,0.0270718445662093
0.74,0.0280059347658145
0.74,0.0288966623712775
0.74,0.0297410732210163
0.74,0.0305365153113012
0.74,0.0312806431099641
0.74,0.0319714194224395
0.74,0.032607114944144
0.74,0.0331863056933998
0.74,0.0337078685015311
0.74,0.034170974758899
0.74,0.0345750825281573
0.74,0.0349199272910132
0.74,0.0352055115192051
0.74,0.0354320928937877
0.74,0.035600171975665
0.74,0.0357104788096808
0.74,0.035763959010169
0.74,0.0357617593196749
0.74,0.0357052127923146
0.74,0.035595823718679
0.74,0.0354352524038401
0.74,0.0352252999023067
0.74,0.0349678927070549
0.74,0.0346650681755481
0.74,0.0343189586917628
0.74,0.0339317781101388
0.74,0.0335058070765779
0.74,0.0330433793704497
0.74,0.0325468686273643
0.74,0.0320186755867853
0.74,0.031461215909428
0.74,0.0308769085939716
0.74,0.0302681650278798
0.74,0.0296373786887014
0.74,0.0289869155201331
0.74,0.0283191049906897
0.74,0.02763623184532
0.74,0.0269405285549184
0.74,0.0262341684535103
0.74,0.025519259574754
0.74,0.0247978391602643
0.74,0.0240718688430634
0.74,0.0233432304798916
0.74,0.0226137226212224
0.74,0.0218850575952647
0.74,0.0211588591838062
0.74,0.02043666086528
0.74,0.0197199046002203
0.74,0.0190099401175627
0.74,0.0183080247129243
0.74,0.0176153234690515
0.74,0.016932909917202
0.74,0.0162617670866025
0.74,0.0156027889172666
0.74,0.0149567820395157
0.74,0.0143244676449646
0.74,0.0137064840733293
0.74,0.0131033891421282
0.74,0.0125156629786488
0.74,0.0119437109571348
0.74,0.0113878667877401
0.74,0.0108483957263712
0.74,0.0103254978948992
0.74,0.009819311648673
0.74,0.00932991699181784
0.74,0.00885733946686451
0.74,0.00840155286401223
0.74,0.00796248334347549
0.74,0.00754001257507264
0.74,0.00713398178104829
0.74,0.00674419353806299
0.74,0.00637041715810249
0.74,0.00601239020026845
0.74,0.00566982265150573
0.74,0.00534239942101955
0.74,0.00502978346874539
0.74,0.00473161790397647
0.74,0.00444753097968342
0.74,0.00417713533915509
0.74,0.00392003271763874
0.74,0.00367581495902725
0.74,0.00344406737942538
0.74,0.0032243703347179
0.74,0.00301630073320469
0.74,0.00281943396546258
0.74,0.00263334493023337
0.74,0.00245761239380293
0.74,0.00229181568240144
0.74,0.00213554196904231
0.74,0.00198837713673972
0.74,0.00184992120351102
0.74,0.00171977815811641
0.74,0.00159756121430066
0.74,0.00148288762751392
0.74,0.00137539223640415
0.74,0.00127471484531694
0.74,0.00118050597014729
0.74,0.0010924286910412
0.74,0.00101015539212779
0.74,0.000933369569968923
0.74,0.000861770852718768
0.74,0.000795066962323787
0.74,0.000732973037506746
0.74,0.00067522016463939
0.74,0.000621553351455972
0.74,0.000571723811456648
0.74,0.00052544774684038
0.74,0.000482647797098057
0.745,0.0250868590683462
0.745,0.0260976410956197
0.745,0.0270718445662076
0.745,0.0280059347658186
0.745,0.0288966623713307
0.745,0.029741073221144
0.745,0.0305365153114264
0.745,0.0312806431099975
0.745,0.0319714194217752
0.745,0.0326071149436888
0.745,0.0331863056911255
0.745,0.0337078685057039
0.745,0.0341709747595783
0.745,0.0345750825281558
0.745,0.0349199272908391
0.745,0.0352055115191648
0.745,0.0354320928940623
0.745,0.0356001719756375
0.745,0.0357104788096445
0.745,0.0357639590101299
0.745,0.035761759319639
0.745,0.0357052127922799
0.745,0.0355958237186419
0.745,0.0354352524038064
0.745,0.0352252999022836
0.745,0.0349678928063038
0.745,0.0346650681755515
0.745,0.0343189586918409
0.745,0.0339317781100358
0.745,0.0335058070765778
0.745,0.0330433793705558
0.745,0.0325468686273491
0.745,0.0320186755868904
0.745,0.0314612159093993
0.745,0.0308769085938564
0.745,0.0302681650278209
0.745,0.0296373786888026
0.745,0.0289869155203248
0.745,0.0283191049906664
0.745,0.0276362318468721
0.745,0.0269405285550897
0.745,0.0262341684536255
0.745,0.0255192595751534
0.745,0.0247978391611842
0.745,0.0240718688444066
0.745,0.0233432304807346
0.745,0.0226137226221097
0.745,0.0218850575961056
0.745,0.0211587448180974
0.745,0.0204366608650531
0.745,0.0197199045926808
0.745,0.0190099401170488
0.745,0.0183080247121149
0.745,0.0176153234680191
0.745,0.0169329099159894
0.745,0.0162617670875184
0.745,0.0156027889116589
0.745,0.0149567820325792
0.745,0.0143244676471945
0.745,0.0137064840727057
0.745,0.0131033891326887
0.745,0.0125156629712435
0.745,0.0119437109573577
0.745,0.0113878667882409
0.745,0.010848395726629
0.745,0.0103254978941453
0.745,0.00981931167340977
0.745,0.00932991712969999
0.745,0.00885733943837064
0.745,0.00840155286366451
0.745,0.00796248333663829
0.745,0.00754001264625548
0.745,0.00713398168845725
0.745,0.00674419351460176
0.745,0.00637041703426311
0.745,0.00601239023542388
0.745,0.00566982270196048
0.745,0.00534239949345205
0.745,0.00502978352303995
0.745,0.00473161848293979
0.745,0.00444753093861516
0.745,0.00417713522407448
0.745,0.00392003234260607
0.745,0.00367581495222757
0.745,0.00344406732748603
0.745,0.00322437032854617
0.745,0.00301630057129731
0.745,0.00281943393799944
0.745,0.00263334504004376
0.745,0.00245761219505081
0.745,0.00229181601113981
0.745,0.00213554110515557
0.745,0.00198837818548592
0.745,0.00184992126668893
0.745,0.00171977798483769
0.745,0.00159756093075569
0.745,0.00148288884797387
0.745,0.001375392061995
0.745,0.00127471474277652
0.745,0.00118050597405284
0.745,0.00109242865805226
0.745,0.00101015602239474
0.745,0.000933370221674501
0.745,0.000861771375513465
0.745,0.000795066818560786
0.745,0.000732972749457828
0.745,0.000675220502214247
0.745,0.000621553335602876
0.745,0.000571723596637375
0.745,0.000525496312157481
0.745,0.000482647696495642
0.75,0.0240433058664763
0.75,0.0250868590683438
0.75,0.026097641095628
0.75,0.0270718445661961
0.75,0.0280059347657613
0.75,0.028896662371442
0.75,0.0297410732211579
0.75,0.0305365153113445
0.75,0.0312806431093218
0.75,0.0319714194219721
0.75,0.0326071149423665
0.75,0.0331863056938898
0.75,0.033707868490552
0.75,0.0341709747595793
0.75,0.034575082528148
0.75,0.0349199273098224
0.75,0.035205511519166
0.75,0.0354320928940351
0.75,0.0356001719756048
0.75,0.0357104788095986
0.75,0.0357639590100995
0.75,0.0357617593196049
0.75,0.0357052127922448
0.75,0.0355958237186134
0.75,0.0354352524038944
0.75,0.0352252999023971
0.75,0.0349678928063088
0.75,0.0346650681755497
0.75,0.0343189586914829
0.75,0.0339317781101383
0.75,0.033505807076569
0.75,0.0330433793706556
0.75,0.0325468686272939
0.75,0.0320186755867234
0.75,0.0314612159093933
0.75,0.0308769085938936
0.75,0.0302681650278162
0.75,0.0296373786885396
0.75,0.0289869155200829
0.75,0.0283191049915877
0.75,0.0276362318464635
0.75,0.0269405285551965
0.75,0.0262341684537485
0.75,0.0255192595750828
0.75,0.0247978391611035
0.75,0.0240718688444975
0.75,0.0233432304815951
0.75,0.0226137226235722
0.75,0.0218850575983729
0.75,0.0211588591848078
0.75,0.0204366608656703
0.75,0.0197199045987068
0.75,0.0190099401088224
0.75,0.0183080247017892
0.75,0.0176153234678539
0.75,0.0169329099155374
0.75,0.0162617670797054
0.75,0.0156027889082303
0.75,0.0149567819994751
0.75,0.014324467649498
0.75,0.0137064840793735
0.75,0.0131033891353846
0.75,0.012515662966335
0.75,0.0119437109464878
0.75,0.0113878667879544
0.75,0.0108483957266396
0.75,0.0103254978944469
0.75,0.00981931167441763
0.75,0.00932991713906051
0.75,0.00885733959420199
0.75,0.00840155286592792
0.75,0.00796248333377192
0.75,0.00754001263586024
0.75,0.0071339814744269
0.75,0.00674419344534538
0.75,0.00637041700674845
0.75,0.00601239009146992
0.75,0.00566982274205374
0.75,0.00534239955075422
0.75,0.00502978359012096
0.75,0.00473161855046178
0.75,0.00444753145374666
0.75,0.00417713533492825
0.75,0.00392003229212912
0.75,0.00367581453685006
0.75,0.00344351888409244
0.75,0.00322437025007161
0.75,0.00301630056635127
0.75,0.00281943375308069
0.75,0.00263334547617466
0.75,0.00245761226525909
0.75,0.00229181604178885
0.75,0.0021355404921295
0.75,0.00198837819280184
0.75,0.0018499223592261
0.75,0.00171977786968269
0.75,0.00159755956524532
0.75,0.00148288254073137
0.75,0.00137539260337749
0.75,0.00127471438148485
0.75,0.00118050612562315
0.75,0.00109242852235525
0.75,0.00101015570603002
0.75,0.000933370732061567
0.75,0.000861770734889467
0.75,0.000795066654263321
0.75,0.000732972784411201
0.75,0.00067522175192769
0.75,0.000621552318440521
0.75,0.000571723556680892
0.75,0.000525496551532001
0.75,0.000482647428934335
0.755,0.024043305866633
0.755,0.025086859068341
0.755,0.0260976410956169
0.755,0.0270718445661441
0.755,0.0280059347657743
0.755,0.0288966623698036
0.755,0.029741073223548
0.755,0.030536515310679
0.755,0.0312806431094884
0.755,0.0319714194215704
0.755,0.0326071149442243
0.755,0.0331863056851246
0.755,0.0337078685061272
0.755,0.0341709747603826
0.755,0.0345750825281344
0.755,0.0349199273098017
0.755,0.0352055115191408
0.755,0.0354320928940059
0.755,0.0356001719755707
0.755,0.0357104788095785
0.755,0.0357639590100669
0.755,0.0357617593195718
0.755,0.0357052127921508
0.755,0.0355958237187007
0.755,0.0354352524038954
0.755,0.0352252999023999
0.755,0.0349678928061918
0.755,0.0346650681755555
0.755,0.0343189586917677
0.755,0.0339317781102654
0.755,0.0335058070766648
0.755,0.0330433793704935
0.755,0.0325468686272894
0.755,0.0320186755867043
0.755,0.0314612159093425
0.755,0.0308769085938393
0.755,0.030268150104773
0.755,0.0296373786885362
0.755,0.02898691552078
0.755,0.0283191049915691
0.755,0.0276362318463569
0.755,0.0269405285551337
0.755,0.0262341684536866
0.755,0.0255192595748759
0.755,0.0247978391608611
0.755,0.0240718688440216
0.755,0.0233432304814358
0.755,0.0226137226233143
0.755,0.0218850575981328
0.755,0.0211588591875798
0.755,0.0204366608700348
0.755,0.0197199046020227
0.755,0.0190099401129281
0.755,0.0183080247057601
0.755,0.0176153234592642
0.755,0.016932909901043
0.755,0.0162617670847646
0.755,0.0156027889136148
0.755,0.0149567819989034
0.755,0.0143244676487279
0.755,0.0137064840733611
0.755,0.0131033891354789
0.755,0.0125156629695752
0.755,0.0119437109496658
0.755,0.0113878667844874
0.755,0.0108483957258179
0.755,0.0103254978987679
0.755,0.00981931167464889
0.755,0.00932991715868225
0.755,0.00885733960325341
0.755,0.00840155283068866
0.755,0.00796248333387561
0.755,0.00754001262990855
0.755,0.0071339815590028
0.755,0.0067441932596497
0.755,0.00637041693799167
0.755,0.00601239005876297
0.755,0.00566982257586002
0.755,0.00534239959735383
0.755,0.00502978365754636
0.755,0.00473161862664484
0.755,0.00444753168303436
0.755,0.00417713572996359
0.755,0.00392003239446503
0.755,0.00367581447520449
0.755,0.00344406706058731
0.755,0.00322437017830413
0.755,0.00301630048738266
0.755,0.00281943382258176
0.755,0.00263334544517901
0.755,0.00245761236405895
0.755,0.00229181611673246
0.755,0.00213554080006584
0.755,0.0019883773274405
0.755,0.0018499224596118
0.755,0.00171977797152079
0.755,0.00159755938341655
0.755,0.00148288843851851
0.755,0.00137539327250047
0.755,0.00127471379558863
0.755,0.0011805059981802
0.755,0.00109242854489633
0.755,0.00101015521501391
0.755,0.000933372033805613
0.755,0.000861771293874103
0.755,0.00079506647724048
0.755,0.000732972632747408
0.755,0.00067522056956526
0.755,0.000621552920196278
0.755,0.000571723647912581
0.755,0.000525435918971029
0.755,0.000482642296760094
0.755,0.000442963024977594
0.76,0.0240433058664709
0.76,0.0250868590683472
0.76,0.026097641095618
0.76,0.0270718445661493
0.76,0.0280059347658208
0.76,0.028896662369532
0.76,0.0297410732211994
0.76,0.0305365153108158
0.76,0.0312806431095133
0.76,0.0319714194215272
0.76,0.0326071149390812
0.76,0.033186305693877
0.76,0.0337078685062847
0.76,0.0341709747604923
0.76,0.0345750825165983
0.76,0.0349199273097783
0.76,0.0352055115189171
0.76,0.0354320928939753
0.76,0.0356001719755395
0.76,0.0357104788095473
0.76,0.0357639590100367
0.76,0.0357617593195452
0.76,0.0357052127922993
0.76,0.035595823718702
0.76,0.0354352524038966
0.76,0.0352252999022151
0.76,0.0349678928063099
0.76,0.0346650681755574
0.76,0.0343189586918816
0.76,0.0339317781101041
0.76,0.0335058070765141
0.76,0.0330433793704722
0.76,0.0325468686272495
0.76,0.0320186755866628
0.76,0.0314612159093305
0.76,0.0308769085938773
0.76,0.0302681650275256
0.76,0.0296373786891261
0.76,0.0289869155207951
0.76,0.0283191049916457
0.76,0.0276362318463083
0.76,0.026940528555405
0.76,0.0262341684535225
0.76,0.0255192595747158
0.76,0.0247978391604377
0.76,0.0240718688438774
0.76,0.0233432304812452
0.76,0.0226137226241762
0.76,0.0218850575990988
0.76,0.0211588591887722
0.76,0.0204366608714533
0.76,0.0197199046242836
0.76,0.0190099401161173
0.76,0.0183080247087448
0.76,0.0176153234582715
0.76,0.0169329099062843
0.76,0.016261767072606
0.76,0.015602788918295
0.76,0.0149567820039948
0.76,0.0143244676545764
0.76,0.0137064840799541
0.76,0.0131033891427544
0.76,0.0125156629677118
0.76,0.0119437109390825
0.76,0.0113878667713968
0.76,0.0108483957225126
0.76,0.0103254978979622
0.76,0.00981931168046457
0.76,0.00932991715911602
0.76,0.00885733962761814
0.76,0.00840155301063306
0.76,0.00796248329138982
0.76,0.00754001262716231
0.76,0.00713398154919465
0.76,0.00674419331154086
0.76,0.00637041696180796
0.76,0.00601239005926257
0.76,0.00566982254045056
0.76,0.00534239940898806
0.76,0.00502978371126517
0.76,0.00473161870373984
0.76,0.00444754714972917
0.76,0.0041771359973406
0.76,0.00392003280877806
0.76,0.00367581455516408
0.76,0.00344406697050403
0.76,0.00322436982613472
0.76,0.00301630038780254
0.76,0.00281943397908901
0.76,0.00263334528268411
0.76,0.00245761283616708
0.76,0.00229181595040373
0.76,0.00213554084394763
0.76,0.00198837671814811
0.76,0.00184992259460048
0.76,0.00171977913079324
0.76,0.0015975592833859
0.76,0.00148288806610064
0.76,0.00137539315367063
0.76,0.0012747147854395
0.76,0.00118050563708305
0.76,0.00109242868306492
0.76,0.00101015559983764
0.76,0.000933371807530392
0.76,0.000861771746130557
0.76,0.000795064635528586
0.76,0.000732972469708049
0.76,0.000675220994318604
0.76,0.000621553999085034
0.76,0.000571722973258915
0.76,0.00052549664901802
0.76,0.00048264782673213
0.76,0.000442962903577371
0.765,0.0229710457598417
0.765,0.0240433058664745
0.765,0.025086859068346
0.765,0.0260976410955727
0.765,0.02707184456616
0.765,0.0280059347658319
0.765,0.0288966623696182
0.765,0.0297410732206464
0.765,0.0305365153114111
0.765,0.0312806431094745
0.765,0.0319714194195563
0.765,0.0326071149442412
0.765,0.0331863056938761
0.765,0.0337078685064012
0.765,0.0341709747605556
0.765,0.0345750825280941
0.765,0.0349199273097517
0.765,0.0352055115190775
0.765,0.0354320928939429
0.765,0.0356001719755099
0.765,0.0357104788095185
0.765,0.0357639590100101
0.765,0.0357617593196282
0.765,0.0357052127923037
0.765,0.0355958237186981
0.765,0.0354352524036279
0.765,0.0352252999023994
0.765,0.0349678928063124
0.765,0.0346650681756691
0.765,0.0343189586917423
0.765,0.0339317781100998
0.765,0.0335058070764936
0.765,0.0330433793704368
0.765,0.0325468686271982
0.765,0.0320186755866166
0.765,0.0314612159092885
0.765,0.0308769085936176
0.765,0.0302681650276286
0.765,0.029637378689207
0.765,0.0289869155208514
0.765,0.0283191049911137
0.765,0.0276362318461681
0.765,0.0269405285552402
0.765,0.0262341684538815
0.765,0.025519259574603
0.765,0.024797839160496
0.765,0.024071868844222
0.765,0.0233432304816722
0.765,0.0226137226240619
0.765,0.0218850575991686
0.765,0.021158859188722
0.765,0.0204366608714129
0.765,0.0197199046057729
0.765,0.0190099401268686
0.765,0.0183080247145418
0.765,0.0176153234653513
0.765,0.0169329099092885
0.765,0.0162617670742583
0.765,0.0156027888996627
0.765,0.0149567820041963
0.765,0.0143244676137909
0.765,0.0137064840799853
0.765,0.0131033891433968
0.765,0.0125156629767256
0.765,0.0119437109570969
0.765,0.0113878667690134
0.765,0.0108483957139414
0.765,0.0103254978771106
0.765,0.00981931167821293
0.765,0.00932991716611131
0.765,0.00885733962867541
0.765,0.00840155304160672
0.765,0.00796248349278561
0.765,0.00754001257693737
0.765,0.00713398154298095
0.765,0.00674419329734954
0.765,0.00637041680312134
0.765,0.006012390011501
0.765,0.00566982254027293
0.765,0.00534239937121028
0.765,0.00502978350249195
0.765,0.00473161877181161
0.765,0.00444753182350555
0.765,0.00417713607056869
0.765,0.00392003296722709
0.765,0.00367581515050963
0.765,0.00344406698497957
0.765,0.00322436971534112
0.765,0.00301630035351952
0.765,0.00281943380777228
0.765,0.0026333453464753
0.765,0.00245761271796074
0.765,0.00229181600815065
0.765,0.0021355409025372
0.765,0.00198837699553289
0.765,0.00184992173531096
0.765,0.00171977918605637
0.765,0.00159755942278683
0.765,0.00148288683925046
0.765,0.00137539283420818
0.765,0.0012747154424162
0.765,0.00118050507179479
0.765,0.00109242854683833
0.765,0.00101015559500262
0.765,0.000933161630780166
0.765,0.000861773028226098
0.765,0.000795065061995892
0.765,0.000732972313627345
0.765,0.00067522083636895
0.765,0.000621553458124202
0.765,0.000571723115493583
0.765,0.00052549655507339
0.765,0.00048264752423699
0.765,0.000442916522427339
0.765,0.000406238727464814
0.77,0.0229710457598438
0.77,0.0240433058664739
0.77,0.0250868590683396
0.77,0.026097641095577
0.77,0.0270718445661841
0.77,0.0280059347658448
0.77,0.0288966623690113
0.77,0.0297410732212397
0.77,0.0305365153110736
0.77,0.0312806431083696
0.77,0.0319714194225876
0.77,0.0326071149399523
0.77,0.0331863056938707
0.77,0.033707868505566
0.77,0.034170974760577
0.77,0.0345750825280702
0.77,0.0349199273097257
0.77,0.0352055115190568
0.77,0.0354320928939145
0.77,0.0356001719750336
0.77,0.0357104788094944
0.77,0.0357639590100893
0.77,0.0357617593196277
0.77,0.0357052127922708
0.77,0.0355958237186977
0.77,0.0354352524038959
0.77,0.0352252999025263
0.77,0.0349678928063026
0.77,0.0346650681755402
0.77,0.0343189586917446
0.77,0.0339317781037674
0.77,0.033505807076469
0.77,0.0330433793704007
0.77,0.0325468686271548
0.77,0.0320186755865605
0.77,0.031461215909233
0.77,0.0308769085936245
0.77,0.0302681650280718
0.77,0.0296373786891797
0.77,0.0289869155208095
0.77,0.0283191049910195
0.77,0.0276362318460664
0.77,0.0269405285551363
0.77,0.026234168453783
0.77,0.0255192595746255
0.77,0.0247978391608585
0.77,0.024071868844101
0.77,0.0233432304814863
0.77,0.0226137226235179
0.77,0.0218850575983764
0.77,0.0211588591879057
0.77,0.0204366608714029
0.77,0.0197199046057251
0.77,0.0190099401268018
0.77,0.0183080247152394
0.77,0.0176153234740636
0.77,0.0169329099219097
0.77,0.0162617670778459
0.77,0.0156027889014598
0.77,0.0149567819821634
0.77,0.0143244676139186
0.77,0.0137064840799758
0.77,0.0131033891433562
0.77,0.0125156629776658
0.77,0.0119437109559331
0.77,0.0113878667819993
0.77,0.0108483957193199
0.77,0.0103254978784817
0.77,0.00981931165360095
0.77,0.00932991714779374
0.77,0.00885733963739932
0.77,0.00840155304483414
0.77,0.00796248353046614
0.77,0.0075400125866476
0.77,0.00713398148480304
0.77,0.00674419328688503
0.77,0.00637041678308692
0.77,0.00601239001527953
0.77,0.00566982249142534
0.77,0.00534239937012226
0.77,0.00502978346486938
0.77,0.00473161576221837
0.77,0.00444753190290936
0.77,0.00417713616456594
0.77,0.00392003319477796
0.77,0.00367581513900306
0.77,0.00344406762850369
0.77,0.00322436984749785
0.77,0.00301629991477181
0.77,0.00281943395676842
0.77,0.00263334549771876
0.77,0.0024576126519007
0.77,0.00229181652626331
0.77,0.00213554072696853
0.77,0.00198837703618282
0.77,0.00184992209737334
0.77,0.00171977935007783
0.77,0.00159756053619353
0.77,0.00148288675348307
0.77,0.00137539244715823
0.77,0.00127471531701873
0.77,0.00118050606677311
0.77,0.0010924281806397
0.77,0.00101015576303398
0.77,0.000933371789520576
0.77,0.000861773179368308
0.77,0.000795065432299458
0.77,0.000732970365863839
0.77,0.000675220692972767
0.77,0.000621553655143048
0.77,0.000571724176440691
0.77,0.000525495719238211
0.77,0.000482647334067998
0.77,0.000442962380339473
0.77,0.000406239596661528
0.775,0.02187438098084
0.775,0.0229710457598467
0.775,0.0240433058664729
0.775,0.025086859068301
0.775,0.0260976410955857
0.775,0.0270718445661991
0.775,0.0280059347658608
0.775,0.0288966623695858
0.775,0.0297410732210462
0.775,0.0305365153100006
0.775,0.0312806431101421
0.775,0.0319714194225534
0.775,0.032607114944239
0.775,0.0331863056905049
0.775,0.0337078685055495
0.775,0.0341709747535435
0.775,0.0345750825280443
0.775,0.0349199273096955
0.775,0.0352055115190282
0.775,0.0354320928938712
0.775,0.0356001719754611
0.775,0.0357104788095685
0.775,0.0357639590100888
0.775,0.0357617593195784
0.775,0.0357052127923006
0.775,0.0355958237187046
0.775,0.0354352524040209
0.775,0.0352252999023981
0.775,0.034967892806303
0.775,0.0346650681755465
0.775,0.0343189586917316
0.775,0.0339317781100528
0.775,0.0335058070763279
0.775,0.0330433793703441
0.775,0.0325468686271098
0.775,0.0320186755865057
0.775,0.0314612159091762
0.775,0.0308769085941448
0.775,0.0302681650280614
0.775,0.0296373786891634
0.775,0.0289869155207864
0.775,0.0283191049909597
0.775,0.0276362318459979
0.775,0.0269405285550862
0.775,0.0262341684537691
0.775,0.0255192595753921
0.775,0.0247978391609138
0.775,0.024071868844232
0.775,0.0233432304816857
0.775,0.022613722623664
0.775,0.0218850367940657
0.775,0.021158859188004
0.775,0.0204366608705282
0.775,0.0197199046045118
0.775,0.0190099401243257
0.775,0.0183080246919761
0.775,0.0176153234756211
0.775,0.0169329099227128
0.775,0.016261767091665
0.775,0.0156027889061143
0.775,0.0149567819844968
0.775,0.0143244675881506
0.775,0.013706484079997
0.775,0.0131033891434578
0.775,0.0125156629776498
0.775,0.0119437109569872
0.775,0.011387866787035
0.775,0.0108483957209391
0.775,0.0103254978925807
0.775,0.00981931167306027
0.775,0.00932991714094311
0.775,0.00885733961485802
0.775,0.00840155305600421
0.775,0.00796248353127571
0.775,0.00754001281305627
0.775,0.00713398148934985
0.775,0.00674419322552122
0.775,0.00637041676754824
0.775,0.00601238983250951
0.775,0.00566982248816417
0.775,0.00534239932644009
0.775,0.00502978345870453
0.775,0.00473161850106441
0.775,0.00444753165682665
0.775,0.00417713625559668
0.775,0.00392003330436319
0.775,0.00367581529594307
0.775,0.00344406760985883
0.775,0.00322436998086539
0.775,0.00301629985742347
0.775,0.00281943286199415
0.775,0.00263334545429328
0.775,0.00245761274051137
0.775,0.00229181634778852
0.775,0.00213554070165212
0.775,0.00198837712628985
0.775,0.00184992138317197
0.775,0.00171977850319571
0.775,0.00159756065381322
0.775,0.00148288781411932
0.775,0.00137539118354835
0.775,0.00127471499203491
0.775,0.00118050670303993
0.775,0.00109242803623943
0.775,0.00101015565812146
0.775,0.000933371809740846
0.775,0.000861773329902338
0.775,0.000795066654362353
0.775,0.000732970335541872
0.775,0.000675220597658788
0.775,0.000621553499416061
0.775,0.000571724849950606
0.775,0.000525496016622551
0.775,0.000482647237626255
0.775,0.000442957863411753
0.775,0.000406239276048659
0.78,0.0218743809808392
0.78,0.0229710457598464
0.78,0.0240433058664677
0.78,0.0250868590683043
0.78,0.0260976410956042
0.78,0.0270718445662115
0.78,0.0280059347654136
0.78,0.0288966623694995
0.78,0.0297410732204219
0.78,0.030536515311398
0.78,0.0312806431101144
0.78,0.0319714194225505
0.78,0.0326071149442295
0.78,0.0331863056943266
0.78,0.0337078685102367
0.78,0.0341709747604967
0.78,0.0345750825290137
0.78,0.0349199273096753
0.78,0.0352055115190021
0.78,0.0354320928938459
0.78,0.0356001719754417
0.78,0.0357104788097491
0.78,0.0357639590100347
0.78,0.035761759319627
0.78,0.0357052127922544
0.78,0.0355958237187654
0.78,0.0354352524038394
0.78,0.0352252999000521
0.78,0.0349678928062459
0.78,0.0346650681754726
0.78,0.0343189586916484
0.78,0.0339317781100363
0.78,0.033505807076411
0.78,0.0330433793703251
0.78,0.0325468686270631
0.78,0.0320186755864532
0.78,0.0314612159091194
0.78,0.0308769083413703
0.78,0.0302681650280464
0.78,0.0296373786891443
0.78,0.0289869155203065
0.78,0.02831910499089
0.78,0.0276362318459596
0.78,0.0269405285552409
0.78,0.026234168453964
0.78,0.0255192595753658
0.78,0.0247978391609817
0.78,0.024071868844258
0.78,0.0233432304817209
0.78,0.0226137226238319
0.78,0.021885057376571
0.78,0.0211588591885968
0.78,0.0204366608707929
0.78,0.0197199046057922
0.78,0.0190099401235525
0.78,0.0183080247241999
0.78,0.0176152872579721
0.78,0.0169329099198388
0.78,0.0162617670869087
0.78,0.0156027889152486
0.78,0.0149567819756723
0.78,0.0143244675816677
0.78,0.0137064839922225
0.78,0.0131033891294091
0.78,0.0125156629613637
0.78,0.011943710938039
0.78,0.0113878667664606
0.78,0.0108483956961563
0.78,0.010325497868338
0.78,0.00981931164563299
0.78,0.00932991715729037
0.78,0.00885733960850155
0.78,0.00840155302872403
0.78,0.00796248354577411
0.78,0.00754001284571104
0.78,0.007133981506388
0.78,0.00674419321539532
0.78,0.00637041675678907
0.78,0.00601238981015562
0.78,0.00566982258228399
0.78,0.0053423993122379
0.78,0.00502978350876537
0.78,0.00473161849061587
0.78,0.00444753162034628
0.78,0.00417713600382075
0.78,0.00392003338486058
0.78,0.00367581553881813
0.78,0.00344406778852857
0.78,0.00322437064426184
0.78,0.00301629995427843
0.78,0.00281943278885954
0.78,0.00263334500708678
0.78,0.00245761286448776
0.78,0.00229181634705355
0.78,0.00213554086192036
0.78,0.00198837717997535
0.78,0.00184992140430795
0.78,0.00171977884932351
0.78,0.00159756084548213
0.78,0.00148288802697571
0.78,0.00137539110855633
0.78,0.00127471459371797
0.78,0.00118050658057678
0.78,0.00109242862677328
0.78,0.00101015526121606
0.78,0.000933371951364226
0.78,0.000861773229198004
0.78,0.000795066842821379
0.78,0.00073297090464286
0.78,0.000675219413905026
0.78,0.000621553317493584
0.78,0.000571724029591492
0.78,0.000525496662254987
0.78,0.00048264728722236
0.78,0.000442962380319045
0.78,0.000406239453369928
0.78,0.000372284715213222
0.785,0.021874380980838
0.785,0.0229710457598458
0.785,0.0240433058664353
0.785,0.0250868590683114
0.785,0.026097641095614
0.785,0.0270718445657868
0.785,0.0280059347658983
0.785,0.028896662369121
0.785,0.0297410732209946
0.785,0.0305365153114257
0.785,0.031280643110115
0.785,0.0319714194225458
0.785,0.0326071149420248
0.785,0.0331863056938304
0.785,0.0337078685011287
0.785,0.0341709747604027
0.785,0.0345750825288791
0.785,0.0349199273102645
0.785,0.0352055115189667
0.785,0.0354320928942558
0.785,0.0356001719756719
0.785,0.0357104788093796
0.785,0.0357639590100861
0.785,0.0357617593196304
0.785,0.0357052127924177
0.785,0.0355958237187045
0.785,0.0354352524039087
0.785,0.0352252999024091
0.785,0.0349678928063105
0.785,0.0346650681755331
0.785,0.0343189586916988
0.785,0.0339317781100157
0.785,0.033505807076384
0.785,0.0330433793702904
0.785,0.0325468686269318
0.785,0.032018675586401
0.785,0.0314612159090641
0.785,0.0308769085939812
0.785,0.0302681650280373
0.785,0.0296373786895907
0.785,0.0289869155202753
0.785,0.0283191049910099
0.785,0.027636231846098
0.785,0.0269405285552144
0.785,0.0262341684538939
0.785,0.0255192595752904
0.785,0.0247978391613325
0.785,0.0240718688442977
0.785,0.0233432304817757
0.785,0.0226137226239274
0.785,0.0218850386473796
0.785,0.0211588591885619
0.785,0.0204366608718701
0.785,0.0197199046038612
0.785,0.0190099401251229
0.785,0.0183080247232263
0.785,0.0176153234817741
0.785,0.016932909917954
0.785,0.0162617670859486
0.785,0.0156027889127237
0.785,0.0149567819878027
0.785,0.0143244675997715
0.785,0.0137064839935025
0.785,0.01310338909339
0.785,0.0125156629581833
0.785,0.0119437109342976
0.785,0.0113878667622929
0.785,0.0108483956923832
0.785,0.0103254978599904
0.785,0.00981931163855843
0.785,0.00932991711875852
0.785,0.00885733958774404
0.785,0.0084015530007745
0.785,0.00796248351388829
0.785,0.00754001284168915
0.785,0.00713398178202773
0.785,0.00674419322986375
0.785,0.00637041668148641
0.785,0.00601238979500529
0.785,0.00566982228877855
0.785,0.00534239932378711
0.785,0.00502978340062588
0.785,0.00473161854625603
0.785,0.00444753160742439
0.785,0.00417713601272607
0.785,0.00392003315616241
0.785,0.00367581565034314
0.785,0.00344406805620556
0.785,0.00322437064089032
0.785,0.00301630065664105
0.785,0.00281943281202102
0.785,0.0026333448917506
0.785,0.00245761242126008
0.785,0.00229181643560961
0.785,0.00213554112089964
0.785,0.00198837695245646
0.785,0.00184992148574059
0.785,0.00171977804814927
0.785,0.00159756001379829
0.785,0.00148288816453679
0.785,0.00137539220940175
0.785,0.00127471328976902
0.785,0.00118050628952671
0.785,0.00109242923620978
0.785,0.00101015510368496
0.785,0.000933371876992384
0.785,0.000861773115186981
0.785,0.000795067593281518
0.785,0.000732972016748157
0.785,0.000675218330045357
0.785,0.000621553311652701
0.785,0.000571724011354968
0.785,0.000525497430655886
0.785,0.000482646614698545
0.785,0.000442962723902873
0.785,0.000406239452429791
0.785,0.000372284657450539
0.79,0.020757829606995
0.79,0.0218743809808407
0.79,0.0229710457598422
0.79,0.0240433058664381
0.79,0.0250868590683165
0.79,0.0260976410966583
0.79,0.0270718445662493
0.79,0.0280059347658369
0.79,0.0288966623694578
0.79,0.0297410732212636
0.79,0.0305365153113949
0.79,0.0312806431100345
0.79,0.031971419422544
0.79,0.0326071149442018
0.79,0.0331863056938119
0.79,0.0337078685054825
0.79,0.0341709747602863
0.79,0.0345750825287169
0.79,0.034919927310043
0.79,0.0352055115193624
0.79,0.0354320928941278
0.79,0.0356001719755288
0.79,0.0357104788095642
0.79,0.0357639590100731
0.79,0.0357617593197306
0.79,0.0357052127923077
0.79,0.0355958237187143
0.79,0.0354352524039115
0.79,0.0352252999024102
0.79,0.0349678928063084
0.79,0.0346650681755267
0.79,0.0343189586916909
0.79,0.033931778109997
0.79,0.0335058070763583
0.79,0.0330433793702568
0.79,0.032546868626977
0.79,0.0320186755863545
0.79,0.0314612159092689
0.79,0.0308769085938979
0.79,0.0302681650279103
0.79,0.0296373786890021
0.79,0.0289869155203673
0.79,0.0283191049909771
0.79,0.0276362318460665
0.79,0.0269405285551751
0.79,0.026234168453848
0.79,0.0255192595752196
0.79,0.0247978391612698
0.79,0.0240718688447233
0.79,0.02334323048189
0.79,0.0226137226240837
0.79,0.0218850575991384
0.79,0.0211588591888416
0.79,0.0204366608712803
0.79,0.0197199046029859
0.79,0.0190099401246567
0.79,0.0183080247233237
0.79,0.0176153234822807
0.79,0.016932909919035
0.79,0.0162617670855332
0.79,0.0156027889114256
0.79,0.0149567819992513
0.79,0.0143244676133997
0.79,0.0137064840302038
0.79,0.0131033891105894
0.79,0.0125156629395733
0.79,0.0119437109567321
0.79,0.0113878667876881
0.79,0.0108483957266987
0.79,0.010325497853947
0.79,0.00981931163197902
0.79,0.0093299171137653
0.79,0.00885733957771606
0.79,0.00840155299166923
0.79,0.00796248347366602
0.79,0.00754001278243366
0.79,0.0071339817796352
0.79,0.00674419328972786
0.79,0.00637041668767346
0.79,0.0060123897780997
0.79,0.00566982226760571
0.79,0.00534239941679959
0.79,0.00502978074228499
0.79,0.0047316184376347
0.79,0.00444753161610678
0.79,0.00417713594970981
0.79,0.00392003315464229
0.79,0.0036758153945966
0.79,0.00344406818599552
0.79,0.00322437080350646
0.79,0.00301630098456851
0.79,0.00281943355154102
0.79,0.00263334485652766
0.79,0.00245761225639507
0.79,0.00229181655808386
0.79,0.00213554117477988
0.79,0.00198837704104249
0.79,0.0018499215288883
0.79,0.00171977812763324
0.79,0.00159756033933633
0.79,0.00148288838293476
0.79,0.00137539239688933
0.79,0.00127471322030681
0.79,0.00118050585214813
0.79,0.00109242912422425
0.79,0.00101015572264718
0.79,0.000933371465224875
0.79,0.000861773224646978
0.79,0.000795067267757466
0.79,0.000732972734927007
0.79,0.00067521878960064
0.79,0.000621553086568083
0.79,0.000571723823663994
0.79,0.000525496854756113
0.79,0.000482646798550368
0.79,0.000442962568820704
0.79,0.000406239302266354
0.79,0.000372284674853507
0.79,0.00034091559562377
0.795,0.0207578296070009
0.795,0.0218743809808415
0.795,0.0229710457598152
0.795,0.0240433058664443
0.795,0.025086859068333
0.795,0.0260976410952897
0.795,0.0270718445662253
0.795,0.0280059347658233
0.795,0.0288966623694426
0.795,0.0297410732212616
0.795,0.0305365153113942
0.795,0.0312806431144138
0.795,0.0319714194215225
0.795,0.0326071149441847
0.795,0.0331863056910473
0.795,0.0337078685054654
0.795,0.034170974759386
0.795,0.034575082528548
0.795,0.0349199273100287
0.795,0.0352055115192531
0.795,0.0354320928939309
0.795,0.0356001719755211
0.795,0.0357104788095657
0.795,0.0357639590101897
0.795,0.0357617593196314
0.795,0.0357052127923165
0.795,0.0355958237187178
0.795,0.0354352524039142
0.795,0.0352252999024138
0.795,0.0349678928063067
0.795,0.034665068175514
0.795,0.0343189586866948
0.795,0.0339317781099794
0.795,0.0335058070763347
0.795,0.0330433793702276
0.795,0.0325468686269442
0.795,0.0320186755863198
0.795,0.0314612159091973
0.795,0.0308769085938239
0.795,0.0302681650278278
0.795,0.029637378688969
0.795,0.0289869155201328
0.795,0.028319104990722
0.795,0.0276362318460633
0.795,0.0269405285551634
0.795,0.0262341684538394
0.795,0.0255192595752187
0.795,0.0247978391612683
0.795,0.0240718688447341
0.795,0.0233432304819532
0.795,0.0226137226241219
0.795,0.0218850575991459
0.795,0.0211588591885039
0.795,0.0204366608694758
0.795,0.0197199046033636
0.795,0.019009940123859
0.795,0.0183080247225452
0.795,0.017615323482647
0.795,0.0169329099332152
0.795,0.016261767088075
0.795,0.0156027889232569
0.795,0.0149567819997374
0.795,0.0143244676152826
0.795,0.0137064840326345
0.795,0.0131033890877393
0.795,0.0125156629409747
0.795,0.0119437109091497
0.795,0.0113878667881873
0.795,0.0108483957260613
0.795,0.0103254978899564
0.795,0.00981931167442618
0.795,0.00932991710932118
0.795,0.00885733957505652
0.795,0.00840155298382661
0.795,0.00796248346655393
0.795,0.00754001277517125
0.795,0.00713398170572477
0.795,0.00674419354595424
0.795,0.00637041670771987
0.795,0.00601238970699813
0.795,0.00566982224489143
0.795,0.00534239909505851
0.795,0.00502978351094541
0.795,0.00473161842467551
0.795,0.00444753166501943
0.795,0.00417713595236835
0.795,0.00392003310057243
0.795,0.00367581541469786
0.795,0.00344406796024921
0.795,0.00322437110258833
0.795,0.00301630096849537
0.795,0.00281943372744564
0.795,0.00263334485800892
0.795,0.0024576121619253
0.795,0.00229180395084638
0.795,0.00213554125788051
0.795,0.00198837738054491
0.795,0.00184992130390449
0.795,0.00171977819794877
0.795,0.00159755959550911
0.795,0.00148288851095124
0.795,0.00137539254076557
0.795,0.00127471434181281
0.795,0.00118050451799268
0.795,0.00109242883641802
0.795,0.0010101562905287
0.795,0.000933371279149053
0.795,0.000861773245463437
0.795,0.000795067244733882
0.795,0.000732973030700634
0.795,0.000675220201360904
0.795,0.000621549087950202
0.795,0.000571723620422127
0.795,0.000525496949407289
0.795,0.000482648422213128
0.795,0.000442961802852526
0.795,0.000406234209119116
0.795,0.000372284141837653
0.795,0.00034091545303605
0.8,0.0196261002537054
0.8,0.0207578296069996
0.8,0.0218743809808403
0.8,0.0229710457598176
0.8,0.0240433058664495
0.8,0.0250868590683428
0.8,0.0260976410956464
0.8,0.0270718445661393
0.8,0.0280059347658115
0.8,0.028896662369617
0.8,0.0297410732212359
0.8,0.0305365153113902
0.8,0.0312806431100231
0.8,0.0319714194225208
0.8,0.0326071149441722
0.8,0.0331863056937641
0.8,0.0337078685054454
0.8,0.0341709747696161
0.8,0.0345750825279367
0.8,0.0349199273096763
0.8,0.0352055115190276
0.8,0.0354320928939259
0.8,0.0356001719755268
0.8,0.0357104788096631
0.8,0.0357639590100916
0.8,0.0357617593196394
0.8,0.0357052127923211
0.8,0.0355958237187222
0.8,0.0354352524029917
0.8,0.0352252999024153
0.8,0.0349678928062993
0.8,0.0346650681755127
0.8,0.0343189586916688
0.8,0.0339317781099646
0.8,0.0335058070763157
0.8,0.0330433793702062
0.8,0.0325468686269234
0.8,0.0320186755862941
0.8,0.0314612159091296
0.8,0.0308769085937789
0.8,0.0302681650278451
0.8,0.0296373786889021
0.8,0.0289869155200311
0.8,0.0283191049905781
0.8,0.0276362318455927
0.8,0.0269405285546344
0.8,0.0262341684538437
0.8,0.0255192595752266
0.8,0.0247978391611444
0.8,0.0240718688445344
0.8,0.0233432304821702
0.8,0.0226137226241216
0.8,0.0218850575991346
0.8,0.0211588591879477
0.8,0.0204366608687517
0.8,0.0197199046034248
0.8,0.0190099401229061
0.8,0.0183080247221449
0.8,0.0176153234822924
0.8,0.0169329099332098
0.8,0.0162617670974342
0.8,0.0156027889257387
0.8,0.0149567820013061
0.8,0.0143244676144342
0.8,0.0137064840341369
0.8,0.0131033890900029
0.8,0.0125156629766221
0.8,0.0119437109162419
0.8,0.0113878667346431
0.8,0.0108483957266036
0.8,0.0103254978909177
0.8,0.00981931167384964
0.8,0.00932991715891895
0.8,0.00885733962619295
0.8,0.00840155298420853
0.8,0.00796248346422135
0.8,0.00754001277254823
0.8,0.00713398169980062
0.8,0.00674419345216593
0.8,0.00637041672880412
0.8,0.00601238971813944
0.8,0.00566982215701417
0.8,0.0053423990706678
0.8,0.0050297835110622
0.8,0.00473161844213732
0.8,0.00444753153646738
0.8,0.00417713601104919
0.8,0.00392003309802957
0.8,0.00367581536502226
0.8,0.00344406794551722
0.8,0.00322437094289718
0.8,0.00301630106742778
0.8,0.00281943390391071
0.8,0.00263334548203487
0.8,0.00245761218339502
0.8,0.00229181585632321
0.8,0.00213554080588541
0.8,0.00198837739949465
0.8,0.00184992143711082
0.8,0.00171977823038594
0.8,0.00159755959703212
0.8,0.00148282690975488
0.8,0.0013753927893505
0.8,0.00127471450270766
0.8,0.00118050448414841
0.8,0.00109242840290769
0.8,0.0010101562016176
0.8,0.000933371407181971
0.8,0.00086177281351163
0.8,0.000795067195013432
0.8,0.000732972897926842
0.8,0.000675220464502857
0.8,0.000621549369924645
0.8,0.000571723378674394
0.8,0.00052549677388547
0.8,0.000482648388201667
0.8,0.000442961877708203
0.8,0.000406239052645585
0.8,0.000372284327528671
0.8,0.000340915444531298
0.805,0.0196261002536996
0.805,0.0207578296070013
0.805,0.0218743809808181
0.805,0.0229710457598222
0.805,0.0240433058664607
0.805,0.0250868590680671
0.805,0.026097641095591
0.805,0.0270718445662072
0.805,0.0280059347658013
0.805,0.0288966623695947
0.805,0.0297410732212338
0.805,0.0305365153113876
0.805,0.0312806431092398
0.805,0.0319714194225049
0.805,0.0326071149424188
0.805,0.0331863056950534
0.805,0.0337078685054147
0.805,0.0341709747695623
0.805,0.0345750825279943
0.805,0.0349199273096798
0.805,0.0352055115190349
0.805,0.0354320928939287
0.805,0.0356001719756145
0.805,0.0357104788095707
0.805,0.0357639590100976
0.805,0.0357617593196434
0.805,0.0357052127923253
0.805,0.0355958237187285
0.805,0.0354352524039234
0.805,0.0352252999024168
0.805,0.0349678928062984
0.805,0.0346650681754925
0.805,0.0343189586916606
0.805,0.0339317781099541
0.805,0.0335058070763032
0.805,0.0330433793701858
0.805,0.0325468686269061
0.805,0.0320186755863058
0.805,0.031461215909114
0.805,0.0308769085938093
0.805,0.0302681650278046
0.805,0.0296373786888285
0.805,0.0289869155199535
0.805,0.0283191049904663
0.805,0.0276362318453134
0.805,0.0269405285544288
0.805,0.026234168453016
0.805,0.0255192595741081
0.805,0.0247978391610485
0.805,0.024071868844404
0.805,0.0233432272660786
0.805,0.0226137226242211
0.805,0.0218850575983718
0.805,0.0211588591875048
0.805,0.0204366608713782
0.805,0.0197199046055557
0.805,0.0190099401265518
0.805,0.0183080247262504
0.805,0.0176153234874754
0.805,0.0169329099394975
0.805,0.0162617671137626
0.805,0.0156027889260327
0.805,0.0149567820026348
0.805,0.0143244676173678
0.805,0.0137064840321828
0.805,0.0131033890874053
0.805,0.0125156629778935
0.805,0.0119437109579469
0.805,0.0113878667437782
0.805,0.0108483956673967
0.805,0.0103254948173038
0.805,0.00981931167454697
0.805,0.00932991715832621
0.805,0.00885733962770774
0.805,0.00840155304187951
0.805,0.00796248346790018
0.805,0.0075400127675207
0.805,0.00713398169891977
0.805,0.00674419345257582
0.805,0.00637041693983575
0.805,0.00601238966616613
0.805,0.00566982215908363
0.805,0.00534239904720835
0.805,0.00502978315893254
0.805,0.00473161854846449
0.805,0.00444753153874777
0.805,0.00417713588506019
0.805,0.00392003316213496
0.805,0.0036758153515084
0.805,0.00344406790868601
0.805,0.0032243709033708
0.805,0.00301630121644569
0.805,0.00281943406521479
0.805,0.00263334557699801
0.805,0.00245761289493718
0.805,0.00229181579652749
0.805,0.00213554069453226
0.805,0.00198837748596548
0.805,0.00184992131921335
0.805,0.00171977801163803
0.805,0.00159755965410224
0.805,0.00148282523559251
0.805,0.00137539253426233
0.805,0.00127471466972762
0.805,0.00118050553866844
0.805,0.00109242805750442
0.805,0.00101015590721598
0.805,0.00093337067847532
0.805,0.00086177259494824
0.805,0.000795067289202755
0.805,0.000732973051600805
0.805,0.000675220714824176
0.805,0.000621549609586047
0.805,0.000571721432427896
0.805,0.000525496606549769
0.805,0.000482647823065729
0.805,0.000442962706317829
0.805,0.000406238758908994
0.805,0.000372284592479843
0.805,0.000340915594181812
0.805,0.000311959187900612
0.81,0.0196261002536948
0.81,0.02075782960699
0.81,0.0218743809808238
0.81,0.0229710457598272
0.81,0.0240433058692368
0.81,0.0250868590683608
0.81,0.0260976410956143
0.81,0.0270718445661998
0.81,0.0280059347658095
0.81,0.0288966623695914
0.81,0.0297410732212313
0.81,0.0305365153116605
0.81,0.0312806431100672
0.81,0.0319714194214023
0.81,0.0326071149441354
0.81,0.0331863056937332
0.81,0.0337078685054095
0.81,0.0341709747592697
0.81,0.03457508252797
0.81,0.0349199273096772
0.81,0.0352055115190369
0.81,0.0354320928940112
0.81,0.0356001719755311
0.81,0.0357104788095749
0.81,0.0357639590101008
0.81,0.0357617593192469
0.81,0.0357052127921852
0.81,0.0355958234301204
0.81,0.0354352524039261
0.81,0.035225299902412
0.81,0.0349678928062978
0.81,0.0346650681755048
0.81,0.0343189586916544
0.81,0.033931778109948
0.81,0.0335058070762873
0.81,0.0330433793701964
0.81,0.0325468686269291
0.81,0.0320186755863439
0.81,0.0314612159090953
0.81,0.0308769085937907
0.81,0.0302681650277747
0.81,0.0296373786887844
0.81,0.0289869155199188
0.81,0.0283191049904178
0.81,0.0276362318453642
0.81,0.0269405285543173
0.81,0.026234168452611
0.81,0.0255192595737044
0.81,0.0247978391594358
0.81,0.0240718688425621
0.81,0.0233432304817217
0.81,0.0226137226240924
0.81,0.0218850575992106
0.81,0.0211588591878392
0.81,0.0204366608711192
0.81,0.019719904605332
0.81,0.0190099401263077
0.81,0.0183080247259854
0.81,0.0176153234684737
0.81,0.0169329099165393
0.81,0.0162617670861945
0.81,0.01560278889469
0.81,0.0149567819655455
0.81,0.014324467572533
0.81,0.0137064839816433
0.81,0.0131033890277681
0.81,0.0125156628473974
0.81,0.0119437109572382
0.81,0.011387866788339
0.81,0.0108483956780916
0.81,0.0103254978295183
0.81,0.00981931167045924
0.81,0.00932991715902842
0.81,0.00885733962788737
0.81,0.00840155304370005
0.81,0.00796248353090134
0.81,0.00754001284559469
0.81,0.00713398169677082
0.81,0.00674419345250299
0.81,0.00637041694154905
0.81,0.00601238968511097
0.81,0.00566982204347188
0.81,0.00534239895653776
0.81,0.00502978312673807
0.81,0.00473161854887527
0.81,0.00444753166734468
0.81,0.00417713586879365
0.81,0.00392003316248535
0.81,0.00367581542185813
0.81,0.00344406790720497
0.81,0.00322437086502303
0.81,0.00301630119071072
0.81,0.00281943412891139
0.81,0.00263334538558757
0.81,0.00245761291363622
0.81,0.00229181586374994
0.81,0.00213554060672805
0.81,0.00198837707825072
0.81,0.00184992179426868
0.81,0.00171977814332025
0.81,0.00159755967580644
0.81,0.00148288711964728
0.81,0.00137539228306327
0.81,0.00127471493391718
0.81,0.00118050569622197
0.81,0.00109242699918433
0.81,0.00101015549525885
0.81,0.000933370601853944
0.81,0.000861772694491059
0.81,0.000795066851593695
0.81,0.000732973084825783
0.81,0.000675221333880316
0.81,0.000621550782722302
0.81,0.000571721248156631
0.81,0.000525496434009343
0.81,0.000482647752555687
0.81,0.000442963298490806
0.81,0.000406238385045832
0.81,0.000372284270582224
0.81,0.000340915315945711
0.81,0.000311959186745536
0.815,0.0184840636397759
0.815,0.019626100253696
0.815,0.0207578296069729
0.815,0.0218743809808257
0.815,0.0229710457598385
0.815,0.0240433058664852
0.815,0.0250868590683409
0.815,0.0260976410956301
0.815,0.0270718445661884
0.815,0.0280059347658947
0.815,0.0288966623695904
0.815,0.0297410732212288
0.815,0.0305365153111865
0.815,0.0312806431100409
0.815,0.0319714194214197
0.815,0.0326071149441174
0.815,0.033186305693718
0.815,0.0337078685053971
0.815,0.0341709747594298
0.815,0.0345750825278987
0.815,0.0349199273096414
0.815,0.0352055115190646
0.815,0.0354320928939301
0.815,0.0356001719755353
0.815,0.0357104788095777
0.815,0.0357639590101042
0.815,0.0357617593196521
0.815,0.0357052127923349
0.815,0.035595823718736
0.815,0.0354352524039289
0.815,0.0352252999024132
0.815,0.0349678928063007
0.815,0.0346650681755029
0.815,0.034318958691653
0.815,0.0339317781099426
0.815,0.0335058070763051
0.815,0.0330433793702283
0.815,0.0325468686269743
0.815,0.0320186755863882
0.815,0.031461215909097
0.815,0.0308769085937909
0.815,0.0302681650277702
0.815,0.0296373786887703
0.815,0.0289869155202381
0.815,0.0283191049904352
0.815,0.0276362318425678
0.815,0.0269405285541137
0.815,0.0262341684524852
0.815,0.0255192595734943
0.815,0.0247978391591054
0.815,0.0240718688419636
0.815,0.0233432304792334
0.815,0.0226137226236889
0.815,0.0218850575990528
0.815,0.0211588591878938
0.815,0.0204366608630352
0.815,0.0197199045949954
0.815,0.019009940113362
0.815,0.0183080247100255
0.815,0.0176153234675764
0.815,0.0169329099174281
0.815,0.0162617670840887
0.815,0.0156027889147198
0.815,0.0149567819657992
0.815,0.0143244675726603
0.815,0.0137064839811195
0.815,0.013103389029235
0.815,0.0125156628442389
0.815,0.0119437108711454
0.815,0.0113878666955789
0.815,0.0108483956265929
0.815,0.0103254977305053
0.815,0.00981931160167493
0.815,0.00932991715638665
0.815,0.00885733962129642
0.815,0.00840155304465096
0.815,0.00796248353311291
0.815,0.00754001284189587
0.815,0.00713398178196401
0.815,0.00674419345321153
0.815,0.00637041691963658
0.815,0.00601238999218134
0.815,0.00566982212698663
0.815,0.00534239881039844
0.815,0.00502978302126067
0.815,0.00473161815884637
0.815,0.00444753166540335
0.815,0.00417713588851742
0.815,0.00392003301388555
0.815,0.0036758154216443
0.815,0.00344406791381857
0.815,0.00322437084398386
0.815,0.00301630115776796
0.815,0.00281943426802034
0.815,0.00263334541807381
0.815,0.00245761293090174
0.815,0.00229181657566957
0.815,0.0021355405833714
0.815,0.00198837683369435
0.815,0.001849921485233
0.815,0.00171977801752909
0.815,0.00159755973313414
0.815,0.00148288716224432
0.815,0.00137533159197467
0.815,0.00127471470097218
0.815,0.00118050587817198
0.815,0.00109242800439779
0.815,0.00101015513689351
0.815,0.000933370350302054
0.815,0.000861773728324744
0.815,0.000795066671822164
0.815,0.000732973296562633
0.815,0.0006752210144918
0.815,0.000621551467938408
0.815,0.000571721568624728
0.815,0.00052549536400015
0.815,0.000482647635161815
0.815,0.00044296297756885
0.815,0.000406238255292291
0.815,0.00037227959380548
0.815,0.00034091520015167
0.815,0.000311959136035878
0.82,0.018484063639776
0.82,0.0196261002537009
0.82,0.0207578296069954
0.82,0.0218743809808287
0.82,0.0229710457596395
0.82,0.0240433058664704
0.82,0.0250868590683528
0.82,0.0260976410956255
0.82,0.027071844566201
0.82,0.0280059347658919
0.82,0.0288966623695846
0.82,0.0297410732212102
0.82,0.0305365153113807
0.82,0.0312806431093687
0.82,0.0319714194224542
0.82,0.0326071149441018
0.82,0.033186305693705
0.82,0.0337078685054415
0.82,0.03417097475943
0.82,0.0345750825279947
0.82,0.0349199273097319
0.82,0.035205511519039
0.82,0.0354320928939362
0.82,0.0356001719769725
0.82,0.03571047880958
0.82,0.0357639590101079
0.82,0.0357617593196562
0.82,0.0357052125285421
0.82,0.0355958237187389
0.82,0.0354352524039245
0.82,0.0352252999023116
0.82,0.0349678928062999
0.82,0.034665068171549
0.82,0.0343189586916531
0.82,0.0339317781099551
0.82,0.033505807076336
0.82,0.0330433793702578
0.82,0.0325468686270179
0.82,0.0320186755864457
0.82,0.0314612159091598
0.82,0.0308769085939267
0.82,0.0302681650277919
0.82,0.029637378688783
0.82,0.0289869155202393
0.82,0.0283191049882238
0.82,0.0276362318452814
0.82,0.0269405285541361
0.82,0.0262341684524587
0.82,0.0255192595733845
0.82,0.0247978391587848
0.82,0.024071868841846
0.82,0.0233432304758885
0.82,0.0226137226163911
0.82,0.0218850575895072
0.82,0.0211588591809023
0.82,0.0204366608616341
0.82,0.0197199045938899
0.82,0.0190099401121927
0.82,0.0183080247088345
0.82,0.0176153234664449
0.82,0.0169329099162775
0.82,0.0162617670845545
0.82,0.0156027889124145
0.82,0.0149567819663416
0.82,0.0143244675728461
0.82,0.0137064839806414
0.82,0.0131033890282521
0.82,0.0125156628447775
0.82,0.0119437108757916
0.82,0.0113878666925263
0.82,0.0108483956188788
0.82,0.010325497774196
0.82,0.00981931147421966
0.82,0.00932991694151475
0.82,0.00885733962807111
0.82,0.00840155303801571
0.82,0.00796248353424978
0.82,0.00754001284240613
0.82,0.00713398177765145
0.82,0.00674419354301214
0.82,0.00637041703756358
0.82,0.00601238996878428
0.82,0.00566982214927481
0.82,0.00534239878771725
0.82,0.00502978272987664
0.82,0.00473161813066203
0.82,0.00444753166813205
0.82,0.00417713601147396
0.82,0.00392003301389443
0.82,0.00367581520175286
0.82,0.00344406798157237
0.82,0.00322437086221639
0.82,0.00301630111795226
0.82,0.00281943425411324
0.82,0.00263334579189056
0.82,0.0024576127246545
0.82,0.00229181659193767
0.82,0.00213528188978196
0.82,0.00198837675932251
0.82,0.00184992138918538
0.82,0.00171977816680924
0.82,0.00159755946090856
0.82,0.00148288724385015
0.82,0.00137532973482912
0.82,0.00127471452775541
0.82,0.00118050625998989
0.82,0.00109242827494072
0.82,0.00101015401839577
0.82,0.000933369952148322
0.82,0.000861773665705279
0.82,0.000795066649903475
0.82,0.000732972881999139
0.82,0.00067522131465747
0.82,0.000621551722092661
0.82,0.000571722577280331
0.82,0.000525494065811039
0.82,0.000482647553308402
0.82,0.00044296311769898
0.82,0.000406239851743706
0.82,0.00037228356042629
0.82,0.000340864468055813
0.82,0.000311959060489642
0.82,0.000285251848687551
0.825,0.0173367211615677
0.825,0.0184840636396603
0.825,0.019626100253688
0.825,0.0207578296069781
0.825,0.0218743809808228
0.825,0.0229710457590179
0.825,0.0240433058664774
0.825,0.0250868590683521
0.825,0.026097641095632
0.825,0.0270718445661811
0.825,0.0280059347658896
0.825,0.0288966623695715
0.825,0.0297410732212009
0.825,0.0305365153109535
0.825,0.0312806431093887
0.825,0.0319714194224381
0.825,0.0326071149440876
0.825,0.0331863056937502
0.825,0.0337078685054517
0.825,0.0341709747594297
0.825,0.0345750825279924
0.825,0.0349199273147688
0.825,0.035205511522469
0.825,0.0354320928939394
0.825,0.0356001719239969
0.825,0.0357104788095824
0.825,0.0357639590101116
0.825,0.0357617593094776
0.825,0.0357052127920496
0.825,0.0355958237187406
0.825,0.0354352524039255
0.825,0.0352252999024169
0.825,0.0349678928062974
0.825,0.0346650681755012
0.825,0.0343189586916732
0.825,0.0339317781099824
0.825,0.0335058070763603
0.825,0.0330433793702966
0.825,0.0325468686270717
0.825,0.0320186755865112
0.825,0.0314612159090601
0.825,0.0308769085941041
0.825,0.0302681650278493
0.825,0.0296373786888448
0.825,0.0289869155202887
0.825,0.0283191049905797
0.825,0.0276362318453213
0.825,0.0269405285542053
0.825,0.0262341684515846
0.825,0.0255192595716813
0.825,0.0247978391574019
0.825,0.0240718688393652
0.825,0.0233432304752172
0.825,0.0226137226154114
0.825,0.0218850575877256
0.825,0.021158859175499
0.825,0.0204366608555555
0.825,0.0197199045925893
0.825,0.0190099401108604
0.825,0.0183080247080499
0.825,0.0176153234658609
0.825,0.0169329099158348
0.825,0.0162614842004043
0.825,0.015602788913976
0.825,0.0149567819681736
0.825,0.0143244675739616
0.825,0.0137064839838625
0.825,0.0131033890299361
0.825,0.0125156628455989
0.825,0.0119437108066959
0.825,0.0113878666964791
0.825,0.0108483956190951
0.825,0.0103254977781105
0.825,0.00981931153634297
0.825,0.00932991693245333
0.825,0.00885733938682776
0.825,0.00840155287001809
0.825,0.00796248333632943
0.825,0.0075400128456411
0.825,0.00713398177770208
0.825,0.00674419353998879
0.825,0.00637041703763708
0.825,0.00601239009358379
0.825,0.00566982244966607
0.825,0.00534239893866739
0.825,0.00502978283660371
0.825,0.0047316178331358
0.825,0.00444753124395358
0.825,0.00417713601442005
0.825,0.00392003305150257
0.825,0.00367581525923044
0.825,0.00344406798228158
0.825,0.00322437094156158
0.825,0.00301630110022622
0.825,0.00281943418597819
0.825,0.00263334578268171
0.825,0.00245761276906076
0.825,0.00229181660749544
0.825,0.0021355413849129
0.825,0.0019883768123139
0.825,0.00184992117095462
0.825,0.0017197781425633
0.825,0.00159755949105156
0.825,0.00148288727252388
0.825,0.00137539155473299
0.825,0.00127471457883566
0.825,0.00118050594743146
0.825,0.00109242843621327
0.825,0.0010101550831223
0.825,0.000933369584891652
0.825,0.000861773448859182
0.825,0.000795067722439979
0.825,0.000732972453225234
0.825,0.000675221512862478
0.825,0.00062155408326392
0.825,0.000571723264933377
0.825,0.000525494196532916
0.825,0.000482647208934983
0.825,0.000442962938456137
0.825,0.00040624081444296
0.825,0.000372283587759092
0.825,0.000340915389561935
0.825,0.00031195898719627
0.825,0.000285251888073379
0.83,0.0173367211615681
0.83,0.0184840636397652
0.83,0.0196261002536893
0.83,0.0207578296069821
0.83,0.0218743809806701
0.83,0.0229710457598485
0.83,0.0240433058664836
0.83,0.0250868590683566
0.83,0.0260976410956285
0.83,0.0270718445661794
0.83,0.0280059347658762
0.83,0.0288966623695842
0.83,0.0297410732212227
0.83,0.0305365153109683
0.83,0.0312806431100088
0.83,0.0319714194224258
0.83,0.0326071149441251
0.83,0.0331863056937505
0.83,0.0337078685054517
0.83,0.0341709747594287
0.83,0.0345750825280589
0.83,0.0349199273096831
0.83,0.0352055115190416
0.83,0.0354320928939404
0.83,0.035600171975541
0.83,0.0357104788095854
0.83,0.035763959009974
0.83,0.0357617590965179
0.83,0.0357052127923428
0.83,0.035595823718736
0.83,0.0354352524039332
0.83,0.0352252999024149
0.83,0.0349678928062986
0.83,0.0346650681755175
0.83,0.034318958691682
0.83,0.0339317781100007
0.83,0.0335058070763918
0.83,0.0330433793703417
0.83,0.0325468686271307
0.83,0.0320186755865775
0.83,0.0314612159219505
0.83,0.0308769085941634
0.83,0.0302681650281041
0.83,0.0296373786890674
0.83,0.0289869155204737
0.83,0.02831910499063
0.83,0.0276362318451978
0.83,0.0269405285535698
0.83,0.0262341684512913
0.83,0.0255192595714283
0.83,0.024797839157275
0.83,0.0240718688391732
0.83,0.0233432304747814
0.83,0.0226137226150609
0.83,0.0218850575870775
0.83,0.0211588591745232
0.83,0.0204366608541697
0.83,0.0197199045854107
0.83,0.0190099401104603
0.83,0.0183080247072021
0.83,0.0176153234651643
0.83,0.016932909916196
0.83,0.0162617670851972
0.83,0.0156027889151332
0.83,0.0149567819940367
0.83,0.014324467578132
0.83,0.0137064839856141
0.83,0.0131033890338647
0.83,0.0125156628497813
0.83,0.0119437108102549
0.83,0.0113878667000049
0.83,0.0108483956263983
0.83,0.0103254977765718
0.83,0.00981931154496329
0.83,0.00932991695371166
0.83,0.00885733937384747
0.83,0.00840155287013866
0.83,0.00796248334074345
0.83,0.00754001267171733
0.83,0.00713398154836775
0.83,0.0067441935393846
0.83,0.00637041704133967
0.83,0.00601239009294274
0.83,0.00566982254204995
0.83,0.0053423990474375
0.83,0.00502978299725054
0.83,0.00473161780496789
0.83,0.00444753092063532
0.83,0.00417713600634806
0.83,0.00392003316453993
0.83,0.00367581527546323
0.83,0.00344406781894313
0.83,0.00322437093924877
0.83,0.00301630121655871
0.83,0.00281943415416186
0.83,0.00263334573678442
0.83,0.00245761299355562
0.83,0.00229181638856413
0.83,0.00213554139861682
0.83,0.00198837758563175
0.83,0.00184992112596838
0.83,0.00171976649075334
0.83,0.00159755926865945
0.83,0.00148288696203447
0.83,0.00137539155141342
0.83,0.00127465313856301
0.83,0.0011805066741315
0.83,0.00109242862270653
0.83,0.00101015513376113
0.83,0.000933368494631326
0.83,0.000861773078904671
0.83,0.000795067630226631
0.83,0.000732972372031293
0.83,0.000675221082359734
0.83,0.000621553687095933
0.83,0.000571723585957029
0.83,0.000525495019833233
0.83,0.00048264510563456
0.83,0.000442962747217113
0.83,0.000406239726609581
0.83,0.000372283811376661
0.83,0.00034091505233258
0.83,0.000311958920330202
0.83,0.000285251835462574
0.83,0.00026063120361286
0.835,0.017336721161569
0.835,0.0184840636397504
0.835,0.0196261002537028
0.835,0.0207578296069867
0.835,0.0218743809808435
0.835,0.022971045759852
0.835,0.0240433058664798
0.835,0.0250868590683549
0.835,0.026097641095615
0.835,0.0270718445661763
0.835,0.0280059347660468
0.835,0.0288966623694314
0.835,0.0297410732209628
0.835,0.0305365153109992
0.835,0.0312806431100147
0.835,0.0319714194224538
0.835,0.0326071149441259
0.835,0.0331863056937508
0.835,0.0337078685054515
0.835,0.034170974759488
0.835,0.0345750825279998
0.835,0.0349199273096712
0.835,0.0352055115190475
0.835,0.0354320928939427
0.835,0.0356001719755425
0.835,0.0357104788095886
0.835,0.0357639590101174
0.835,0.035761759319664
0.835,0.0357052127923438
0.835,0.0355958237187438
0.835,0.0354352524039278
0.835,0.0352252999024162
0.835,0.0349678928063101
0.835,0.034665068175522
0.835,0.0343189586903967
0.835,0.0339317781100219
0.835,0.0335058070764261
0.835,0.0330433793703892
0.835,0.0325468686271872
0.835,0.032018675586637
0.835,0.0314612159091852
0.835,0.0308769085942067
0.835,0.0302681650598756
0.835,0.0296373786890937
0.835,0.028986915520312
0.835,0.0283191049905482
0.835,0.0276362318450634
0.835,0.0269405281232691
0.835,0.02623416845108
0.835,0.0255192595722137
0.835,0.0247978391575985
0.835,0.024071868839166
0.835,0.0233432304749063
0.835,0.0226137226149864
0.835,0.0218850575875601
0.835,0.0211588591744604
0.835,0.0204366608539752
0.835,0.0197199045849975
0.835,0.0190099401023299
0.835,0.0183080246990488
0.835,0.0176153234702796
0.835,0.0169329099163572
0.835,0.0162617670858963
0.835,0.0156027889174062
0.835,0.0149567819967441
0.835,0.0143244676176173
0.835,0.0137064840409323
0.835,0.0131033890921022
0.835,0.0125156629179975
0.835,0.0119437108875813
0.835,0.011387866707018
0.835,0.0108483956336517
0.835,0.0103254977879174
0.835,0.00981931154628302
0.835,0.00932991702118791
0.835,0.00885733939977984
0.835,0.00840155276253307
0.835,0.00796248334426308
0.835,0.00754001263757642
0.835,0.00713398153584577
0.835,0.00674419326274078
0.835,0.00637041675639094
0.835,0.00601239009536125
0.835,0.00566982015765038
0.835,0.00534239903530964
0.835,0.00502978311356173
0.835,0.0047316180054513
0.835,0.00444753086612826
0.835,0.00417713539750952
0.835,0.00392003316622103
0.835,0.00367581532815708
0.835,0.00344406780767037
0.835,0.00322437094308192
0.835,0.00301630120878649
0.835,0.00281943415808694
0.835,0.00263334568775098
0.835,0.00245747515331685
0.835,0.00229181643896048
0.835,0.00213554141052108
0.835,0.0019883775948204
0.835,0.00184992121650729
0.835,0.00171977789264255
0.835,0.00159755955585461
0.835,0.001482886922755
0.835,0.00137539159445588
0.835,0.00127465227415358
0.835,0.00118050582779761
0.835,0.00109242845184854
0.835,0.00101015536645432
0.835,0.000933371102769032
0.835,0.000861772785743176
0.835,0.000795067476331734
0.835,0.000732972943196408
0.835,0.000675220849117641
0.835,0.000621554369318655
0.835,0.000571724108662908
0.835,0.000525495632168749
0.835,0.000482644877538574
0.835,0.000442962542060332
0.835,0.00040623964915909
0.835,0.000372285203377398
0.835,0.000340914389076907
0.835,0.000311907457662741
0.835,0.000285251813975318
0.835,0.000260639019841857
0.84,0.0161891706970216
0.84,0.0173367211615716
0.84,0.0184840636397584
0.84,0.019626100253694
0.84,0.020757829606868
0.84,0.0218743809808444
0.84,0.0229710457598548
0.84,0.0240433058664837
0.84,0.0250868590683525
0.84,0.0260976410955989
0.84,0.0270718445661748
0.84,0.0280059347657744
0.84,0.0288966623694155
0.84,0.0297410732209809
0.84,0.0305365153113735
0.84,0.0312806431100159
0.84,0.0319714194224546
0.84,0.0326071149441262
0.84,0.0331863056937501
0.84,0.0337078685055048
0.84,0.0341709747594341
0.84,0.034575082528001
0.84,0.0349199273096822
0.84,0.0352055115190431
0.84,0.035432092893944
0.84,0.0356001719754638
0.84,0.0357104788095911
0.84,0.0357639588309424
0.84,0.0357617593196648
0.84,0.0357052127923451
0.84,0.0355958237187358
0.84,0.0354352524039291
0.84,0.0352252999024253
0.84,0.0349678928063107
0.84,0.0346650681755276
0.84,0.0343189586917063
0.84,0.0339317781100453
0.84,0.0335058070764609
0.84,0.0330433793704327
0.84,0.0325468686272372
0.84,0.0320186755866859
0.84,0.0314612159092269
0.84,0.0308769085942296
0.84,0.0302681650281593
0.84,0.029637378689079
0.84,0.0289869155203857
0.84,0.0283191049904634
0.84,0.027636231845088
0.84,0.0269405285533487
0.84,0.0262341684512853
0.84,0.0255192595727251
0.84,0.0247978391579398
0.84,0.0240718688401822
0.84,0.023343230316189
0.84,0.0226137226149533
0.84,0.0218850575878544
0.84,0.0211588591747927
0.84,0.0204366608543022
0.84,0.0197199045851811
0.84,0.0190099401027094
0.84,0.0183080246990466
0.84,0.0176153234574539
0.84,0.016932909941186
0.84,0.0162617671166438
0.84,0.0156027889485814
0.84,0.0149567820337621
0.84,0.0143244676472347
0.84,0.0137064840425195
0.84,0.0131033890957172
0.84,0.0125156629190544
0.84,0.0119437108858111
0.84,0.0113878667076374
0.84,0.0108483957265013
0.84,0.0103254978941069
0.84,0.00981931167261185
0.84,0.00932991702571495
0.84,0.00885733948321865
0.84,0.00840155279267296
0.84,0.00796248322595328
0.84,0.0075400126452243
0.84,0.00713398155286793
0.84,0.00674419327366227
0.84,0.00637041672687588
0.84,0.00601238977931029
0.84,0.00566982225750223
0.84,0.00534239935073932
0.84,0.00502978308550994
0.84,0.00473161811944611
0.84,0.00444753092772832
0.84,0.00417713517252949
0.84,0.00392003298595123
0.84,0.00367581542815065
0.84,0.00344406783891493
0.84,0.00322437075879378
0.84,0.00301630121136465
0.84,0.00281943427490683
0.84,0.00263334565724649
0.84,0.00245761308737258
0.84,0.00229181674081347
0.84,0.00213554117994375
0.84,0.00198837760571391
0.84,0.00184992197658174
0.84,0.00171977786419508
0.84,0.00159755951610041
0.84,0.00148288665515817
0.84,0.00137539147622623
0.84,0.00127471368823251
0.84,0.00118050500548961
0.84,0.0010924291652048
0.84,0.00101015563483742
0.84,0.000933371213336809
0.84,0.00086177237889884
0.84,0.000795067124115034
0.84,0.000732973391660785
0.84,0.000675220717694325
0.84,0.000621553723705537
0.84,0.000571724701748932
0.84,0.000525496399032654
0.84,0.000482645076605115
0.84,0.000442961508767326
0.84,0.000406185496130806
0.84,0.000372286222177554
0.84,0.000340909815723212
0.84,0.000311959693310104
0.84,0.000285251773927797
0.84,0.000260639010272623
0.845,0.0161891706970221
0.845,0.01733672116157
0.845,0.0184840636397639
0.845,0.0196261002536973
0.845,0.0207578296069989
0.845,0.021874380980846
0.845,0.0229710457598613
0.845,0.0240433058664825
0.845,0.0250868590683422
0.845,0.02609764109561
0.845,0.0270718445661744
0.845,0.0280059347657007
0.845,0.0288966623694263
0.845,0.0297410732210054
0.845,0.0305365153113741
0.845,0.0312806431100155
0.845,0.0319714194224555
0.845,0.0326071149438977
0.845,0.0331863056937535
0.845,0.0337078685054563
0.845,0.0341709747593631
0.845,0.0345750825279953
0.845,0.0349199273096879
0.845,0.0352055115190514
0.845,0.0354320928939093
0.845,0.0356001719755471
0.845,0.0357104788095926
0.845,0.0357639590101199
0.845,0.0357617593196585
0.845,0.0357052127923375
0.845,0.0355958237187369
0.845,0.0354352524039362
0.845,0.0352252999024238
0.845,0.0349678928031744
0.845,0.0346650681755339
0.845,0.0343189586917155
0.845,0.0339317781100686
0.845,0.0335058070764914
0.845,0.0330433793704692
0.845,0.0325468672003507
0.845,0.032018675586724
0.845,0.0314612159092462
0.845,0.0308769085942287
0.845,0.0302681650281532
0.845,0.0296373786891391
0.845,0.0289869155204536
0.845,0.0283191049917411
0.845,0.0276362318450187
0.845,0.0269405285533966
0.845,0.0262341684511893
0.845,0.0255192595724394
0.845,0.0247978391573133
0.845,0.0240718688393686
0.845,0.0233432304753735
0.845,0.0226137226154147
0.845,0.0218850575889132
0.845,0.0211588591764008
0.845,0.020436660852679
0.845,0.0197199045830604
0.845,0.0190099400999143
0.845,0.0183080247113858
0.845,0.0176153234703981
0.845,0.0169329099227628
0.845,0.016261767096635
0.845,0.0156027889404123
0.845,0.0149567820323223
0.845,0.0143244676456763
0.845,0.0137064840442874
0.845,0.0131033890971265
0.845,0.012515662920223
0.845,0.0119437108884793
0.845,0.0113878667091789
0.845,0.010848395724566
0.845,0.0103254978931737
0.845,0.00981931167352412
0.845,0.00932991715859388
0.845,0.00885733962101798
0.845,0.00840155289321809
0.845,0.00796248325942472
0.845,0.0075400125168632
0.845,0.00713398156523404
0.845,0.00674419328921827
0.845,0.00637041674432393
0.845,0.00601238974400231
0.845,0.00566982222846502
0.845,0.0053423989821626
0.845,0.0050297827076744
0.845,0.00473161826763335
0.845,0.00444753122228225
0.845,0.00417713521414731
0.845,0.00392003242439376
0.845,0.00367581523835536
0.845,0.00344406791220964
0.845,0.00322437076012871
0.845,0.00301630121526286
0.845,0.00281943427030318
0.845,0.00263334577291485
0.845,0.00245761304345327
0.845,0.00229181665656619
0.845,0.00213554124150339
0.845,0.00198837762002357
0.845,0.00184992198356149
0.845,0.00171977868340045
0.845,0.00159755933744643
0.845,0.0014828866667318
0.845,0.00137539107967277
0.845,0.00127471376982968
0.845,0.0011804449125028
0.845,0.00109242834438605
0.845,0.00101015585464936
0.845,0.00093337144548622
0.845,0.000861772334654898
0.845,0.000795066778173759
0.845,0.000732973224272238
0.845,0.000675221360647793
0.845,0.000621553475275594
0.845,0.000571724677455254
0.845,0.000525496537096881
0.845,0.00048264603712278
0.845,0.00044296017457679
0.845,0.000406239406893327
0.845,0.000372284881358986
0.845,0.000340915115680129
0.845,0.000311958283451208
0.845,0.000285251691213961
0.845,0.00026060029802677
0.845,0.000237974913809502
0.85,0.0150465699590877
0.85,0.0161891706970226
0.85,0.0173367211615645
0.85,0.018484063639766
0.85,0.0196261002536113
0.85,0.0207578296070006
0.85,0.0218743809808493
0.85,0.0229710457598642
0.85,0.0240433058664805
0.85,0.0250868590683404
0.85,0.0260976410956087
0.85,0.0270718445662783
0.85,0.0280059347657844
0.85,0.0288966623694407
0.85,0.0297410732212212
0.85,0.0305365153113746
0.85,0.0312806431100176
0.85,0.0319714194224558
0.85,0.0326071149441276
0.85,0.033186305693799
0.85,0.0337078685054562
0.85,0.0341709747593662
0.85,0.0345750825280035
0.85,0.0349199273096856
0.85,0.0352055115190524
0.85,0.035432092893946
0.85,0.0356001719755485
0.85,0.0357104786711998
0.85,0.0357639590101256
0.85,0.0357617593196586
0.85,0.0357052127923388
0.85,0.035595823718745
0.85,0.0354352524039331
0.85,0.035225299902421
0.85,0.034967892806313
0.85,0.0346650681755399
0.85,0.0343189586917336
0.85,0.0339317781100885
0.85,0.0335058070765161
0.85,0.0330433793704955
0.85,0.0325468686272994
0.85,0.0320186755868421
0.85,0.0314612159044352
0.85,0.0308769085942214
0.85,0.0302681650282446
0.85,0.0296373786891118
0.85,0.028986915520362
0.85,0.0283191049902733
0.85,0.0276362318447736
0.85,0.0269405285530459
0.85,0.0262341684506757
0.85,0.0255192595720066
0.85,0.0247978391568353
0.85,0.0240718688388578
0.85,0.0233432304748713
0.85,0.0226137226153694
0.85,0.0218850575885519
0.85,0.0211588591762135
0.85,0.0204366608568074
0.85,0.0197199046002939
0.85,0.0190099401204558
0.85,0.0183080247112479
0.85,0.0176153234694676
0.85,0.0169329099207
0.85,0.0162617670942286
0.85,0.0156027889239797
0.85,0.0149567820230383
0.85,0.0143244676331923
0.85,0.0137064840303637
0.85,0.0131033890988443
0.85,0.0125156629215842
0.85,0.0119437108893606
0.85,0.0113878667093826
0.85,0.0108483956379621
0.85,0.0103254978941768
0.85,0.00981931167436867
0.85,0.00932991715807163
0.85,0.0088573396282251
0.85,0.00840155303615209
0.85,0.00796248353340423
0.85,0.00754001255249093
0.85,0.00713398142862065
0.85,0.006744193316087
0.85,0.0063704167664429
0.85,0.00601238977221175
0.85,0.00566982218959056
0.85,0.00534239897203492
0.85,0.00502978303137169
0.85,0.0047316176639316
0.85,0.00444753079682791
0.85,0.00417713547836196
0.85,0.00392003225932758
0.85,0.00367581514888315
0.85,0.00344406780014039
0.85,0.00322437081462179
0.85,0.00301630101179029
0.85,0.00281943427145892
0.85,0.00263334579948049
0.85,0.00245761303133341
0.85,0.00229181659990507
0.85,0.00213554151403517
0.85,0.00198837735502799
0.85,0.00184992199200451
0.85,0.00171977872486506
0.85,0.00159755936245531
0.85,0.00148288702484356
0.85,0.00137539093163119
0.85,0.00127471361978904
0.85,0.00118050492975086
0.85,0.00109242756675099
0.85,0.00101015616922617
0.85,0.000933371717374509
0.85,0.000861772421363094
0.85,0.000795066450739901
0.85,0.000732972993510383
0.85,0.000675221483108723
0.85,0.000621553288731036
0.85,0.000571724582959288
0.85,0.000525497110666961
0.85,0.000482646873652737
0.85,0.000442960203018483
0.85,0.000406238645080048
0.85,0.000372284835929548
0.85,0.000340819121212199
0.85,0.000311957954291842
0.85,0.000285252177316675
0.85,0.000260639032918064
0.85,0.000237974912685512
0.855,0.0150465699590881
0.855,0.0161891706970237
0.855,0.0173367211615661
0.855,0.018484063639772
0.855,0.0196261002537055
0.855,0.0207578296070034
0.855,0.0218743809808517
0.855,0.0229710457598548
0.855,0.0240433058664612
0.855,0.0250868590683388
0.855,0.0260976410956083
0.855,0.0270718445661393
0.855,0.0280059347658518
0.855,0.0288966623694587
0.855,0.0297410732212213
0.855,0.0305365153113751
0.855,0.0312806431100182
0.855,0.0319714194224564
0.855,0.0326071149441693
0.855,0.0331863056937386
0.855,0.0337078685054577
0.855,0.0341709747594382
0.855,0.0345750825280057
0.855,0.0349199273096785
0.855,0.0352055115190526
0.855,0.0354320928939468
0.855,0.0356001719755493
0.855,0.0357104788095986
0.855,0.0357639590101107
0.855,0.0357617593196476
0.855,0.0357052127923421
0.855,0.0355958237187412
0.855,0.0354352524039291
0.855,0.0352252999024179
0.855,0.0349678928063132
0.855,0.0346650681755451
0.855,0.0343189586917436
0.855,0.0339317781101027
0.855,0.0335058070765325
0.855,0.0330433793706097
0.855,0.0325468686274094
0.855,0.032018675586071
0.855,0.0314612159093217
0.855,0.0308769085942593
0.855,0.0302681650281738
0.855,0.0296373786890223
0.855,0.0289869155202309
0.855,0.028319104990142
0.855,0.0276362318445392
0.855,0.0269405285527747
0.855,0.0262341684503349
0.855,0.0255192595715913
0.855,0.0247978391564624
0.855,0.0240718688385333
0.855,0.0233432304746417
0.855,0.0226137226153384
0.855,0.0218850575887337
0.855,0.0211588591765922
0.855,0.020436660866502
0.855,0.0197199046002227
0.855,0.0190099401204742
0.855,0.0183080247194116
0.855,0.0176153234707518
0.855,0.0169329099208937
0.855,0.0162617670930921
0.855,0.0156027889225597
0.855,0.0149567820033459
0.855,0.0143244676346422
0.855,0.0137064840630561
0.855,0.0131033890811982
0.855,0.0125156629043247
0.855,0.011943183936971
0.855,0.0113878667098578
0.855,0.0108483956375957
0.855,0.0103254978941747
0.855,0.00981931167607886
0.855,0.00932991715807463
0.855,0.00885733962865431
0.855,0.00840155304441192
0.855,0.00796248352564777
0.855,0.00754001275352767
0.855,0.00713398165223023
0.855,0.00674419332185061
0.855,0.00637041680136696
0.855,0.00601238979932339
0.855,0.00566982222655521
0.855,0.00534239897866695
0.855,0.00502978301920254
0.855,0.00473161762212726
0.855,0.00444753070272763
0.855,0.00417713509133311
0.855,0.00392003215016135
0.855,0.00367581449834486
0.855,0.00344406770079009
0.855,0.00322437071107107
0.855,0.00301630103100048
0.855,0.00281943427152465
0.855,0.00263334580125107
0.855,0.0024576131565619
0.855,0.00229181672904488
0.855,0.0021355414272255
0.855,0.00198837753867331
0.855,0.00184992200148137
0.855,0.00171977872793949
0.855,0.00159756022246071
0.855,0.00148288686701514
0.855,0.00137539094834604
0.855,0.00127471331645457
0.855,0.00118050499467381
0.855,0.00109242750760763
0.855,0.00101015636945623
0.855,0.000933372075136552
0.855,0.000861772639470404
0.855,0.000795066326137128
0.855,0.000732972568364465
0.855,0.000675221336429832
0.855,0.000621553381005668
0.855,0.000571723973048721
0.855,0.000525496847111784
0.855,0.000482646996552205
0.855,0.000442960905885137
0.855,0.000406237052751113
0.855,0.000372231345127982
0.855,0.000340917650645256
0.855,0.000311958024325154
0.855,0.000285251644698281
0.855,0.000260638602428198
0.855,0.000237974913285033
0.86,0.0150465699590883
0.86,0.01618917069702
0.86,0.0173367211615862
0.86,0.0184840636397088
0.86,0.0196261002537076
0.86,0.0207578296070053
0.86,0.0218743809808534
0.86,0.0229710457598532
0.86,0.0240433058664713
0.86,0.0250868590684187
0.86,0.0260976410956088
0.86,0.027071844566182
0.86,0.0280059347658031
0.86,0.0288966623695805
0.86,0.029741073221221
0.86,0.0305365153113756
0.86,0.0312806431100178
0.86,0.0319714194224912
0.86,0.0326071149441174
0.86,0.0331863056937583
0.86,0.0337078685054573
0.86,0.03417097475944
0.86,0.0345750825279975
0.86,0.0349199273096752
0.86,0.0352055115190533
0.86,0.0354320928939337
0.86,0.0356001718719824
0.86,0.0357104788095943
0.86,0.0357639590101211
0.86,0.0357617593196621
0.86,0.0357052127923413
0.86,0.0355958237187349
0.86,0.0354352524039239
0.86,0.0352252999024147
0.86,0.0349678928063132
0.86,0.0346650681755491
0.86,0.0343189586917508
0.86,0.0339317781102055
0.86,0.033505807076636
0.86,0.033043379370607
0.86,0.0325468686273972
0.86,0.0320186755868631
0.86,0.031461215705501
0.86,0.0308769085942003
0.86,0.0302681650280732
0.86,0.0296373786796021
0.86,0.0289869155200437
0.86,0.0283191049898975
0.86,0.0276362318442888
0.86,0.026940528552535
0.86,0.0262341684501768
0.86,0.0255192596560285
0.86,0.0247978391562961
0.86,0.0240718688384809
0.86,0.0233432304746407
0.86,0.022613722615747
0.86,0.0218850575894459
0.86,0.0211588591871685
0.86,0.0204366608694967
0.86,0.0197199046033247
0.86,0.0190099401239251
0.86,0.0183080247233983
0.86,0.0176153234852772
0.86,0.0169329099393958
0.86,0.0162617671014885
0.86,0.0156027889312722
0.86,0.0149567820128558
0.86,0.0143244676238807
0.86,0.0137064840656808
0.86,0.0131033890838449
0.86,0.0125156629026073
0.86,0.0119437108666939
0.86,0.011387866685977
0.86,0.0108483956375398
0.86,0.0103254978942406
0.86,0.009819311674369
0.86,0.00932991715820874
0.86,0.00885733962837865
0.86,0.00840155304495926
0.86,0.00796248352738727
0.86,0.00754001283969652
0.86,0.00713398166722001
0.86,0.00674419340073906
0.86,0.00637041680866646
0.86,0.00601238754533617
0.86,0.00566982226099011
0.86,0.00534239902613187
0.86,0.00502978302958446
0.86,0.00473161762659147
0.86,0.00444753064461012
0.86,0.00417713498151429
0.86,0.00392003221534032
0.86,0.00367581436606979
0.86,0.00344406741867576
0.86,0.00322437061592473
0.86,0.00301630100624828
0.86,0.00281943405759688
0.86,0.00263334580922581
0.86,0.00245761318209814
0.86,0.00229181683962398
0.86,0.00213554135112659
0.86,0.00198837769795412
0.86,0.00184992174502918
0.86,0.00171977873333851
0.86,0.00159756021867219
0.86,0.00148288692131859
0.86,0.00137539115120111
0.86,0.0012747129717956
0.86,0.00118050505935852
0.86,0.00109236801894008
0.86,0.00101015539845295
0.86,0.000933372273018707
0.86,0.000861772910823122
0.86,0.000795066307161862
0.86,0.000732972240349516
0.86,0.000675221431960749
0.86,0.000621554275061165
0.86,0.000571723709498873
0.86,0.000525497366081984
0.86,0.000482647527491942
0.86,0.000442961442028711
0.86,0.000406236686413486
0.86,0.000372284287928348
0.86,0.000340915739702297
0.86,0.000311959041438215
0.86,0.000285250752761979
0.86,0.000260596437664962
0.86,0.000237974908543048
0.86,0.000217122179420048
0.865,0.0139140978278322
0.865,0.0150465699590885
0.865,0.0161891706970211
0.865,0.0173367211615716
0.865,0.0184840636397733
0.865,0.0196261002537079
0.865,0.0207578296070067
0.865,0.0218743809808541
0.865,0.0229710457598472
0.865,0.0240433058664705
0.865,0.0250868590683269
0.865,0.026097641095592
0.865,0.0270718445661876
0.865,0.0280059347658156
0.865,0.0288966623695806
0.865,0.0297410732212191
0.865,0.0305365153113759
0.865,0.031280643110019
0.865,0.0319714194224934
0.865,0.0326071149441334
0.865,0.033186305693759
0.865,0.0337078685054614
0.865,0.0341709747594366
0.865,0.0345750825280067
0.865,0.0349199273096933
0.865,0.0352055115190271
0.865,0.0354320928939514
0.865,0.0356001719898636
0.865,0.0357104788095888
0.865,0.0357639590101071
0.865,0.0357617593196586
0.865,0.0357052127922461
0.865,0.0355958237187312
0.865,0.0354352524039189
0.865,0.035225299902412
0.865,0.0349678926736789
0.865,0.0346650681756396
0.865,0.0343189586918442
0.865,0.0339317781102055
0.865,0.0335058070766279
0.865,0.0330433793706559
0.865,0.0325468686274109
0.865,0.0320186755867432
0.865,0.0314612159091747
0.865,0.0308769085940435
0.865,0.0302681650279427
0.865,0.0296373786886607
0.865,0.0289869155198519
0.865,0.0283191049897107
0.865,0.0276362318441286
0.865,0.0269405285524255
0.865,0.0262341684501219
0.865,0.0255192595712425
0.865,0.024797839156254
0.865,0.0240718688063216
0.865,0.0233432304749275
0.865,0.0226137226176489
0.865,0.0218850575977659
0.865,0.0211588591871066
0.865,0.0204366608694324
0.865,0.0197199046033729
0.865,0.0190099401235462
0.865,0.0183080247229647
0.865,0.0176153234838132
0.865,0.0169329099375489
0.865,0.0162617671146811
0.865,0.0156027889514695
0.865,0.0149567820134088
0.865,0.0143244676231032
0.865,0.0137064840524467
0.865,0.0131033891428768
0.865,0.0125156629259643
0.865,0.0119437108692974
0.865,0.0113878666834261
0.865,0.0108483956059906
0.865,0.0103254977637652
0.865,0.00981931167444261
0.865,0.00932991715829889
0.865,0.00885733962837676
0.865,0.00840155304451751
0.865,0.00796248353459861
0.865,0.00754001284092665
0.865,0.00713398177198821
0.865,0.00674419340979293
0.865,0.00637041688576212
0.865,0.00601239009652454
0.865,0.00566982231740587
0.865,0.00534239906871559
0.865,0.0050297830719459
0.865,0.00473161802340405
0.865,0.00444753063466674
0.865,0.00417713490765714
0.865,0.00392003208834657
0.865,0.00367581435385689
0.865,0.00344406725456525
0.865,0.00322437037478096
0.865,0.0030163009020221
0.865,0.00281943407726448
0.865,0.00263334599101706
0.865,0.0024576131844678
0.865,0.00229181686249214
0.865,0.00213554000429617
0.865,0.0019883776049463
0.865,0.00184992189669964
0.865,0.00171977874046081
0.865,0.00159731178469413
0.865,0.00148288778157979
0.865,0.00137539128885011
0.865,0.00127471298612924
0.865,0.00118050450143214
0.865,0.00109242750438354
0.865,0.00101015459222009
0.865,0.000933372463934434
0.865,0.000861773278451272
0.865,0.000795066495746566
0.865,0.000732972034092727
0.865,0.000675220756298334
0.865,0.000621554215950226
0.865,0.000571723704315907
0.865,0.0005254972241171
0.865,0.000482648162551724
0.865,0.000442962160900784
0.865,0.000406236744740163
0.865,0.000372283407004126
0.865,0.000340915637186967
0.865,0.000311955736907787
0.865,0.000285250673440096
0.865,0.000260639479029656
0.865,0.000237974896617477
0.865,0.000217122184490659
0.87,0.0139140978278324
0.87,0.0150465699590877
0.87,0.0161891706970225
0.87,0.0173367211615329
0.87,0.0184840636397741
0.87,0.0196261002537099
0.87,0.0207578296070077
0.87,0.0218743809808404
0.87,0.0229710457598462
0.87,0.0240433058664697
0.87,0.0250868590683372
0.87,0.0260976410956122
0.87,0.0270718445661945
0.87,0.028005934765886
0.87,0.0288966623695867
0.87,0.0297410732212195
0.87,0.0305365153113764
0.87,0.0312806431100503
0.87,0.031971419422461
0.87,0.0326071149441348
0.87,0.0331863056937596
0.87,0.03370786850546
0.87,0.0341709747594431
0.87,0.0345750825280106
0.87,0.0349199273096937
0.87,0.0352055115190579
0.87,0.0354320928185574
0.87,0.0356001719755524
0.87,0.0357104788095971
0.87,0.035763959010115
0.87,0.0357617593196547
0.87,0.0357052127921564
0.87,0.0355958237187261
0.87,0.0354352524034569
0.87,0.03522529990241
0.87,0.0349678928063969
0.87,0.0346650681756367
0.87,0.0343189586918399
0.87,0.0339317781102603
0.87,0.0335058070766582
0.87,0.0330433793705575
0.87,0.032546868627309
0.87,0.0320186755866665
0.87,0.0314612159090043
0.87,0.0308769085938664
0.87,0.0302681650276855
0.87,0.0296373786885501
0.87,0.0289869155197485
0.87,0.0283191049896447
0.87,0.0276362318441185
0.87,0.0269405285524777
0.87,0.0262341684502925
0.87,0.0255192595707651
0.87,0.0247978391566535
0.87,0.0240718688399769
0.87,0.0233432304762707
0.87,0.0226137226228047
0.87,0.0218850575975122
0.87,0.0211588591868002
0.87,0.0204366608692267
0.87,0.019719904603236
0.87,0.0190099401239896
0.87,0.0183080247230404
0.87,0.0176153234836878
0.87,0.0169329099370809
0.87,0.0162617671126126
0.87,0.0156027889503457
0.87,0.014956782031933
0.87,0.0143244676242703
0.87,0.0137064840524073
0.87,0.0131033891125232
0.87,0.0125156629280411
0.87,0.0119437108940544
0.87,0.0113878667080547
0.87,0.0108483956081046
0.87,0.0103254977628309
0.87,0.00981931163862426
0.87,0.00932991712070297
0.87,0.00885733962838764
0.87,0.00840155304451706
0.87,0.00796248353410123
0.87,0.0075400128499179
0.87,0.00713398177245161
0.87,0.00674419354489042
0.87,0.00637041688670914
0.87,0.0060123824415852
0.87,0.00566982258165827
0.87,0.00534239913599466
0.87,0.00502978313211755
0.87,0.00473161806572309
0.87,0.00444753068161896
0.87,0.0041771348728914
0.87,0.00392003198387525
0.87,0.00367581431455566
0.87,0.00344406677678011
0.87,0.00322437026244748
0.87,0.00301630066746572
0.87,0.00281943394330586
0.87,0.00263334583101282
0.87,0.00245761367188679
0.87,0.00229181757387908
0.87,0.00213554166667262
0.87,0.00198837756505021
0.87,0.00184992204251944
0.87,0.00171977847085802
0.87,0.00159756022040924
0.87,0.00148288776482319
0.87,0.00137539216033145
0.87,0.00127471318467354
0.87,0.00118050412599913
0.87,0.00109242762599693
0.87,0.00101015452388342
0.87,0.0009333716091533
0.87,0.000861773498885832
0.87,0.000795066760630236
0.87,0.000732971973151253
0.87,0.000675220428148826
0.87,0.000621554069140551
0.87,0.000571780181095605
0.87,0.000525497153946342
0.87,0.000482648136208796
0.87,0.000442962326225871
0.87,0.000406237578998159
0.87,0.000372282208108921
0.87,0.000340863881072462
0.87,0.000311961290040852
0.87,0.000285251152395194
0.87,0.000260638626899734
0.87,0.000237974545396202
0.87,0.000217122159124283
0.875,0.0127969142087095
0.875,0.0139140978278325
0.875,0.0150465699590888
0.875,0.0161891706970309
0.875,0.0173367211615721
0.875,0.0184840636397747
0.875,0.0196261002537104
0.875,0.0207578296070082
0.875,0.021874380980843
0.875,0.0229710457598456
0.875,0.024043305866469
0.875,0.0250868590683296
0.875,0.0260976410956157
0.875,0.0270718445662026
0.875,0.0280059347658827
0.875,0.028896662369581
0.875,0.02974107322122
0.875,0.0305365153114006
0.875,0.0312806431100223
0.875,0.0319714194224628
0.875,0.032607114944133
0.875,0.0331863056937607
0.875,0.0337078685054141
0.875,0.0341709747594441
0.875,0.0345750825280108
0.875,0.0349199273096961
0.875,0.0352055115190563
0.875,0.0354320928933491
0.875,0.0356001719755488
0.875,0.035710478809579
0.875,0.0357639590027587
0.875,0.0357617593196529
0.875,0.0357052127923269
0.875,0.035595823718721
0.875,0.0354352524039892
0.875,0.0352252999000628
0.875,0.0349678928063912
0.875,0.0346650681755757
0.875,0.0343189586918842
0.875,0.0339317781101691
0.875,0.0335058070774307
0.875,0.0330433793705168
0.875,0.0325468686271883
0.875,0.0320186755865213
0.875,0.0314612159088977
0.875,0.0308769085937549
0.875,0.0302681650276273
0.875,0.0296373786884506
0.875,0.028986915519675
0.875,0.0283191049896475
0.875,0.0276362318442152
0.875,0.026940528552803
0.875,0.0262341684508894
0.875,0.0255192595716868
0.875,0.0247978391569805
0.875,0.0240718688403087
0.875,0.0233432304809695
0.875,0.0226137226228649
0.875,0.0218850575974883
0.875,0.021158859186772
0.875,0.0204366608690274
0.875,0.0197199046029554
0.875,0.0190099401235481
0.875,0.0183080247228876
0.875,0.0176153234837942
0.875,0.0169329099368732
0.875,0.0162617671119949
0.875,0.0156027889479192
0.875,0.0149567820307156
0.875,0.0143244676455929
0.875,0.0137064840544847
0.875,0.0131033891118936
0.875,0.0125156628953087
0.875,0.0119437108615478
0.875,0.0113878667131552
0.875,0.0108483956336632
0.875,0.0103254977904346
0.875,0.00981865194763332
0.875,0.00932991711763864
0.875,0.00885733958472579
0.875,0.00840155304455281
0.875,0.00796248353407747
0.875,0.00754001284903483
0.875,0.00713398178311575
0.875,0.00674419353361855
0.875,0.00637041691073947
0.875,0.00601238992478881
0.875,0.00566982258225712
0.875,0.00534239941608972
0.875,0.00502978353801908
0.875,0.00473161814820622
0.875,0.00444753076022297
0.875,0.00417713490108818
0.875,0.00392003192720458
0.875,0.00367581419470064
0.875,0.00344406675335285
0.875,0.00322437030092426
0.875,0.00301630051769775
0.875,0.00281943386087247
0.875,0.00263334548115468
0.875,0.00245761329216632
0.875,0.00229181741338236
0.875,0.00213554244983838
0.875,0.00198837755976355
0.875,0.00184992196374401
0.875,0.00171977861066686
0.875,0.00159756022450197
0.875,0.00148288776062877
0.875,0.00137539221722704
0.875,0.00127471328692952
0.875,0.00118050412664017
0.875,0.00109242699031831
0.875,0.00101009586353396
0.875,0.00093337080132061
0.875,0.000861773672164334
0.875,0.000795067122682847
0.875,0.000732972112768904
0.875,0.000675221164937012
0.875,0.000621553702648603
0.875,0.000571724584750966
0.875,0.000525496506218692
0.875,0.000482648017616993
0.875,0.000442962871525676
0.875,0.000406238330816322
0.875,0.000372281828644017
0.875,0.00034091499080624
0.875,0.000311960391516486
0.875,0.00028525182232908
0.875,0.000260637898569005
0.875,0.000237932303370769
0.875,0.000217122034621653
0.875,0.000197951565861221
0.88,0.0127969142087096
0.88,0.0139140978278333
0.88,0.0150465699590897
0.88,0.0161891706970058
0.88,0.0173367211615723
0.88,0.0184840636397753
0.88,0.0196261002537106
0.88,0.0207578296070075
0.88,0.0218743809808421
0.88,0.0229710457598449
0.88,0.0240433058664694
0.88,0.0250868590683389
0.88,0.0260976410956202
0.88,0.0270718445662392
0.88,0.0280059347658834
0.88,0.0288966623695814
0.88,0.0297410732212198
0.88,0.0305365153114006
0.88,0.031280643110024
0.88,0.031971419422464
0.88,0.0326071149441365
0.88,0.0331863056937619
0.88,0.0337078685054159
0.88,0.0341709747594446
0.88,0.0345750825280126
0.88,0.0349199273096951
0.88,0.0352055114655877
0.88,0.0354320928939531
0.88,0.0356001719755522
0.88,0.0357104788095867
0.88,0.0357639590101076
0.88,0.0357617593196483
0.88,0.0357052127923944
0.88,0.0355958237187916
0.88,0.0354352524039831
0.88,0.0352252999024812
0.88,0.0349678928064537
0.88,0.034665068175611
0.88,0.034318958691804
0.88,0.0339317781101432
0.88,0.0335058070764922
0.88,0.0330433793704146
0.88,0.0325468686271238
0.88,0.0320186755864338
0.88,0.0314612159087885
0.88,0.0308769085936456
0.88,0.0302681650275092
0.88,0.0296373786883732
0.88,0.0289869155196385
0.88,0.0283191049895644
0.88,0.0276362318442457
0.88,0.0269405285529381
0.88,0.0262341684514057
0.88,0.0255192595723155
0.88,0.0247978391578334
0.88,0.0240718688436987
0.88,0.023343230481001
0.88,0.02261372271394
0.88,0.0218850575976457
0.88,0.0211588591868545
0.88,0.0204366608689859
0.88,0.0197199046027683
0.88,0.0190099401233849
0.88,0.018308024722609
0.88,0.0176153234832565
0.88,0.0169329099368767
0.88,0.0162617671122876
0.88,0.0156027889473057
0.88,0.0149567820295192
0.88,0.0143244676439466
0.88,0.0137064840780965
0.88,0.0131033891156567
0.88,0.012515662941351
0.88,0.0119437108585574
0.88,0.0113878666760636
0.88,0.0108483956402798
0.88,0.0103254977885328
0.88,0.00981931155101157
0.88,0.00932991712253295
0.88,0.00885733958339174
0.88,0.0084015529952477
0.88,0.00796248353408169
0.88,0.00754001284900485
0.88,0.00713398178207703
0.88,0.00674419354605504
0.88,0.00637041702888208
0.88,0.00601238994075737
0.88,0.00566982239617553
0.88,0.00534239941411929
0.88,0.00502978351121786
0.88,0.0047316185662587
0.88,0.00444753121557251
0.88,0.00417713498915084
0.88,0.0039200319311552
0.88,0.00367581410955098
0.88,0.00344406671912423
0.88,0.00322436958965588
0.88,0.0030163007367634
0.88,0.00281943359524561
0.88,0.00263334536672866
0.88,0.00245761291572011
0.88,0.0022918172692572
0.88,0.00213554238883074
0.88,0.00198837771268878
0.88,0.00184992192350752
0.88,0.00171977866416539
0.88,0.00159755994197996
0.88,0.00148288775948391
0.88,0.0013753921941424
0.88,0.00127471435632009
0.88,0.0011805043303581
0.88,0.00109242657643938
0.88,0.0010101546364325
0.88,0.000933370714709447
0.88,0.00086177289166689
0.88,0.000795067337590938
0.88,0.000732972390181219
0.88,0.000675220060746051
0.88,0.000621553079531711
0.88,0.00057172448034537
0.88,0.000525496698646766
0.88,0.00048254617132959
0.88,0.000442963610669089
0.88,0.000406238496574396
0.88,0.000372281917901507
0.88,0.000340913378357843
0.88,0.000311913615920201
0.88,0.000285252981556461
0.88,0.000260637604136971
0.88,0.000237975381803146
0.88,0.000217122133580716
0.88,0.000197929133737507
0.885,0.0127969142087098
0.885,0.0139140978278343
0.885,0.0150465699590906
0.885,0.0161891706970237
0.885,0.0173367211615724
0.885,0.0184840636397755
0.885,0.0196261002537106
0.885,0.0207578296070051
0.885,0.0218743809808768
0.885,0.0229710457598467
0.885,0.0240433058664652
0.885,0.0250868590683405
0.885,0.0260976410956255
0.885,0.0270718445662396
0.885,0.0280059347658838
0.885,0.0288966623695815
0.885,0.0297410732212408
0.885,0.0305365153113794
0.885,0.0312806431100253
0.885,0.0319714194223072
0.885,0.0326071149441354
0.885,0.0331863056937631
0.885,0.0337078685054178
0.885,0.0341709747594452
0.885,0.0345750825280137
0.885,0.0349199273096963
0.885,0.0352055115190591
0.885,0.0354320659801277
0.885,0.0356001719755353
0.885,0.0357104788095836
0.885,0.0357639590101063
0.885,0.0357617593197126
0.885,0.0357052127923889
0.885,0.0355958237187839
0.885,0.0354352524040488
0.885,0.0352252999025298
0.885,0.034967892806365
0.885,0.0346650681755964
0.885,0.0343189586917413
0.885,0.0339317781100764
0.885,0.0335058070764611
0.885,0.0330433793703656
0.885,0.0325468686270559
0.885,0.0320186755863441
0.885,0.0314612159086333
0.885,0.0308769085934893
0.885,0.030268165027406
0.885,0.0296373786881146
0.885,0.0289869155194216
0.885,0.02831910498978
0.885,0.027636231844583
0.885,0.0269405285532339
0.885,0.0262341684515271
0.885,0.0255192595725449
0.885,0.0247978391582073
0.885,0.0240718688434944
0.885,0.0233432304810161
0.885,0.0226137226229458
0.885,0.021885057597722
0.885,0.0211588591869422
0.885,0.0204366608690932
0.885,0.0197199046027537
0.885,0.0190099401232353
0.885,0.018308024722387
0.885,0.0176153234831082
0.885,0.0169329099360022
0.885,0.0162617671114732
0.885,0.0156027889475231
0.885,0.014956782027498
0.885,0.014324467642575
0.885,0.0137064840674218
0.885,0.0131033891423521
0.885,0.0125156629806871
0.885,0.0119437108600079
0.885,0.0113878666720472
0.885,0.0108483956414741
0.885,0.010325497794324
0.885,0.00981931155600191
0.885,0.00932991715172227
0.885,0.00885733967273938
0.885,0.00840155299616252
0.885,0.00796248347937278
0.885,0.00754001279127992
0.885,0.00713398178205371
0.885,0.00674419354484002
0.885,0.00637041703323682
0.885,0.00601239008363019
0.885,0.00566982240110536
0.885,0.00534239941421988
0.885,0.00502978350869232
0.885,0.00473161855018445
0.885,0.00444753167511069
0.885,0.00417713510377737
0.885,0.00392003200911728
0.885,0.00367581407962181
0.885,0.00344406660616126
0.885,0.00322436955764416
0.885,0.0030163004633339
0.885,0.00281943348078406
0.885,0.00263334522089553
0.885,0.00245761274497291
0.885,0.00229181665372469
0.885,0.00213554226133028
0.885,0.00198837851531652
0.885,0.00184992204738865
0.885,0.00171977867540263
0.885,0.00159756006661183
0.885,0.00148288776026373
0.885,0.0013753921859645
0.885,0.00127471440840732
0.885,0.00118050447569407
0.885,0.00109242655149644
0.885,0.00101015403503402
0.885,0.000933370729962801
0.885,0.000861772145807072
0.885,0.000795067541575101
0.885,0.000732972715991265
0.885,0.000675220114959352
0.885,0.000621552892876132
0.885,0.000571724194787127
0.885,0.000525497384769258
0.885,0.00048264790594299
0.885,0.000442963222683446
0.885,0.000406238999589803
0.885,0.000372283045344535
0.885,0.000340912780015135
0.885,0.000311908575730602
0.885,0.000285253936752383
0.885,0.000260638211671882
0.885,0.000237974379737604
0.885,0.000217121858993696
0.885,0.000197951562834753
0.885,0.000180341347204571
0.89,0.0117001190868261
0.89,0.0127969142087083
0.89,0.013914097827835
0.89,0.0150465699590888
0.89,0.0161891706970237
0.89,0.0173367211615723
0.89,0.0184840636397756
0.89,0.019626100253715
0.89,0.0207578296070243
0.89,0.0218743809808429
0.89,0.0229710457598444
0.89,0.0240433058664621
0.89,0.0250868590683431
0.89,0.0260976410956314
0.89,0.0270718445662402
0.89,0.0280059347658839
0.89,0.0288966623695607
0.89,0.0297410732212205
0.89,0.0305365153113806
0.89,0.031280643110026
0.89,0.0319714194224649
0.89,0.0326071149441366
0.89,0.0331863056937631
0.89,0.0337078685054659
0.89,0.0341709747594398
0.89,0.034575082528012
0.89,0.0349199272726996
0.89,0.035205511519058
0.89,0.0354320928938111
0.89,0.0356001719755425
0.89,0.0357104788095803
0.89,0.0357639590101677
0.89,0.0357617593197071
0.89,0.035705212792382
0.89,0.0355958237188438
0.89,0.0354352524039581
0.89,0.0352252999024537
0.89,0.0349678928063524
0.89,0.0346650681755438
0.89,0.0343189586917276
0.89,0.0339317781100543
0.89,0.0335058070764267
0.89,0.033043379370317
0.89,0.0325468686269892
0.89,0.0320186755862623
0.89,0.031461215908588
0.89,0.0308769085933905
0.89,0.0302681650270774
0.89,0.0296373786880106
0.89,0.0289869155193286
0.89,0.0283191049896899
0.89,0.027636231844614
0.89,0.0269405285533713
0.89,0.0262341684516987
0.89,0.0255192595728293
0.89,0.02479783916061
0.89,0.0240718688434463
0.89,0.0233432304810632
0.89,0.0226137226229728
0.89,0.0218850575969622
0.89,0.021158859186983
0.89,0.0204366608692091
0.89,0.019719903314247
0.89,0.0190099401233678
0.89,0.0183080247224852
0.89,0.0176153234830989
0.89,0.0169329099359564
0.89,0.0162617671109536
0.89,0.0156027889465195
0.89,0.014956782032147
0.89,0.0143244676402361
0.89,0.013706484065813
0.89,0.0131033891399824
0.89,0.0125156629778722
0.89,0.0119437109092216
0.89,0.0113878666731596
0.89,0.0108483955916475
0.89,0.0103254977951522
0.89,0.00981931156269422
0.89,0.0093299171432667
0.89,0.00885733961120594
0.89,0.00840155304237489
0.89,0.007962483482713
0.89,0.00754001278902727
0.89,0.00713398172086444
0.89,0.00674419354475453
0.89,0.00637041486890477
0.89,0.0060123900865765
0.89,0.00566982242762526
0.89,0.00534239921187996
0.89,0.0050297835051476
0.89,0.00473161854702786
0.89,0.00444753172197987
0.89,0.00417713600537817
0.89,0.00392003212011116
0.89,0.00367581412706652
0.89,0.00344406655115237
0.89,0.00322436953056937
0.89,0.00301630037881173
0.89,0.00281943353946912
0.89,0.00263334514656255
0.89,0.00245761264774691
0.89,0.00229181647650267
0.89,0.00213554194582066
0.89,0.00198837859920653
0.89,0.00184992289387576
0.89,0.00171977863996586
0.89,0.00159756011723555
0.89,0.00148288746724634
0.89,0.00137539218140037
0.89,0.00127471437916848
0.89,0.00118050555484039
0.89,0.00109242674952204
0.89,0.00101015357668088
0.89,0.000933312993344204
0.89,0.0008617720578874
0.89,0.000795067778811775
0.89,0.000732972974023083
0.89,0.00067522035868306
0.89,0.000621552616193899
0.89,0.000571723819442926
0.89,0.000525497294616484
0.89,0.000482647417204385
0.89,0.000442963070923508
0.89,0.000406239646841389
0.89,0.000372283462465983
0.89,0.000340912791854553
0.89,0.000311958292265935
0.89,0.000285248863391097
0.89,0.000260639132294127
0.89,0.000237973739202424
0.89,0.000217080257367552
0.89,0.000197951562867615
0.89,0.000180334904322788
0.895,0.0117001190868262
0.895,0.0127969142087127
0.895,0.0139140978278356
0.895,0.0150465699590888
0.895,0.0161891706970238
0.895,0.0173367211615722
0.895,0.0184840636397585
0.895,0.0196261002537097
0.895,0.020757829607004
0.895,0.0218743809808415
0.895,0.0229710457598422
0.895,0.0240433058664636
0.895,0.0250868590683463
0.895,0.0260976410956469
0.895,0.0270718445662411
0.895,0.0280059347658509
0.895,0.0288966623695606
0.895,0.0297410732211867
0.895,0.0305365153113817
0.895,0.0312806431100266
0.895,0.0319714194224658
0.895,0.0326071149441377
0.895,0.0331863056937643
0.895,0.0337078685054669
0.895,0.0341709747594458
0.895,0.0345750825279893
0.895,0.034919927309697
0.895,0.0352055115190563
0.895,0.0354320928939332
0.895,0.0356001719755975
0.895,0.0357104788096388
0.895,0.0357639590101629
0.895,0.0357617593197008
0.895,0.035705212792438
0.895,0.0355958237187576
0.895,0.035435252403948
0.895,0.0352252999024003
0.895,0.0349678928063067
0.895,0.0346650681755336
0.895,0.0343189586917125
0.895,0.0339317781100287
0.895,0.0335058070763884
0.895,0.0330433793702645
0.895,0.032546868626922
0.895,0.0320186755861831
0.895,0.0314612159085022
0.895,0.0308769085933105
0.895,0.0302681650278013
0.895,0.0296373786887801
0.895,0.0289869155201408
0.895,0.0283191049905663
0.895,0.027636231844606
0.895,0.0269405285533914
0.895,0.0262341684519237
0.895,0.0255192595747492
0.895,0.0247978391606322
0.895,0.0240718688446867
0.895,0.0233432304820123
0.895,0.0226137226230085
0.895,0.0218850575973923
0.895,0.0211588591859687
0.895,0.0204366608692415
0.895,0.0197199046030223
0.895,0.0190099401234836
0.895,0.0183080247225276
0.895,0.0176153234829394
0.895,0.0169329099359811
0.895,0.0162617671109198
0.895,0.015602788945989
0.895,0.0149567820310619
0.895,0.0143244676401945
0.895,0.0137064840643372
0.895,0.01310338913797
0.895,0.0125156629750994
0.895,0.0119437109591403
0.895,0.0113878667296445
0.895,0.010848395590852
0.895,0.0103254977382707
0.895,0.0098193115628773
0.895,0.00932991702539498
0.895,0.00885733961188273
0.895,0.00840155302379542
0.895,0.00796248353183704
0.895,0.00754001279495653
0.895,0.00713398172044521
0.895,0.00674419347261002
0.895,0.00637041704147268
0.895,0.00601239009737076
0.895,0.00566982256897353
0.895,0.00534239922935043
0.895,0.00502978329049952
0.895,0.00473161854444992
0.895,0.00444753166691902
0.895,0.00417713605528114
0.895,0.00392003269181251
0.895,0.00367581424673902
0.895,0.00344406655817098
0.895,0.00322436943790194
0.895,0.00301629969162631
0.895,0.00281942950345027
0.895,0.00263334524363912
0.895,0.00245761244046405
0.895,0.0022918163255965
0.895,0.00213554140983008
0.895,0.00198837845263022
0.895,0.00184992286893126
0.895,0.00171977877230867
0.895,0.00159756015273227
0.895,0.00148288757202075
0.895,0.00137539217862903
0.895,0.00127471436683835
0.895,0.00118050569988726
0.895,0.0010924269396777
0.895,0.00101015351300582
0.895,0.000933370357850682
0.895,0.000861772049458587
0.895,0.000795066848112258
0.895,0.000732973160274542
0.895,0.000675220671074284
0.895,0.000621552581844487
0.895,0.000571723869294383
0.895,0.000525497148207599
0.895,0.000482648197870139
0.895,0.000442963061189516
0.895,0.000406240596702911
0.895,0.000372283650262872
0.895,0.000340913588973368
0.895,0.000311956779285971
0.895,0.000285207684323829
0.895,0.000260640598310324
0.895,0.000237973780686129
0.895,0.000217122661913649
0.895,0.000197951501492266
0.895,0.000180341593844169
0.9,0.0117001190868263
0.9,0.0127969142087134
0.9,0.0139140978278324
0.9,0.0150465699590888
0.9,0.0161891706970237
0.9,0.0173367211615727
0.9,0.0184840636397758
0.9,0.0196261002537082
0.9,0.0207578296070033
0.9,0.0218743809808406
0.9,0.0229710457598401
0.9,0.0240433058664717
0.9,0.0250868590683499
0.9,0.0260976410956465
0.9,0.0270718445662115
0.9,0.0280059347658668
0.9,0.0288966623695471
0.9,0.0297410732211926
0.9,0.0305365153113823
0.9,0.0312806431100266
0.9,0.0319714194224659
0.9,0.0326071149441363
0.9,0.0331863056937653
0.9,0.0337078685054663
0.9,0.0341709747594314
0.9,0.0345750825031285
0.9,0.0349199273096953
0.9,0.0352055115189756
0.9,0.0354320928939946
0.9,0.0356001719755948
0.9,0.0357104788096369
0.9,0.0357639590101567
0.9,0.0357617593197541
0.9,0.0357052127923543
0.9,0.0355958237187466
0.9,0.0354352524019786
0.9,0.035225299902404
0.9,0.0349678928063011
0.9,0.0346650681755242
0.9,0.0343189586916976
0.9,0.0339317781099603
0.9,0.0335058070763552
0.9,0.0330433793702165
0.9,0.0325468686268096
0.9,0.0320186755868253
0.9,0.0314612159091415
0.9,0.0308769085931641
0.9,0.0302681650270325
0.9,0.0296373786880585
0.9,0.0289869155194096
0.9,0.0283191049898011
0.9,0.0276362318446606
0.9,0.0269405285534808
0.9,0.0262341684520648
0.9,0.0255192595746095
0.9,0.0247978391604493
0.9,0.0240718688438093
0.9,0.0233432304811099
0.9,0.0226137226230202
0.9,0.0218850575990459
0.9,0.0211588591879978
0.9,0.0204366608698069
0.9,0.0197199046005012
0.9,0.0190099401233389
0.9,0.0183080247223919
0.9,0.0176153234828054
0.9,0.0169329099356959
0.9,0.0162617671104481
0.9,0.0156027889459649
0.9,0.0149567820308525
0.9,0.0143244676372555
0.9,0.0137064840626216
0.9,0.0131033891359992
0.9,0.0125156629727328
0.9,0.0119437109542082
0.9,0.0113878667280174
0.9,0.0108483956589439
0.9,0.0103254977381956
0.9,0.00981931150007298
0.9,0.00932991702521613
0.9,0.0088573396162821
0.9,0.00840155302304268
0.9,0.00796248351022277
0.9,0.00754001284341821
0.9,0.00713398172899438
0.9,0.00674419347387123
0.9,0.00637041696181795
0.9,0.00601239009722709
0.9,0.00566982258206594
0.9,0.00534239940118741
0.9,0.00502978329466774
0.9,0.00473161854077686
0.9,0.00444753166368117
0.9,0.00417713601529313
0.9,0.00392003280294495
0.9,0.00367581484645885
0.9,0.00344406664906471
0.9,0.0032243694062708
0.9,0.00301629968310824
0.9,0.00281943336914736
0.9,0.00263334496522472
0.9,0.0024576123939728
0.9,0.00229181617747742
0.9,0.00213554118325221
0.9,0.00198837806036534
0.9,0.00184992280640817
0.9,0.00171977961131509
0.9,0.00159756010422463
0.9,0.00148288761860949
0.9,0.00137539197927694
0.9,0.00127471435877058
0.9,0.00118050569274963
0.9,0.0010924280237381
0.9,0.00101015369250179
0.9,0.000933369719206656
0.9,0.00086177209589966
0.9,0.000795066145605317
0.9,0.00073297338273326
0.9,0.000675221049790453
0.9,0.00062155276855802
0.9,0.000571724324578637
0.9,0.000525496747126875
0.9,0.000482648112320572
0.9,0.000442963168937993
0.9,0.000406239602336544
0.9,0.000372284215254037
0.9,0.000340913948420507
0.9,0.000311956364496435
0.9,0.000285202734902068
0.9,0.000260641262276984
0.9,0.000237974096874538
0.9,0.000217121565816214
0.9,0.000197951461718304
0.9,0.000180341583760679
0.9,0.000164174792081528
0.905,0.0106287115663827
0.905,0.0117001190868298
0.905,0.0127969142087139
0.905,0.0139140978278323
0.905,0.0150465699590887
0.905,0.0161891706970235
0.905,0.0173367211615562
0.905,0.0184840636397752
0.905,0.0196261002537077
0.905,0.0207578296070027
0.905,0.0218743809808389
0.905,0.0229710457598448
0.905,0.0240433058664732
0.905,0.0250868590683574
0.905,0.0260976410957025
0.905,0.027071844566223
0.905,0.0280059347658548
0.905,0.0288966623695527
0.905,0.0297410732211992
0.905,0.0305365153113453
0.905,0.031280643110316
0.905,0.0319714194224651
0.905,0.0326071149441411
0.905,0.0331863056937125
0.905,0.0337078685054581
0.905,0.0341709747594464
0.905,0.034575082528012
0.905,0.03491992730974
0.905,0.0352055115190899
0.905,0.035432092893992
0.905,0.0356001719755905
0.905,0.035710478809631
0.905,0.0357639590102061
0.905,0.0357617593196756
0.905,0.0357052127923445
0.905,0.0355958237187097
0.905,0.0354352524039037
0.905,0.0352252999024021
0.905,0.0349678928062977
0.905,0.0346650681755173
0.905,0.0343189586916823
0.905,0.0339317781099808
0.905,0.0335058070763214
0.905,0.0330433793708353
0.905,0.0325468686268141
0.905,0.0320186755860736
0.905,0.031461209746005
0.905,0.0308769085931792
0.905,0.0302681650270674
0.905,0.0296373786879697
0.905,0.0289869155194507
0.905,0.0283191049898693
0.905,0.0276362318446838
0.905,0.0269405285536736
0.905,0.0262341684533953
0.905,0.0255192595751813
0.905,0.0247978391610435
0.905,0.0240718688442408
0.905,0.0233432304816048
0.905,0.0226137226249646
0.905,0.0218850576001193
0.905,0.0211588591897016
0.905,0.020436660871532
0.905,0.0197199046035015
0.905,0.019009940123393
0.905,0.0183080247220757
0.905,0.0176153234877625
0.905,0.0169329099358175
0.905,0.0162617671104121
0.905,0.0156027889453414
0.905,0.0149567820299439
0.905,0.0143244676376932
0.905,0.013706484062072
0.905,0.0131033891339956
0.905,0.0125156629692132
0.905,0.0119437109490128
0.905,0.0113878667272149
0.905,0.01084839565842
0.905,0.0103254977106392
0.905,0.00981931149749338
0.905,0.00932991695757412
0.905,0.00885733961694624
0.905,0.00840155302938983
0.905,0.00796248350910278
0.905,0.00754001282930084
0.905,0.00713398177945601
0.905,0.00674419354134104
0.905,0.00637041696439988
0.905,0.00601239000989895
0.905,0.0056698225819507
0.905,0.00534239940291337
0.905,0.00502978332597404
0.905,0.00473161831059188
0.905,0.00444753165951206
0.905,0.0041771360112588
0.905,0.00392003283259035
0.905,0.00367581495114599
0.905,0.00344406732366664
0.905,0.00322436946197557
0.905,0.00301629960823879
0.905,0.00281943261349804
0.905,0.00263334486128186
0.905,0.00245761157689572
0.905,0.00229181612581009
0.905,0.0021355410496644
0.905,0.00198834596961306
0.905,0.00184992281546337
0.905,0.00171977956924474
0.905,0.00159756108686793
0.905,0.0014828876700661
0.905,0.00137539197418879
0.905,0.00127471435294968
0.905,0.00118050568250472
0.905,0.00109242826004818
0.905,0.00101015401186011
0.905,0.000933369602139855
0.905,0.000861714911126299
0.905,0.000795066058832727
0.905,0.000732973625843236
0.905,0.000675221225733047
0.905,0.000621553080133896
0.905,0.000571723276588498
0.905,0.00052549676841096
0.905,0.000482648006543407
0.905,0.000442963090231618
0.905,0.000406239517563023
0.905,0.000372285342401746
0.905,0.000340914349791444
0.905,0.000311956475124386
0.905,0.000285250261456316
0.905,0.000260639978047372
0.905,0.000237975182568295
0.905,0.000217121017875854
0.905,0.000197910829542902
0.905,0.000180341591770716
0.905,0.00016417179672823
0.91,0.0106287115663827
0.91,0.0117001190868305
0.91,0.0127969142087096
0.91,0.0139140978278323
0.91,0.0150465699590886
0.91,0.0161891706970233
0.91,0.017336721161572
0.91,0.0184840636397745
0.91,0.0196261002537072
0.91,0.020757829607002
0.91,0.0218743809808378
0.91,0.0229710457598455
0.91,0.0240433058664753
0.91,0.0250868590683579
0.91,0.0260976410956213
0.91,0.027071844566226
0.91,0.0280059347658573
0.91,0.0288966623695585
0.91,0.0297410732212073
0.91,0.0305365153113721
0.91,0.0312806431100257
0.91,0.0319714194224666
0.91,0.0326071149441062
0.91,0.0331863056937597
0.91,0.033707868505468
0.91,0.0341709747431458
0.91,0.034575082528054
0.91,0.0349199273096905
0.91,0.0352055115190959
0.91,0.0354320928939878
0.91,0.035600171975586
0.91,0.0357104788096772
0.91,0.035763959010133
0.91,0.0357617593196656
0.91,0.0357052127923109
0.91,0.0355958237187098
0.91,0.0354352524039042
0.91,0.0352252999024004
0.91,0.0349678928062933
0.91,0.0346650681755084
0.91,0.0343189586916673
0.91,0.0339317781105864
0.91,0.0335058070762975
0.91,0.0330433793701428
0.91,0.03254686862678
0.91,0.0320186755860319
0.91,0.0314612159083758
0.91,0.0308769085935545
0.91,0.0302681650270928
0.91,0.0296373786879812
0.91,0.028986915519529
0.91,0.0283191049903211
0.91,0.0276362318448665
0.91,0.0269405285544907
0.91,0.0262341684534126
0.91,0.0255192595745665
0.91,0.0247978391601138
0.91,0.0240718688438749
0.91,0.0233432304812385
0.91,0.0226137226233741
0.91,0.0218850575992279
0.91,0.0211588591888381
0.91,0.0204366608711729
0.91,0.0197199046043389
0.91,0.0190099401241177
0.91,0.0183080247240363
0.91,0.0176153234656538
0.91,0.0169329099370513
0.91,0.0162617671189933
0.91,0.0156027889459013
0.91,0.0149567820303037
0.91,0.0143244676379707
0.91,0.0137064840606
0.91,0.0131033891324225
0.91,0.0125156629667832
0.91,0.0119437109493915
0.91,0.0113878667815267
0.91,0.0108483956568971
0.91,0.010325497815832
0.91,0.00981931150253046
0.91,0.00932991695975649
0.91,0.00885733940620115
0.91,0.00840155303015977
0.91,0.00796248351684814
0.91,0.00754001282104699
0.91,0.0071339817641709
0.91,0.00674419353791156
0.91,0.00637041703795971
0.91,0.00601239001329712
0.91,0.00566982248653147
0.91,0.00534239941612324
0.91,0.00502978349682137
0.91,0.00473161832590163
0.91,0.00444753141993615
0.91,0.00417713600593395
0.91,0.00392003316512635
0.91,0.00367581500697289
0.91,0.00344406738908298
0.91,0.00322437016814936
0.91,0.00301629961074723
0.91,0.00281943263482254
0.91,0.00263334483003042
0.91,0.00245761225554464
0.91,0.00229181646175758
0.91,0.00213554090673784
0.91,0.00198837730292101
0.91,0.00184992235590431
0.91,0.00171977948952673
0.91,0.00159756106163433
0.91,0.00148288762222104
0.91,0.00137539199993664
0.91,0.00127471414512126
0.91,0.00118050563703709
0.91,0.00109242825935008
0.91,0.00101015501487378
0.91,0.000933369747818658
0.91,0.000861771157062208
0.91,0.000795066114228415
0.91,0.000732971936723725
0.91,0.000675221347733013
0.91,0.000621553437299527
0.91,0.000571723351522779
0.91,0.000525497235743355
0.91,0.00048264782717955
0.91,0.000442963331880541
0.91,0.000406239602729119
0.91,0.000372285605060085
0.91,0.000340914593868202
0.91,0.000311957211628577
0.91,0.000285249334279314
0.91,0.000260596176913541
0.91,0.000237976764879466
0.91,0.000217121013836419
0.91,0.000197952023027526
0.91,0.000180341516761828
0.91,0.000164178204632215
0.915,0.0095875497912758
0.915,0.0106287115663857
0.915,0.011700119086831
0.915,0.0127969142087387
0.915,0.0139140978278322
0.915,0.0150465699590886
0.915,0.016189170697023
0.915,0.0173367211615715
0.915,0.0184840636397737
0.915,0.0196261002537067
0.915,0.0207578296070014
0.915,0.021874380980837
0.915,0.0229710457598449
0.915,0.0240433058664776
0.915,0.0250868590683363
0.915,0.0260976410956311
0.915,0.0270718445662164
0.915,0.0280059347658614
0.915,0.0288966623695646
0.915,0.0297410732212145
0.915,0.0305365153113789
0.915,0.031280643110067
0.915,0.0319714194224812
0.915,0.0326071149441394
0.915,0.0331863056937608
0.915,0.0337078685054965
0.915,0.0341709747594849
0.915,0.0345750825280536
0.915,0.0349199273097285
0.915,0.0352055115190913
0.915,0.0354320928939814
0.915,0.03560017197563
0.915,0.0357104788096085
0.915,0.0357639590101231
0.915,0.0357617593196344
0.915,0.0357052127923113
0.915,0.0355958237187105
0.915,0.0354352524039035
0.915,0.0352252999023985
0.915,0.0349678928062908
0.915,0.0346650681760965
0.915,0.0343189586916612
0.915,0.0339317781099471
0.915,0.0335058070762201
0.915,0.0330433793701113
0.915,0.0325468686267459
0.915,0.0320186755859997
0.915,0.031461215908396
0.915,0.0308769085932448
0.915,0.0302681650272286
0.915,0.0296373786880173
0.915,0.0289869155196238
0.915,0.0283191049901441
0.915,0.0276362318450702
0.915,0.0269405285548263
0.915,0.0262341684534801
0.915,0.0255192595746347
0.915,0.0247978391600975
0.915,0.0240718688439558
0.915,0.0233432304812796
0.915,0.0226137226232815
0.915,0.0218850575981039
0.915,0.0211588591876162
0.915,0.0204366608719274
0.915,0.0197199046051052
0.915,0.0190099401248107
0.915,0.0183080247230827
0.915,0.0176153234828645
0.915,0.0169329099353872
0.915,0.01626176711948
0.915,0.0156027889555664
0.915,0.0149567820051337
0.915,0.0143244676397658
0.915,0.0137064840619862
0.915,0.0131033891329698
0.915,0.0125156629662929
0.915,0.0119437109469378
0.915,0.0113878667817069
0.915,0.0108483956517689
0.915,0.010325497813368
0.915,0.00981931158822669
0.915,0.00932991696310315
0.915,0.00885733940753208
0.915,0.00840155295371225
0.915,0.00796248351712814
0.915,0.00754001282892025
0.915,0.00713398175481439
0.915,0.00674419351872158
0.915,0.00637041703346397
0.915,0.00601239009308285
0.915,0.00566982248941761
0.915,0.00534239931155911
0.915,0.00502978351012806
0.915,0.00473161835204561
0.915,0.00444753141491483
0.915,0.00417713600767944
0.915,0.00392003315885847
0.915,0.00367581506514369
0.915,0.00344406751807091
0.915,0.00322437023307032
0.915,0.00301630033703204
0.915,0.00281943258886264
0.915,0.00263334486577604
0.915,0.00245761216814699
0.915,0.00229181616708751
0.915,0.00213554087768308
0.915,0.00198837712416555
0.915,0.00184992180478827
0.915,0.00171977912378796
0.915,0.00159756100358899
0.915,0.00148288859860224
0.915,0.00137539207541337
0.915,0.00127471412003799
0.915,0.0011805054838987
0.915,0.0010924282431013
0.915,0.00101015524715575
0.915,0.000933370062534244
0.915,0.000861770845179022
0.915,0.000795065662109185
0.915,0.000732971861247211
0.915,0.000675221589666375
0.915,0.000621553655479001
0.915,0.00057172180916476
0.915,0.00052549610515551
0.915,0.000482647387044288
0.915,0.000442963231214843
0.915,0.000406239839954914
0.915,0.000372284549901902
0.915,0.000340797178799424
0.915,0.000311957540104046
0.915,0.000285249060744786
0.915,0.000260587452003858
0.915,0.000237977148107582
0.915,0.000217121338165427
0.915,0.000197951426840426
0.915,0.000180341501684111
0.915,0.000164178205586563
0.915,0.000149354458957252
0.92,0.00958754979127588
0.92,0.0106287115663874
0.92,0.0117001190868259
0.92,0.0127969142087091
0.92,0.013914097827832
0.92,0.0150465699590885
0.92,0.016189170697023
0.92,0.017336721161571
0.92,0.018484063639773
0.92,0.0196261002537096
0.92,0.020757829607001
0.92,0.0218743809808409
0.92,0.0229710457598423
0.92,0.0240433058664794
0.92,0.0250868590683425
0.92,0.0260976410956337
0.92,0.0270718445662191
0.92,0.0280059347658656
0.92,0.0288966623695708
0.92,0.02974107322143
0.92,0.0305365153114133
0.92,0.0312806431100386
0.92,0.0319714194224864
0.92,0.0326071149441666
0.92,0.0331863056900656
0.92,0.0337078684891072
0.92,0.0341709747497103
0.92,0.0345750825120288
0.92,0.0349199273097278
0.92,0.0352055115190862
0.92,0.035432092894023
0.92,0.0356001719755714
0.92,0.0357104788095993
0.92,0.0357639590100935
0.92,0.0357617593196337
0.92,0.0357052127923121
0.92,0.0355958237187131
0.92,0.0354352524039057
0.92,0.0352252999023988
0.92,0.0349678928068479
0.92,0.0346650681755003
0.92,0.0343189586916485
0.92,0.0339317780961836
0.92,0.0335058070762473
0.92,0.0330433793700848
0.92,0.0325468686267189
0.92,0.0320186755859696
0.92,0.0314612159084184
0.92,0.030876908593293
0.92,0.0302681650271036
0.92,0.029637378688061
0.92,0.0289869155197338
0.92,0.0283191049902352
0.92,0.0276362318457635
0.92,0.0269405285549157
0.92,0.0262341684534928
0.92,0.025519259574695
0.92,0.0247978391605048
0.92,0.0240718688440998
0.92,0.0233432304815153
0.92,0.0226137226229887
0.92,0.0218850575980268
0.92,0.0211588591873751
0.92,0.0204366608694218
0.92,0.0197199046018635
0.92,0.0190099401226925
0.92,0.0183080247202119
0.92,0.0176153234789549
0.92,0.0169329099302764
0.92,0.0162617671036597
0.92,0.015602788838178
0.92,0.0149567820317483
0.92,0.0143244676507861
0.92,0.0137064839099311
0.92,0.0131033891327716
0.92,0.0125156629667682
0.92,0.0119437109467847
0.92,0.0113878667788946
0.92,0.010848395650118
0.92,0.0103254978066459
0.92,0.00981931158475824
0.92,0.00932991706572184
0.92,0.0088573394078445
0.92,0.00840155295480915
0.92,0.00796248351951001
0.92,0.00754001282978534
0.92,0.00713398175487856
0.92,0.00674419146080529
0.92,0.00637041701518948
0.92,0.00601239008973553
0.92,0.00566982257859228
0.92,0.00534239931495661
0.92,0.0050297833980617
0.92,0.00473161853271509
0.92,0.00444753144232668
0.92,0.00417713574311018
0.92,0.00392003315632183
0.92,0.00367581511667026
0.92,0.00344406753636051
0.92,0.00322437034772549
0.92,0.00301630039665968
0.92,0.00281943331330914
0.92,0.00263334407854554
0.92,0.00245761215806084
0.92,0.00229181588115912
0.92,0.00213554121162618
0.92,0.00198837705346833
0.92,0.00184992160603192
0.92,0.00171977885833252
0.92,0.00159756076956974
0.92,0.00148288855819034
0.92,0.00137539215534788
0.92,0.00127471413858604
0.92,0.00118050544085246
0.92,0.00109242822772582
0.92,0.00101015542377025
0.92,0.000933371115177994
0.92,0.000861770940225659
0.92,0.000795009796831225
0.92,0.000732971936557636
0.92,0.000675220840354429
0.92,0.000621553908837447
0.92,0.000571722131237129
0.92,0.000525496151097649
0.92,0.000482647323865049
0.92,0.000442963107532002
0.92,0.000406240522190071
0.92,0.000372284541905632
0.92,0.000340916161042593
0.92,0.000311957967820575
0.92,0.000285249267600207
0.92,0.000260637250391937
0.92,0.000237976190489597
0.92,0.000217122600981501
0.92,0.000197950459175367
0.92,0.000180302472010396
0.92,0.000164173025945402
0.92,0.000149348199438126
0.925,0.00958754979127582
0.925,0.0106287115663878
0.925,0.0117001190868622
0.925,0.012796914208709
0.925,0.013914097827832
0.925,0.0150465699590883
0.925,0.0161891706970224
0.925,0.0173367211615705
0.925,0.0184840636397723
0.925,0.0196261002537093
0.925,0.0207578296070006
0.925,0.0218743809808417
0.925,0.0229710457598486
0.925,0.024043305866464
0.925,0.0250868590683446
0.925,0.0260976410956263
0.925,0.0270718445662229
0.925,0.028005934765871
0.925,0.0288966623695772
0.925,0.0297410732213561
0.925,0.0305365153113935
0.925,0.0312806431100417
0.925,0.0319714194224844
0.925,0.0326071149418468
0.925,0.0331863056899522
0.925,0.0337078684993433
0.925,0.0341709747494837
0.925,0.0345750825115924
0.925,0.0349199273097229
0.925,0.0352055115191249
0.925,0.0354320928939701
0.925,0.035600171975559
0.925,0.0357104788095721
0.925,0.0357639590100943
0.925,0.0357617593196346
0.925,0.0357052127923146
0.925,0.0355958237187142
0.925,0.0354352524043679
0.925,0.035225299902403
0.925,0.0349678928062911
0.925,0.0346650681754949
0.925,0.0343189586916386
0.925,0.0339317781098667
0.925,0.0335058070762299
0.925,0.0330433793700574
0.925,0.0325468686266911
0.925,0.0320186755859523
0.925,0.031461215908452
0.925,0.0308769085932145
0.925,0.0302681650271285
0.925,0.0296373786880078
0.925,0.0289869154852748
0.925,0.0283191049903454
0.925,0.0276362318457232
0.925,0.026940528554901
0.925,0.0262341684534828
0.925,0.0255192595748952
0.925,0.0247978391607719
0.925,0.0240718682830214
0.925,0.0233432304807994
0.925,0.0226137215258463
0.925,0.0218850575969655
0.925,0.0211588591854545
0.925,0.0204366608671179
0.925,0.0197199046014832
0.925,0.0190099401200715
0.925,0.0183080247171665
0.925,0.0176153234784877
0.925,0.0169329099292954
0.925,0.0162617671019438
0.925,0.0156027889446932
0.925,0.0149567820301811
0.925,0.0143244676429772
0.925,0.013706484059302
0.925,0.0131033891088195
0.925,0.0125156629662887
0.925,0.0119437109459446
0.925,0.011387866777815
0.925,0.0108483957204684
0.925,0.0103254978032509
0.925,0.0098193115745413
0.925,0.00932991706079866
0.925,0.00885733953079437
0.925,0.00840155280010502
0.925,0.00796248343730444
0.925,0.00754001283213324
0.925,0.00713398176539681
0.925,0.00674419351171873
0.925,0.00637041701000274
0.925,0.00601239007072185
0.925,0.00566982257752446
0.925,0.00534239941523107
0.925,0.00502978339914684
0.925,0.00473161842744974
0.925,0.00444753164743528
0.925,0.00417713575024226
0.925,0.00392003315991674
0.925,0.00367581541394135
0.925,0.00344406764210081
0.925,0.00322437040358281
0.925,0.00301630048710466
0.925,0.00281943336676749
0.925,0.00263334473427501
0.925,0.00245761221720153
0.925,0.00229181581044591
0.925,0.00213554091301749
0.925,0.00198837732357426
0.925,0.00184992142867579
0.925,0.00171977874621332
0.925,0.00159756048940829
0.925,0.0014828884844047
0.925,0.00137539298640199
0.925,0.00127471423445402
0.925,0.00118050537012016
0.925,0.00109242821352562
0.925,0.00101015358308398
0.925,0.000933371295475771
0.925,0.000861771237595566
0.925,0.000795064795035216
0.925,0.000732971446143704
0.925,0.000675220144194855
0.925,0.000621553983073397
0.925,0.000571722480142256
0.925,0.000525496283603433
0.925,0.000482647001279091
0.925,0.00044296284912626
0.925,0.000406240652713219
0.925,0.000372284744565743
0.925,0.000340916355000775
0.925,0.000311958247288135
0.925,0.00028524986767664
0.925,0.000260636467486641
0.925,0.000237933614274599
0.925,0.000217124249592526
0.925,0.000197950336031205
0.925,0.00018034201384598
0.925,0.000164178121021319
0.925,0.0001493544653135
0.93,0.00858131272487543
0.93,0.00958754979128084
0.93,0.0106287115663879
0.93,0.0117001190868255
0.93,0.0127969142087089
0.93,0.0139140978278319
0.93,0.015046569959088
0.93,0.016189170697022
0.93,0.0173367211615702
0.93,0.0184840636397717
0.93,0.0196261002537088
0.93,0.020757829607
0.93,0.0218743809808419
0.93,0.0229710457598516
0.93,0.024043305866466
0.93,0.0250868590683468
0.93,0.0260976410956296
0.93,0.0270718445662271
0.93,0.0280059347658767
0.93,0.0288966623695822
0.93,0.0297410732216332
0.93,0.0305365153113931
0.93,0.0312806431099407
0.93,0.031971419421056
0.93,0.0326071149427952
0.93,0.0331863056873719
0.93,0.0337078685055006
0.93,0.0341709747594794
0.93,0.0345750825279647
0.93,0.0349199272818621
0.93,0.0352055115189672
0.93,0.0354320928938696
0.93,0.0356001719755279
0.93,0.035710478809572
0.93,0.035763959010094
0.93,0.035761759319636
0.93,0.035705212792316
0.93,0.0355958237177312
0.93,0.0354352524039112
0.93,0.0352252999024044
0.93,0.034967892806288
0.93,0.0346650681754878
0.93,0.0343189586916277
0.93,0.0339317781099004
0.93,0.0335058070761552
0.93,0.0330433793700406
0.93,0.0325468686266787
0.93,0.0320186755859411
0.93,0.0314612159084745
0.93,0.0308769085932132
0.93,0.0302681650270689
0.93,0.0296373786880512
0.93,0.0289869155198332
0.93,0.0283191049908552
0.93,0.027636231845746
0.93,0.0269405285549464
0.93,0.0262341684535149
0.93,0.0255192595749014
0.93,0.0247978391604136
0.93,0.0240718688433359
0.93,0.0233432304803423
0.93,0.0226137226219553
0.93,0.0218850575963175
0.93,0.0211588591852839
0.93,0.0204366608672426
0.93,0.0197199045998041
0.93,0.019009940119541
0.93,0.0183080247173983
0.93,0.0176153234753419
0.93,0.0169329099288906
0.93,0.0162617671019016
0.93,0.0156027889438244
0.93,0.0149567820278198
0.93,0.0143244676426102
0.93,0.0137064840572014
0.93,0.0131033891163861
0.93,0.0125156629451755
0.93,0.0119437109234392
0.93,0.0113878667553378
0.93,0.0108483957172945
0.93,0.0103254978087989
0.93,0.00981931157173443
0.93,0.00932991705447994
0.93,0.00885733952405754
0.93,0.00840155289024624
0.93,0.00796248343243899
0.93,0.00754001274654525
0.93,0.00713398176689117
0.93,0.00674419352274924
0.93,0.00637041700713725
0.93,0.00601239009757082
0.93,0.00566982257747561
0.93,0.00534239938909864
0.93,0.00502978350934846
0.93,0.0047316184252999
0.93,0.00444753153980448
0.93,0.00417713576492207
0.93,0.00392003287661447
0.93,0.0036758154162817
0.93,0.00344406764704663
0.93,0.00322437046449009
0.93,0.00301630053791691
0.93,0.00281943343304736
0.93,0.00263334472644039
0.93,0.00245761319426685
0.93,0.00229181582303073
0.93,0.00213554063454002
0.93,0.00198837737785218
0.93,0.00184992138820506
0.93,0.00171977827304182
0.93,0.00159756022603674
0.93,0.00148288818558995
0.93,0.00137539293157252
0.93,0.00127471514667588
0.93,0.00118050537248648
0.93,0.00109242800072784
0.93,0.00101015356430212
0.93,0.000933371513354375
0.93,0.000861771568495762
0.93,0.000795064821540681
0.93,0.000732971051227826
0.93,0.000675220132223986
0.93,0.000621553484573711
0.93,0.000571722612830783
0.93,0.000525496594549146
0.93,0.000482646906296402
0.93,0.000442962745881736
0.93,0.000406239670351916
0.93,0.000372285299968578
0.93,0.00034091529895619
0.93,0.000311959350034918
0.93,0.000285250192543884
0.93,0.000260636295580152
0.93,0.000237928832839351
0.93,0.000217124382301925
0.93,0.000197950691826154
0.93,0.000180341444813603
0.93,0.000164178129296921
0.93,0.000149354456760342
0.93,0.000135770191336704
0.935,0.00858131272487547
0.935,0.0095875497912813
0.935,0.010628711566382
0.935,0.0117001190868251
0.935,0.0127969142089869
0.935,0.0139140978278317
0.935,0.0150465699590877
0.935,0.0161891706970217
0.935,0.0173367211615699
0.935,0.0184840636397695
0.935,0.019626100253709
0.935,0.0207578296069998
0.935,0.0218743809808429
0.935,0.0229710457598381
0.935,0.0240433058664681
0.935,0.0250868590683415
0.935,0.0260976410956327
0.935,0.0270718445662324
0.935,0.0280059347660244
0.935,0.0288966623695892
0.935,0.0297410732212392
0.935,0.030536515304674
0.935,0.0312806431091888
0.935,0.0319714194209483
0.935,0.032607114944172
0.935,0.0331863056937965
0.935,0.0337078685054861
0.935,0.0341709747594752
0.935,0.0345750825280708
0.935,0.0349199272815028
0.935,0.0352055115190628
0.935,0.0354320928939291
0.935,0.0356001719755314
0.935,0.0357104788095718
0.935,0.0357639590100942
0.935,0.0357617593200169
0.935,0.0357052127922014
0.935,0.0355958237187207
0.935,0.0354352524039156
0.935,0.0352252999024034
0.935,0.0349678928062845
0.935,0.034665068175481
0.935,0.034318958691609
0.935,0.03393177810988
0.935,0.0335058070761935
0.935,0.0330433793700318
0.935,0.032546868626668
0.935,0.0320186755859244
0.935,0.0314612159084755
0.935,0.0308769085712418
0.935,0.0302681650271027
0.935,0.0296373786881109
0.935,0.0289869155197184
0.935,0.0283191049908793
0.935,0.027636231846023
0.935,0.0269405285547875
0.935,0.0262341684533696
0.935,0.025519259574535
0.935,0.0247978391601502
0.935,0.0240718688430509
0.935,0.02334323048006
0.935,0.0226137226217022
0.935,0.021885057596119
0.935,0.0211588591851858
0.935,0.0204366608702374
0.935,0.0197199046042773
0.935,0.0190099401251038
0.935,0.0183080247234089
0.935,0.0176153234829781
0.935,0.0169329099338291
0.935,0.0162617671067904
0.935,0.0156027889447712
0.935,0.0149567820391879
0.935,0.0143244676548963
0.935,0.0137064840726353
0.935,0.0131033891337664
0.935,0.0125156629569374
0.935,0.0119437109192001
0.935,0.0113878667487469
0.935,0.0108483956882849
0.935,0.0103254977823953
0.935,0.00981931157676486
0.935,0.00932991704585706
0.935,0.00885733916712272
0.935,0.00840155293431066
0.935,0.00796248336602856
0.935,0.0075400127370584
0.935,0.00713398167995472
0.935,0.00674419352456379
0.935,0.00637041701915542
0.935,0.00601239008526688
0.935,0.00566982257963322
0.935,0.0053423994107813
0.935,0.00502978350608796
0.935,0.00473161844591186
0.935,0.00444753153258914
0.935,0.00417713586385071
0.935,0.00392003289422194
0.935,0.00367581512852877
0.935,0.00344406771547501
0.935,0.0032243705193904
0.935,0.00301630063614255
0.935,0.00281943350648839
0.935,0.00263334487650457
0.935,0.00245761233197195
0.935,0.00229181677944124
0.935,0.00213554059295262
0.935,0.0019883770774447
0.935,0.00184992166605946
0.935,0.00171977809848456
0.935,0.00159755999667976
0.935,0.00148288790943818
0.935,0.00137539284514032
0.935,0.00127471512439636
0.935,0.00118050546978754
0.935,0.00109242790642572
0.935,0.00101015354921818
0.935,0.000933371682428241
0.935,0.000861772512718018
0.935,0.000795065086545144
0.935,0.000732970553205536
0.935,0.000675219695906781
0.935,0.000621552949401138
0.935,0.000571722847634293
0.935,0.000525496925213753
0.935,0.000482646990368263
0.935,0.000442962371241418
0.935,0.000406239536898223
0.935,0.000372285639414383
0.935,0.000340915388226115
0.935,0.000311959653270577
0.935,0.000285250668230486
0.935,0.000260636552704252
0.935,0.000237973038150763
0.935,0.000217143028188982
0.935,0.000197952113276223
0.935,0.000180340499970733
0.935,0.000164178462451314
0.935,0.000149354352414033
0.935,0.000135770195477392
0.94,0.00858131272488037
0.94,0.00958754979128136
0.94,0.0106287115663818
0.94,0.011700119086825
0.94,0.0127969142087086
0.94,0.0139140978278316
0.94,0.0150465699590873
0.94,0.0161891706970214
0.94,0.0173367211615696
0.94,0.018484063639775
0.94,0.0196261002537072
0.94,0.0207578296069987
0.94,0.0218743809808413
0.94,0.0229710457598366
0.94,0.0240433058664621
0.94,0.025086859068342
0.94,0.0260976410956368
0.94,0.0270718445662374
0.94,0.0280059347658878
0.94,0.0288966623695944
0.94,0.0297410732212298
0.94,0.0305365153108389
0.94,0.0312806431091441
0.94,0.0319714194209577
0.94,0.0326071149403555
0.94,0.0331863056937931
0.94,0.0337078685054928
0.94,0.0341709747595049
0.94,0.0345750825280268
0.94,0.034919927281225
0.94,0.0352055115190365
0.94,0.0354320928939315
0.94,0.0356001719755308
0.94,0.0357104788095716
0.94,0.0357639590105596
0.94,0.0357617593196412
0.94,0.0357052127923227
0.94,0.0355958237187227
0.94,0.0354352524037825
0.94,0.0352252998956999
0.94,0.0349678928062814
0.94,0.0346650681753815
0.94,0.034318958691602
0.94,0.033931778109873
0.94,0.0335058070761934
0.94,0.0330433793700267
0.94,0.032546868626658
0.94,0.0320186755859104
0.94,0.0314612159084847
0.94,0.0308769085933758
0.94,0.0302681650273064
0.94,0.0296373786883454
0.94,0.0289869155201538
0.94,0.0283191049909613
0.94,0.0276362318459026
0.94,0.0269405285546435
0.94,0.0262341684533243
0.94,0.0255192595741286
0.94,0.0247978391599926
0.94,0.0240718688429253
0.94,0.0233432304800173
0.94,0.0226137226236111
0.94,0.0218850575984145
0.94,0.0211588591878807
0.94,0.0204366608703274
0.94,0.0197199046043499
0.94,0.0190099401251262
0.94,0.0183080247245558
0.94,0.0176153234855971
0.94,0.0169329099371187
0.94,0.0162617671075155
0.94,0.0156027889401872
0.94,0.0149567820384801
0.94,0.0143244676544582
0.94,0.0137064840722531
0.94,0.0131033891334295
0.94,0.0125156629776979
0.94,0.0119437109572011
0.94,0.011387866746162
0.94,0.0108483956824992
0.94,0.0103254978504468
0.94,0.00981931154215787
0.94,0.00932991704870556
0.94,0.00885733950455048
0.94,0.00840155292688416
0.94,0.00796248342376127
0.94,0.00754001274006089
0.94,0.00713398166453771
0.94,0.00674419352782452
0.94,0.00637041702120156
0.94,0.00601239008575738
0.94,0.00566982256940896
0.94,0.00534239941475301
0.94,0.00502978350454075
0.94,0.00473161854756432
0.94,0.00444753154753896
0.94,0.00417713586719426
0.94,0.00392003278597475
0.94,0.00367581511819792
0.94,0.00344406797943697
0.94,0.00322437058210645
0.94,0.00301630062330926
0.94,0.00281943359362824
0.94,0.00263334496336798
0.94,0.00245761232667951
0.94,0.00229181691188862
0.94,0.00213554155432427
0.94,0.00198837680768493
0.94,0.001849921724838
0.94,0.00171977808589419
0.94,0.00159755951281504
0.94,0.00148288764968774
0.94,0.00137539248727858
0.94,0.00127471505635679
0.94,0.00118050640138923
0.94,0.0010924278882698
0.94,0.00101015335682475
0.94,0.000933371513416548
0.94,0.000861772728529164
0.94,0.000795065473712997
0.94,0.000732970493560581
0.94,0.00067521926030345
0.94,0.000621553086947557
0.94,0.000571722281865528
0.94,0.000525497129011399
0.94,0.000482647259238522
0.94,0.000442962163382798
0.94,0.000406239655224905
0.94,0.000372285639767433
0.94,0.000340915666087405
0.94,0.00031195981559673
0.94,0.000285251539627218
0.94,0.000260637023303367
0.94,0.000237968563298274
0.94,0.000217082841889926
0.94,0.000197953794060624
0.94,0.000180340412561097
0.94,0.000164178608757837
0.94,0.000149354414592295
0.94,0.000135770483798314
0.945,0.00761446480999868
0.945,0.008581312724881
0.945,0.00958754979127525
0.945,0.0106287115663816
0.945,0.0117001190868248
0.945,0.0127969142087085
0.945,0.0139140978278314
0.945,0.015046569959087
0.945,0.0161891706970212
0.945,0.0173367211615692
0.945,0.018484063639775
0.945,0.0196261002537077
0.945,0.0207578296069992
0.945,0.0218743809808285
0.945,0.0229710457598396
0.945,0.0240433058664663
0.945,0.0250868590683483
0.945,0.0260976410956478
0.945,0.0270718445662412
0.945,0.0280059347658928
0.945,0.0288966623695654
0.945,0.0297410732209583
0.945,0.0305365153108653
0.945,0.03128064310911
0.945,0.0319714194224902
0.945,0.0326071149441694
0.945,0.0331863056937924
0.945,0.0337078685055211
0.945,0.0341709747594938
0.945,0.034575082528018
0.945,0.0349199272810446
0.945,0.0352055115190388
0.945,0.0354320928939313
0.945,0.0356001719755306
0.945,0.0357104788100105
0.945,0.0357639590100968
0.945,0.0357617593196434
0.945,0.0357052127923246
0.945,0.0355958237187257
0.945,0.0354352524039169
0.945,0.0352252999024024
0.945,0.0349678928062693
0.945,0.0346650681754604
0.945,0.0343189586915991
0.945,0.0339317781098772
0.945,0.0335058070761889
0.945,0.0330433793700222
0.945,0.032546868626651
0.945,0.0320186755858808
0.945,0.0314612159084869
0.945,0.0308769085933761
0.945,0.0302681650273308
0.945,0.0296373786883801
0.945,0.0289869155200547
0.945,0.0283191049908859
0.945,0.027636231845806
0.945,0.0269405285545289
0.945,0.0262341684532129
0.945,0.0255192594790693
0.945,0.0247978391599319
0.945,0.0240718688429395
0.945,0.0233432304818781
0.945,0.0226137226242124
0.945,0.0218850575990558
0.945,0.021158859188723
0.945,0.0204366608714159
0.945,0.019719904605752
0.945,0.0190099401268615
0.945,0.0183080247246132
0.945,0.017615323485445
0.945,0.0169329099389317
0.945,0.0162617671121287
0.945,0.015602788941148
0.945,0.0149567820228604
0.945,0.0143244676528365
0.945,0.0137064840724636
0.945,0.0131033890072458
0.945,0.0125156629779287
0.945,0.0119437109573259
0.945,0.0113878667883993
0.945,0.0108483957103513
0.945,0.0103254978463747
0.945,0.0098193115370826
0.945,0.00932991700589003
0.945,0.0088573394633531
0.945,0.00840155291238787
0.945,0.00796248341440853
0.945,0.00754001292589668
0.945,0.00713398166291679
0.945,0.00674419341664123
0.945,0.00637041702314067
0.945,0.00601239009749688
0.945,0.00566982256814486
0.945,0.00534239940434378
0.945,0.00502978350998218
0.945,0.00473161854140836
0.945,0.00444753166610412
0.945,0.0041771358527265
0.945,0.00392003300651345
0.945,0.00367581499056047
0.945,0.00344406766903793
0.945,0.00322437065692127
0.945,0.0030163007485724
0.945,0.00281943366449999
0.945,0.00263334499607093
0.945,0.00245761229851515
0.945,0.00229181690374936
0.945,0.00213554160606644
0.945,0.00198837677449548
0.945,0.00184992142776697
0.945,0.00171977846713567
0.945,0.00159755951930141
0.945,0.00148288742920966
0.945,0.00137539222502703
0.945,0.00127471483625219
0.945,0.00118050637021616
0.945,0.00109242795167708
0.945,0.00101015323991693
0.945,0.000933371343377454
0.945,0.000861772892463808
0.945,0.000795066404006173
0.945,0.000732970709206526
0.945,0.00067521886959887
0.945,0.000621552541453685
0.945,0.000571722198093871
0.945,0.00052549733667151
0.945,0.000482647597630725
0.945,0.000442962189911356
0.945,0.000406239231417693
0.945,0.000372285623041257
0.945,0.000340916260407553
0.945,0.000311958801871182
0.945,0.000285251945350673
0.945,0.000260637360566918
0.945,0.000237972266760256
0.945,0.000217077913810648
0.945,0.000197954033065884
0.945,0.000180340670694612
0.945,0.000164178152834982
0.945,0.000149354399550106
0.945,0.000135770193609552
0.945,0.000123331655438985
0.95,0.00761446480999869
0.95,0.00858131272488122
0.95,0.00958754979132255
0.95,0.0106287115663813
0.95,0.0117001190868199
0.95,0.0127969142087085
0.95,0.0139140978278311
0.95,0.0150465699590868
0.95,0.0161891706970209
0.95,0.0173367211615691
0.95,0.0184840636397755
0.95,0.0196261002537084
0.95,0.0207578296070129
0.95,0.0218743809808372
0.95,0.0229710457598366
0.95,0.0240433058664691
0.95,0.0250868590683512
0.95,0.0260976410956453
0.95,0.0270718445662457
0.95,0.028005934765897
0.95,0.0288966623694449
0.95,0.029741073221438
0.95,0.0305365153108367
0.95,0.031280643110057
0.95,0.0319714194203011
0.95,0.0326071149441519
0.95,0.0331863056937887
0.95,0.0337078685055153
0.95,0.0341709747594371
0.95,0.0345750825279917
0.95,0.0349199272808952
0.95,0.0352055115190391
0.95,0.0354320928939301
0.95,0.0356001719759451
0.95,0.0357104788095728
0.95,0.0357639590100989
0.95,0.035761759319645
0.95,0.0357052127923279
0.95,0.0355958237187285
0.95,0.0354352524039092
0.95,0.0352252999023926
0.95,0.0349678928062678
0.95,0.0346650681754683
0.95,0.0343189586914421
0.95,0.0339317781098765
0.95,0.0335058070761894
0.95,0.0330433793700217
0.95,0.032546868626648
0.95,0.0320186755858725
0.95,0.0314612159081896
0.95,0.0308769085933753
0.95,0.0302681650273516
0.95,0.0296373786885071
0.95,0.0289869155199624
0.95,0.0283191049908053
0.95,0.0276362318457296
0.95,0.0269405285544614
0.95,0.0262341684531731
0.95,0.0255192595740285
0.95,0.024797839169584
0.95,0.0240718688443864
0.95,0.0233432304819756
0.95,0.0226137226241059
0.95,0.0218850575990477
0.95,0.0211588591887197
0.95,0.0204366608714051
0.95,0.0197199046056635
0.95,0.0190099401268035
0.95,0.0183080247265441
0.95,0.0176153234878976
0.95,0.0169329099418374
0.95,0.0162617671140463
0.95,0.0156027889497528
0.95,0.0149567820235511
0.95,0.0143244676347252
0.95,0.0137064840709427
0.95,0.013103389134656
0.95,0.0125156629774285
0.95,0.0119437109565858
0.95,0.0113878667896782
0.95,0.0108483957284372
0.95,0.0103254978790284
0.95,0.00981931157453209
0.95,0.0093299170019403
0.95,0.00885733945615153
0.95,0.00840155286113531
0.95,0.00796248339630901
0.95,0.0075400127322538
0.95,0.00713397984385811
0.95,0.00674419340878996
0.95,0.00637041690976914
0.95,0.00601239007800891
0.95,0.00566982258214588
0.95,0.00534239940097492
0.95,0.00502978350787631
0.95,0.00473161854765225
0.95,0.00444753166092426
0.95,0.00417713601165226
0.95,0.00392003297829158
0.95,0.00367581497955727
0.95,0.00344406755314042
0.95,0.00322437073590831
0.95,0.00301630082415194
0.95,0.00281943371792459
0.95,0.00263334508435187
0.95,0.00245761230702302
0.95,0.00229181597214945
0.95,0.00213554175022979
0.95,0.00198837776733085
0.95,0.0018499211684373
0.95,0.00171977843040128
0.95,0.0015975595347022
0.95,0.00148288693566556
0.95,0.00137539196432468
0.95,0.00127471454902284
0.95,0.00118050629081279
0.95,0.0010924289119072
0.95,0.00101015319838438
0.95,0.000933371474343581
0.95,0.000861773055291781
0.95,0.000795066613989759
0.95,0.000732971058050147
0.95,0.000675218583361836
0.95,0.000621551991769165
0.95,0.000571721919169654
0.95,0.00052549689355641
0.95,0.000482647855742924
0.95,0.000442962320376772
0.95,0.000406238666897263
0.95,0.000372284982458115
0.95,0.000340916628213339
0.95,0.00031195899355696
0.95,0.000285252194502039
0.95,0.000260637893235494
0.95,0.000237972550638066
0.95,0.00021712023789533
0.95,0.000197953425877362
0.95,0.000180342217406704
0.95,0.000164177132461418
0.95,0.0001493540780384
0.95,0.00013577015942845
0.95,0.000123331675162319
0.955,0.0066912245188901
0.955,0.00761446481000405
0.955,0.00858131272487496
0.955,0.00958754979127485
0.955,0.010628711566381
0.955,0.0117001190868246
0.955,0.0127969142087084
0.955,0.0139140978278307
0.955,0.0150465699590867
0.955,0.0161891706970208
0.955,0.0173367211615693
0.955,0.018484063639776
0.955,0.0196261002537087
0.955,0.0207578296070027
0.955,0.0218743809808421
0.955,0.0229710457598386
0.955,0.0240433058664723
0.955,0.0250868590683548
0.955,0.0260976410956495
0.955,0.0270718445662498
0.955,0.0280059347658202
0.955,0.0288966623694271
0.955,0.0297410732209113
0.955,0.0305365153108132
0.955,0.0312806431100569
0.955,0.0319714194224939
0.955,0.0326071149441526
0.955,0.0331863056938106
0.955,0.0337078685054769
0.955,0.0341709747594265
0.955,0.0345750825277244
0.955,0.0349199273096779
0.955,0.0352055115190376
0.955,0.0354320928943235
0.955,0.035600171975532
0.955,0.0357104788095743
0.955,0.0357639590101005
0.955,0.035761759319648
0.955,0.0357052127923288
0.955,0.0355958237187216
0.955,0.035435252403908
0.955,0.0352252999023931
0.955,0.0349678928062768
0.955,0.0346650681754698
0.955,0.0343189586890912
0.955,0.0339317781098796
0.955,0.0335058070760148
0.955,0.0330433793700254
0.955,0.0325468686266498
0.955,0.0320186755858698
0.955,0.0314612159081716
0.955,0.0308769085927926
0.955,0.0302681650273423
0.955,0.0296373786884094
0.955,0.0289869155198376
0.955,0.0283191049907116
0.955,0.0276362318456962
0.955,0.0269405285544806
0.955,0.0262341684532181
0.955,0.0255192595740399
0.955,0.0247978391610921
0.955,0.0240718688444773
0.955,0.0233432304818795
0.955,0.0226137226240939
0.955,0.0218850575990419
0.955,0.0211588591887095
0.955,0.0204366608714087
0.955,0.0197199046057189
0.955,0.0190099401267744
0.955,0.0183080247266039
0.955,0.0176153234878389
0.955,0.0169329099417576
0.955,0.0162617671174979
0.955,0.0156027889532275
0.955,0.0149567820344467
0.955,0.0143244676358708
0.955,0.0137064840626387
0.955,0.0131033891314972
0.955,0.0125156629787737
0.955,0.0119437109569017
0.955,0.0113878667897488
0.955,0.0108483957279242
0.955,0.0103254978765724
0.955,0.00981931166055672
0.955,0.00932991704434383
0.955,0.00885733949852185
0.955,0.00840155285543454
0.955,0.00796248333457283
0.955,0.00754001265938342
0.955,0.00713398187472247
0.955,0.00674419341509758
0.955,0.00637041689366935
0.955,0.0060123899674398
0.955,0.00566982258215121
0.955,0.00534239941615411
0.955,0.00502978349467531
0.955,0.0047316185477011
0.955,0.00444753166089806
0.955,0.00417713600673864
0.955,0.00392003313483702
0.955,0.00367581521499583
0.955,0.00344406746310089
0.955,0.00322437035094159
0.955,0.0030163009011086
0.955,0.00281943369238413
0.955,0.00263334515465385
0.955,0.00245761238863729
0.955,0.00229181596475181
0.955,0.00213554174781461
0.955,0.00198837782184524
0.955,0.00184992214812452
0.955,0.00171977814123392
0.955,0.00159755991090971
0.955,0.00148288685542686
0.955,0.00137539175325507
0.955,0.00127471429725734
0.955,0.00118050490675392
0.955,0.00109242887288219
0.955,0.0010101532456892
0.955,0.000933371184667298
0.955,0.000861772822346785
0.955,0.00079506677190877
0.955,0.000732972121109565
0.955,0.000675218730809668
0.955,0.000621550554128492
0.955,0.00057172136217698
0.955,0.000525496911703893
0.955,0.000482648039912936
0.955,0.00044296263356669
0.955,0.000406238518147806
0.955,0.000372284536880763
0.955,0.000340916398178681
0.955,0.00031195953462726
0.955,0.000285252340766373
0.955,0.000260638689045134
0.955,0.000237972893806226
0.955,0.000217119660979481
0.955,0.000197952333072848
0.955,0.000180343915755721
0.955,0.000164176817686545
0.955,0.00014935486137535
0.955,0.000135770148531389
0.955,0.000123331675463856
0.96,0.00669122451889008
0.96,0.00761446481000443
0.96,0.00858131272487482
0.96,0.00958754979127459
0.96,0.0106287115663809
0.96,0.0117001190868246
0.96,0.0127969142087082
0.96,0.0139140978278305
0.96,0.0150465699590871
0.96,0.0161891706970213
0.96,0.0173367211615695
0.96,0.0184840636397761
0.96,0.0196261002536987
0.96,0.0207578296070035
0.96,0.02187438098084
0.96,0.0229710457598411
0.96,0.0240433058664749
0.96,0.0250868590683839
0.96,0.0260976410956534
0.96,0.0270718445662151
0.96,0.0280059347658084
0.96,0.0288966623694114
0.96,0.0297410732208919
0.96,0.0305365153114113
0.96,0.0312806431088412
0.96,0.031971419422488
0.96,0.032607114944149
0.96,0.0331863056937792
0.96,0.0337078685054688
0.96,0.0341709747594263
0.96,0.0345750825279927
0.96,0.0349199273100577
0.96,0.0352055115191802
0.96,0.0354320928939327
0.96,0.0356001719755332
0.96,0.0357104788095752
0.96,0.0357639590101016
0.96,0.035761759319649
0.96,0.0357052127923244
0.96,0.03559582371872
0.96,0.0354352524039178
0.96,0.0352252999023634
0.96,0.0349678928062786
0.96,0.0346650681754735
0.96,0.0343189586916126
0.96,0.0339317781098855
0.96,0.0335058070762007
0.96,0.0330433793698441
0.96,0.0325468686266394
0.96,0.0320186755858672
0.96,0.0314612159081843
0.96,0.0308769085927889
0.96,0.0302681650269217
0.96,0.0296373786883177
0.96,0.0289869155197349
0.96,0.0283191049902439
0.96,0.02763623184558
0.96,0.0269405285545881
0.96,0.0262341684532734
0.96,0.0255192595751358
0.96,0.0247978391611572
0.96,0.0240718688443682
0.96,0.0233432304818798
0.96,0.022613722624103
0.96,0.0218850575990567
0.96,0.021158859188701
0.96,0.0204366608714031
0.96,0.0197199046057159
0.96,0.0190099401268233
0.96,0.0183080247266677
0.96,0.0176153234879105
0.96,0.0169329099418473
0.96,0.016261767117482
0.96,0.0156027889535346
0.96,0.0149567820392633
0.96,0.0143244676491709
0.96,0.0137064840504901
0.96,0.0131033891219543
0.96,0.0125156629745597
0.96,0.0119437109582562
0.96,0.011387866788042
0.96,0.0108483957281261
0.96,0.0103254978938353
0.96,0.00981931165728545
0.96,0.00932991704370234
0.96,0.00885733949738365
0.96,0.00840155290137046
0.96,0.00796248333025762
0.96,0.00754001263778958
0.96,0.00713398179278024
0.96,0.00674419366623402
0.96,0.0063704168896872
0.96,0.00601238994153674
0.96,0.00566982256446646
0.96,0.00534239941614323
0.96,0.00502978349401473
0.96,0.00473161853349224
0.96,0.0044475316666126
0.96,0.00417713600610781
0.96,0.00392003315486944
0.96,0.00367581538876993
0.96,0.00344406773416783
0.96,0.00322437040208179
0.96,0.00301630089491955
0.96,0.00281943375439586
0.96,0.00263334520866931
0.96,0.00245761243047382
0.96,0.00229181597797012
0.96,0.0021355417040021
0.96,0.00198837798059248
0.96,0.00184992216184865
0.96,0.00171977892740194
0.96,0.00159755988511789
0.96,0.0014828870383039
0.96,0.00137539124660502
0.96,0.00127471404135426
0.96,0.00118050572904083
0.96,0.00109242878414562
0.96,0.00101015426923001
0.96,0.000933371108369663
0.96,0.000861772806421301
0.96,0.000795066930583843
0.96,0.000732972265182319
0.96,0.000675219023074325
0.96,0.000621551175963519
0.96,0.000571720792282848
0.96,0.000525497215577264
0.96,0.000482648235871297
0.96,0.000442962656219237
0.96,0.000406238824055105
0.96,0.000372284196851869
0.96,0.000340916920972045
0.96,0.000311959881770907
0.96,0.000285252525948465
0.96,0.000260639022271469
0.96,0.000237973257268376
0.96,0.000217119613234562
0.96,0.000197909275649
0.96,0.000180344034378166
0.96,0.000164177216949835
0.96,0.000149354425635018
0.96,0.00013577012932986
0.96,0.000123331673334448
0.96,0.000111949568985192
0.965,0.00669122451889586
0.965,0.00761446481000441
0.965,0.00858131272487462
0.965,0.00958754979127303
0.965,0.0106287115663807
0.965,0.0117001190868244
0.965,0.012796914208708
0.965,0.0139140978278308
0.965,0.0150465699590871
0.965,0.016189170697018
0.965,0.0173367211615625
0.965,0.0184840636397761
0.965,0.0196261002536898
0.965,0.0207578296069996
0.965,0.021874380980838
0.965,0.0229710457598482
0.965,0.0240433058665327
0.965,0.0250868590683594
0.965,0.0260976410956386
0.965,0.0270718445662084
0.965,0.0280059347657975
0.965,0.0288966623693971
0.965,0.0297410732208747
0.965,0.0305365153114102
0.965,0.0312806431100513
0.965,0.0319714194225056
0.965,0.032607114944156
0.965,0.0331863056937577
0.965,0.0337078685054493
0.965,0.034170974757382
0.965,0.0345750825283526
0.965,0.0349199273087581
0.965,0.0352055115190401
0.965,0.0354320928939342
0.965,0.0356001719755345
0.965,0.0357104788079679
0.965,0.0357639590101043
0.965,0.0357617593196436
0.965,0.0357052127911913
0.965,0.0355958237187285
0.965,0.0354352524039132
0.965,0.0352252999023983
0.965,0.0349678928062758
0.965,0.0346650681754722
0.965,0.0343189586916127
0.965,0.0339317781098831
0.965,0.0335058070762052
0.965,0.0330433793700396
0.965,0.0325468686266466
0.965,0.0320186755858942
0.965,0.0314612159082043
0.965,0.0308769085928
0.965,0.0302681650269008
0.965,0.0296373786877134
0.965,0.028986915519028
0.965,0.0283191049901816
0.965,0.027636231845573
0.965,0.0269405285546182
0.965,0.0262341684534321
0.965,0.0255192595749454
0.965,0.0247978391608423
0.965,0.0240718242405764
0.965,0.0233432304818603
0.965,0.0226137226240805
0.965,0.0218850575990507
0.965,0.0211588591887091
0.965,0.0204366608713857
0.965,0.0197199046057093
0.965,0.0190099401268154
0.965,0.018308024726658
0.965,0.0176153234879158
0.965,0.016932909941858
0.965,0.0162617671176023
0.965,0.0156027889536847
0.965,0.0149567820392542
0.965,0.0143244676545399
0.965,0.0137064840798722
0.965,0.0131033891075824
0.965,0.012515662952281
0.965,0.0119437109535457
0.965,0.0113878667885456
0.965,0.0108483957266278
0.965,0.0103254978937088
0.965,0.00981931167496408
0.965,0.00932991704353769
0.965,0.00885733949511003
0.965,0.00840155289816169
0.965,0.00796248337932637
0.965,0.00754001263463255
0.965,0.0071339815678888
0.965,0.00674419358172584
0.965,0.00637041704672514
0.965,0.00601238992919817
0.965,0.00566982242392911
0.965,0.00534239941596493
0.965,0.00502978351033123
0.965,0.00473161852959736
0.965,0.00444753166654732
0.965,0.00417713601291236
0.965,0.00392003315417444
0.965,0.00367581541927642
0.965,0.00344406777849815
0.965,0.00322437037536427
0.965,0.00301630053108926
0.965,0.00281943381282646
0.965,0.00263334526084291
0.965,0.00245761249582999
0.965,0.00229181605783801
0.965,0.00213554076251921
0.965,0.0019883779660621
0.965,0.00184992221321534
0.965,0.00171977889979669
0.965,0.00159755960338193
0.965,0.0014828874071775
0.965,0.00137539117422403
0.965,0.00127471383737365
0.965,0.00118050547293125
0.965,0.00109242848587177
0.965,0.00101015418288797
0.965,0.000933371127635363
0.965,0.000861772534890282
0.965,0.000795067093329438
0.965,0.000732972414613675
0.965,0.000675220096257201
0.965,0.000621551228742856
0.965,0.000571722122781892
0.965,0.000525496224047961
0.965,0.000482647779430412
0.965,0.00044296315005754
0.965,0.000406238987749497
0.965,0.000372283844354282
0.965,0.000340916621393461
0.965,0.000311960225225505
0.965,0.000285251680744114
0.965,0.00026063923930808
0.965,0.000237974445091993
0.965,0.000217116241219895
0.965,0.000197949650265983
0.965,0.000180343367658153
0.965,0.00016417885079445
0.965,0.000149353654275597
0.965,0.000135770404364965
0.965,0.000123331689369621
0.965,0.000111951310858061
0.97,0.00581553772359258
0.97,0.00669122451889555
0.97,0.00761446480999819
0.97,0.00858131272487444
0.97,0.00958754979173176
0.97,0.0106287115663806
0.97,0.0117001190868243
0.97,0.012796914208708
0.97,0.0139140978278309
0.97,0.0150465699590853
0.97,0.0161891706970211
0.97,0.0173367211615618
0.97,0.0184840636397766
0.97,0.0196261002536925
0.97,0.020757829607
0.97,0.0218743809808393
0.97,0.0229710457598496
0.97,0.0240433058664818
0.97,0.0250868590683587
0.97,0.0260976410956369
0.97,0.0270718445662019
0.97,0.0280059347657873
0.97,0.0288966623693839
0.97,0.0297410732212507
0.97,0.0305365153107659
0.97,0.0312806431100654
0.97,0.0319714194225031
0.97,0.0326071149441212
0.97,0.0331863056937145
0.97,0.033707868505447
0.97,0.0341709747597638
0.97,0.0345750825100622
0.97,0.0349199273095363
0.97,0.0352055115190416
0.97,0.0354320928939352
0.97,0.0356001719755352
0.97,0.0357104788095784
0.97,0.0357639590100965
0.97,0.0357617593196411
0.97,0.0357052127923272
0.97,0.0355958237187247
0.97,0.0354352524038775
0.97,0.0352252999024002
0.97,0.0349678928062802
0.97,0.0346650681754804
0.97,0.0343189586916209
0.97,0.0339317781098987
0.97,0.033505807076218
0.97,0.0330433793700312
0.97,0.0325468686266721
0.97,0.032018675585918
0.97,0.0314612159082266
0.97,0.0308769085928272
0.97,0.030268165026864
0.97,0.02963737868766
0.97,0.0289869155189546
0.97,0.0283191049893198
0.97,0.0276362318449897
0.97,0.0269405285550068
0.97,0.0262341684534069
0.97,0.0255192595748545
0.97,0.0247978391607367
0.97,0.0240718688440161
0.97,0.0233432304814721
0.97,0.0226137226240694
0.97,0.0218850575990177
0.97,0.0211588591886717
0.97,0.0204366608713704
0.97,0.0197199046056916
0.97,0.0190099401267595
0.97,0.0183080247265879
0.97,0.0176153234879436
0.97,0.0169329099418779
0.97,0.0162617671176093
0.97,0.0156027889536887
0.97,0.0149567820392492
0.97,0.0143244676545207
0.97,0.0137064840798553
0.97,0.0131033891340822
0.97,0.0125156629344303
0.97,0.0119437109416732
0.97,0.0113878667834225
0.97,0.0108483957276398
0.97,0.0103254978934201
0.97,0.00981931167491312
0.97,0.00932991715866016
0.97,0.00885733949353085
0.97,0.00840155289378608
0.97,0.00796248337325123
0.97,0.00754001268580273
0.97,0.00713396146989731
0.97,0.00674419354364741
0.97,0.00637041709406616
0.97,0.00601238993739428
0.97,0.00566982240044678
0.97,0.00534239926388302
0.97,0.00502978351015004
0.97,0.00473161853207782
0.97,0.00444753164837786
0.97,0.00417713601296232
0.97,0.00392003316233125
0.97,0.00367581541722828
0.97,0.00344406798384478
0.97,0.00322437068535586
0.97,0.00301630052893542
0.97,0.00281943379609673
0.97,0.00263334537173443
0.97,0.00245761255432586
0.97,0.00229181609896401
0.97,0.00213554077831235
0.97,0.00198837793799189
0.97,0.00184992238870318
0.97,0.00171977890725028
0.97,0.00159756043216142
0.97,0.0014828873934063
0.97,0.00137539150633725
0.97,0.00127471332275375
0.97,0.00118050523517788
0.97,0.00109242817544475
0.97,0.00101015581229658
0.97,0.000933371965276431
0.97,0.000861772424534557
0.97,0.000795067258556159
0.97,0.000732972566775736
0.97,0.000675220257385867
0.97,0.000621551445808555
0.97,0.000571721789213386
0.97,0.00052549568361715
0.97,0.000482648335642377
0.97,0.00044296331573257
0.97,0.000406239315057011
0.97,0.000372283641020044
0.97,0.000340915235071737
0.97,0.000311960375134479
0.97,0.000285252214590859
0.97,0.000260639419398689
0.97,0.000237974523042972
0.97,0.000217116543196116
0.97,0.000197949122381136
0.97,0.000180342310641901
0.97,0.000164180568925421
0.97,0.000149352997112828
0.97,0.000135770592372797
0.97,0.0001233271969725
0.97,0.000111951311270175
0.975,0.00581553772359257
0.975,0.00669122451889569
0.975,0.00761446481004738
0.975,0.00858131272487425
0.975,0.00958754979127391
0.975,0.0106287115663806
0.975,0.0117001190868243
0.975,0.0127969142087078
0.975,0.0139140978278309
0.975,0.0150465699590869
0.975,0.0161891706970212
0.975,0.0173367211615706
0.975,0.0184840636397684
0.975,0.0196261002536915
0.975,0.0207578296069896
0.975,0.0218743809808409
0.975,0.0229710457598505
0.975,0.0240433058664824
0.975,0.0250868590683578
0.975,0.0260976410956332
0.975,0.0270718445661956
0.975,0.0280059347657786
0.975,0.0288966623693719
0.975,0.0297410732212493
0.975,0.030536515311334
0.975,0.0312806431100634
0.975,0.0319714194224786
0.975,0.0326071149440937
0.975,0.033186305693731
0.975,0.0337078685057659
0.975,0.0341709747594257
0.975,0.0345750825107832
0.975,0.0349199273096801
0.975,0.0352055115190426
0.975,0.0354320928939363
0.975,0.0356001719755323
0.975,0.0357104788095508
0.975,0.0357639590100964
0.975,0.035761759319649
0.975,0.0357052127923277
0.975,0.0355958237187264
0.975,0.0354352524039154
0.975,0.0352252999024036
0.975,0.0349678928062782
0.975,0.034665068175486
0.975,0.0343189586916339
0.975,0.0339317781099123
0.975,0.0335058070762283
0.975,0.0330433793700634
0.975,0.0325468686267046
0.975,0.0320186755859533
0.975,0.031461215908271
0.975,0.0308769085928934
0.975,0.030268165026852
0.975,0.029637378687462
0.975,0.0289869155189394
0.975,0.028319104989542
0.975,0.0276362318449048
0.975,0.0269405285537875
0.975,0.0262341684534906
0.975,0.0255192595748364
0.975,0.0247978391607026
0.975,0.0240718688439502
0.975,0.0233432304813973
0.975,0.0226137226234451
0.975,0.0218850575990176
0.975,0.0211588591886663
0.975,0.0204366608713455
0.975,0.019719904605631
0.975,0.0190099401267858
0.975,0.0183080247266136
0.975,0.0176153234879723
0.975,0.0169329099418956
0.975,0.0162617671176232
0.975,0.0156027889536886
0.975,0.0149567820392631
0.975,0.0143244676545228
0.975,0.0137064840798329
0.975,0.0131033891341885
0.975,0.0125156629500495
0.975,0.0119437109268463
0.975,0.0113878667691295
0.975,0.0108483957219927
0.975,0.0103254978987056
0.975,0.00981931167397965
0.975,0.00932991715929365
0.975,0.00885733949103518
0.975,0.00840155288888866
0.975,0.00796248336642713
0.975,0.00754001267691939
0.975,0.00713398161851275
0.975,0.00674419360919054
0.975,0.00637041705348351
0.975,0.00601239017432809
0.975,0.00566982239968672
0.975,0.0053423992269872
0.975,0.00502978351029904
0.975,0.00473161854777127
0.975,0.00444753164742862
0.975,0.00417713600722291
0.975,0.00392003316217249
0.975,0.00367581541855144
0.975,0.00344406797699937
0.975,0.00322437086949923
0.975,0.00301630064153935
0.975,0.00281943350077518
0.975,0.00263334534197446
0.975,0.00245761276694112
0.975,0.00229181616108876
0.975,0.00213554085334633
0.975,0.00198837696867993
0.975,0.00184992234819825
0.975,0.00171977895440634
0.975,0.00159756039554027
0.975,0.00148288818985653
0.975,0.00137539165665124
0.975,0.00127471325148232
0.975,0.00118050503947198
0.975,0.00109242791458031
0.975,0.00101015549334349
0.975,0.000933372068477878
0.975,0.000861772415168494
0.975,0.000795066625688623
0.975,0.000732972724048819
0.975,0.00067522043860424
0.975,0.000621551852479474
0.975,0.00057172157176022
0.975,0.000525495166597167
0.975,0.000482647371677913
0.975,0.000442963004469554
0.975,0.000406239587493751
0.975,0.000372283853159239
0.975,0.000340914259774561
0.975,0.000311959750319168
0.975,0.000285252554887983
0.975,0.00026063966405232
0.975,0.000237974804095487
0.975,0.000217121088435412
0.975,0.000197949080213089
0.975,0.000180301422469498
0.975,0.000164181132162433
0.975,0.000149353381334372
0.975,0.000135770251775025
0.975,0.000123331607580823
0.975,0.00011194597186881
0.98,0.0058155377235975
0.98,0.00669122451888973
0.98,0.00761446480999784
0.98,0.00858131272487405
0.98,0.00958754979127376
0.98,0.0106287115663805
0.98,0.0117001190868244
0.98,0.0127969142087078
0.98,0.0139140978278309
0.98,0.0150465699590868
0.98,0.0161891706970214
0.98,0.0173367211615708
0.98,0.0184840636397595
0.98,0.0196261002536932
0.98,0.0207578296070061
0.98,0.0218743809808375
0.98,0.0229710457598519
0.98,0.0240433058666429
0.98,0.0250868590685362
0.98,0.0260976410960081
0.98,0.027071844566175
0.98,0.0280059347657699
0.98,0.0288966623693609
0.98,0.0297410732212467
0.98,0.0305365153114169
0.98,0.0312806431100421
0.98,0.0319714194224521
0.98,0.0326071149441057
0.98,0.033186305694046
0.98,0.033707868505425
0.98,0.0341709747594287
0.98,0.0345750825279068
0.98,0.0349199273096813
0.98,0.0352055115190405
0.98,0.0354320928939337
0.98,0.0356001719755299
0.98,0.0357104788095709
0.98,0.0357639590101032
0.98,0.0357617593196494
0.98,0.0357052127923289
0.98,0.0355958237186932
0.98,0.0354352524039183
0.98,0.035225299902407
0.98,0.0349678928062913
0.98,0.0346650681754961
0.98,0.0343189586916448
0.98,0.0339317781099213
0.98,0.0335058070762413
0.98,0.0330433793700949
0.98,0.0325468686267392
0.98,0.0320186755859994
0.98,0.0314612159083329
0.98,0.0308769085929744
0.98,0.0302681650268797
0.98,0.0296373786876595
0.98,0.0289869165453309
0.98,0.0283191049895052
0.98,0.027636231887325
0.98,0.0269405285536979
0.98,0.0262341684517801
0.98,0.025519259574875
0.98,0.024797839160707
0.98,0.0240718688438825
0.98,0.0233432304812508
0.98,0.0226137226232714
0.98,0.0218850575980712
0.98,0.0211588591875654
0.98,0.0204366608710386
0.98,0.0197199046052364
0.98,0.0190099401262663
0.98,0.0183080247265923
0.98,0.0176153234880961
0.98,0.0169329099420266
0.98,0.0162617671177482
0.98,0.0156027889538143
0.98,0.0149567820393631
0.98,0.0143244676546259
0.98,0.0137064840799388
0.98,0.0131033891344075
0.98,0.0125156629658614
0.98,0.0119437109237769
0.98,0.0113878667856275
0.98,0.010848395705842
0.98,0.0103254978922799
0.98,0.00981931168131644
0.98,0.0093299171599126
0.98,0.00885733951869627
0.98,0.00840155288595956
0.98,0.00796248335792349
0.98,0.00754001266718873
0.98,0.00713398160652901
0.98,0.00674419338310228
0.98,0.00637041712241349
0.98,0.00601239014488919
0.98,0.00566982249733616
0.98,0.00534239921448454
0.98,0.00502978329740866
0.98,0.00473161854783322
0.98,0.00444753166671852
0.98,0.00417713598927216
0.98,0.0039200331622673
0.98,0.00367581542582296
0.98,0.00344406797630636
0.98,0.00322437093794536
0.98,0.00301630116297225
0.98,0.00281943352265923
0.98,0.00263334533193538
0.98,0.00245761267292011
0.98,0.00229181637971321
0.98,0.00213554089255896
0.98,0.00198837702341947
0.98,0.00184992233336456
0.98,0.00171977905065335
0.98,0.00159756039479952
0.98,0.00148288799515472
0.98,0.00137539178584634
0.98,0.00127471357687825
0.98,0.00118050482151899
0.98,0.00109242771190443
0.98,0.00101015517386149
0.98,0.000933371955752271
0.98,0.000861773187167181
0.98,0.000795066433547209
0.98,0.00073297289064711
0.98,0.000675220580511393
0.98,0.00062155279179299
0.98,0.000571721742485209
0.98,0.000525494773919277
0.98,0.000482646812834497
0.98,0.000442963002888153
0.98,0.000406239742754444
0.98,0.000372284036485038
0.98,0.000340914649724411
0.98,0.000311960026050162
0.98,0.000285252836461858
0.98,0.000260743691729459
0.98,0.000237975008545277
0.98,0.000217121728133929
0.98,0.000197949364145966
0.98,0.000180339721774558
0.98,0.000164179965575606
0.98,0.000149355057911027
0.98,0.000135769456956591
0.98,0.000123306253593913
0.98,0.00011195132311359
0.98,0.00010154732906642
0.985,0.00499105665960463
0.985,0.00581553772359782
0.985,0.00669122451888957
0.985,0.00761446480999768
0.985,0.0085813127248738
0.985,0.0095875497932967
0.985,0.0106287115663806
0.985,0.0117001190868244
0.985,0.012796914208708
0.985,0.0139140978278311
0.985,0.0150465699590868
0.985,0.0161891706970216
0.985,0.0173367211615649
0.985,0.0184840636397698
0.985,0.0196261002536956
0.985,0.0207578296070001
0.985,0.0218743809808923
0.985,0.0229710457598532
0.985,0.0240433058663899
0.985,0.0250868590682887
0.985,0.0260976410955963
0.985,0.0270718445661998
0.985,0.0280059347658291
0.985,0.028896662369604
0.985,0.029741073220733
0.985,0.0305365153114143
0.985,0.0312806431100377
0.985,0.0319714194227238
0.985,0.0326071149443848
0.985,0.0331863056935986
0.985,0.0337078685054248
0.985,0.0341709747487735
0.985,0.0345750825279948
0.985,0.0349199273096795
0.985,0.035205511519041
0.985,0.0354320928939323
0.985,0.0356001719755291
0.985,0.0357104788095768
0.985,0.035763959010105
0.985,0.0357617593196495
0.985,0.0357052127923302
0.985,0.0355958237187297
0.985,0.0354352524039214
0.985,0.0352252999024115
0.985,0.0349678928062973
0.985,0.034665068175504
0.985,0.0343189586916498
0.985,0.0339317781099466
0.985,0.0335058070762682
0.985,0.0330433793701235
0.985,0.0325468686267789
0.985,0.0320186755860551
0.985,0.0314612159084099
0.985,0.0308769085930582
0.985,0.0302681650269207
0.985,0.02963737868803
0.985,0.0289869155191846
0.985,0.0283191049895116
0.985,0.0276362318442562
0.985,0.0269405285536468
0.985,0.0262341683727835
0.985,0.0255192595744825
0.985,0.0247978391607382
0.985,0.0240718688439203
0.985,0.023343230481254
0.985,0.0226137226232249
0.985,0.021885057598979
0.985,0.0211588591884712
0.985,0.0204366607391715
0.985,0.019719904603603
0.985,0.0190099401262251
0.985,0.0183080247259716
0.985,0.017615323487199
0.985,0.0169329099410066
0.985,0.0162617671167319
0.985,0.0156027889538757
0.985,0.0149567820394306
0.985,0.0143244676546646
0.985,0.0137064840799724
0.985,0.0131033891343876
0.985,0.0125156629659632
0.985,0.0119437109569277
0.985,0.0113878667636463
0.985,0.0108483956404266
0.985,0.0103254978738384
0.985,0.00981931167337291
0.985,0.00932991716896103
0.985,0.0088573396277084
0.985,0.00840155291292255
0.985,0.00796248335408767
0.985,0.0075400108355077
0.985,0.00713398159319056
0.985,0.00674419336776833
0.985,0.00637041711797637
0.985,0.00601239019879429
0.985,0.0056698226565941
0.985,0.00534239913989532
0.985,0.00502978329577441
0.985,0.00473161854762316
0.985,0.00444753166673872
0.985,0.00417706786712979
0.985,0.0039200331377891
0.985,0.00367581542582673
0.985,0.00344406798554409
0.985,0.00322437093603334
0.985,0.00301630121157714
0.985,0.00281943368191784
0.985,0.00263334494809375
0.985,0.00245761264873701
0.985,0.00229181634842135
0.985,0.00213554095412949
0.985,0.00198837705318744
0.985,0.00184992234684844
0.985,0.00171977909939325
0.985,0.00159756043641912
0.985,0.00148288794255702
0.985,0.00137539285342858
0.985,0.00127471373672061
0.985,0.00118050444569451
0.985,0.00109242750700922
0.985,0.00101015490470546
0.985,0.00093337162745355
0.985,0.000861773462914162
0.985,0.000795066383880272
0.985,0.000732973118434899
0.985,0.000675220729867032
0.985,0.000621552909435108
0.985,0.000571722073447578
0.985,0.000525494446280028
0.985,0.000482646268495923
0.985,0.000442963358071591
0.985,0.000406239583163881
0.985,0.000372284215526264
0.985,0.000340914717328999
0.985,0.000311959604386569
0.985,0.000285252960727789
0.985,0.000260639385861072
0.985,0.000237975223533748
0.985,0.000217121703768086
0.985,0.000197949878331993
0.985,0.000180339225330783
0.985,0.000164178931828296
0.985,0.000149356808642143
0.985,0.000135768673610315
0.985,0.000123332067311299
0.985,0.000111946700722676
0.985,0.000101547358693832
0.99,0.00499105665960465
0.99,0.00581553772359735
0.99,0.00669122451888938
0.99,0.00761446480999751
0.99,0.00858131272487357
0.99,0.00958754979127363
0.99,0.0106287115663808
0.99,0.0117001190868243
0.99,0.0127969142087081
0.99,0.0139140978278309
0.99,0.0150465699590868
0.99,0.0161891706970218
0.99,0.0173367211615653
0.99,0.018484063639771
0.99,0.0196261002536964
0.99,0.0207578296069881
0.99,0.0218743809808455
0.99,0.0229710457597634
0.99,0.0240433058664119
0.99,0.0250868590683125
0.99,0.0260976410956208
0.99,0.0270718445662228
0.99,0.0280059347658473
0.99,0.0288966623697428
0.99,0.0297410732214401
0.99,0.0305365153116139
0.99,0.031280643110261
0.99,0.0319714194227162
0.99,0.0326071149440271
0.99,0.0331863056937481
0.99,0.0337078685054492
0.99,0.0341709747488217
0.99,0.0345750825279957
0.99,0.0349199273096802
0.99,0.0352055115190393
0.99,0.0354320928940846
0.99,0.0356001719755342
0.99,0.0357104788095772
0.99,0.0357639590101054
0.99,0.0357617593196498
0.99,0.0357052128941894
0.99,0.0355958237187314
0.99,0.0354352524039243
0.99,0.0352252999024156
0.99,0.034967892806303
0.99,0.0346650681755066
0.99,0.0343189586916697
0.99,0.0339317781099523
0.99,0.0335058070762892
0.99,0.0330433793701345
0.99,0.0325468686267777
0.99,0.0320186755860657
0.99,0.0314612159084567
0.99,0.0308769085929055
0.99,0.0302681650270912
0.99,0.0296373786879112
0.99,0.0289869155191889
0.99,0.0283191049894957
0.99,0.0276362318442449
0.99,0.0269405285536466
0.99,0.0262341684515572
0.99,0.0255192595725487
0.99,0.0247978391608096
0.99,0.0240718688440074
0.99,0.0233432304813532
0.99,0.0226137226233306
0.99,0.0218850575981846
0.99,0.0211588591875668
0.99,0.0204366608696578
0.99,0.0197199046051005
0.99,0.0190099401259751
0.99,0.0183080238550415
0.99,0.0176153234871955
0.99,0.0169329099409404
0.99,0.0162617671164783
0.99,0.0156027889524847
0.99,0.0149567820069513
0.99,0.0143244676152405
0.99,0.0137064840347314
0.99,0.0131033890811648
0.99,0.0125156629052829
0.99,0.011943710884522
0.99,0.0113878666842673
0.99,0.0108483956015062
0.99,0.0103254977764189
0.99,0.00981931153513804
0.99,0.00932991703101049
0.99,0.00885733950225043
0.99,0.00840155276493237
0.99,0.00796248335213789
0.99,0.00754001264948267
0.99,0.00713398157803335
0.99,0.00674419335071974
0.99,0.00637041710250674
0.99,0.00601239018719468
0.99,0.00566982271422378
0.99,0.00534239931243574
0.99,0.00502978319436309
0.99,0.00473161832931068
0.99,0.00444753166676759
0.99,0.00417713601042835
0.99,0.003920033141803
0.99,0.00367581542195161
0.99,0.00344406798530761
0.99,0.0032243709378954
0.99,0.00301630120813545
0.99,0.002819434333585
0.99,0.00263334500176637
0.99,0.0024576126454452
0.99,0.00229181630416675
0.99,0.00213554114169345
0.99,0.00198837708928568
0.99,0.00184992139356033
0.99,0.00171977909297127
0.99,0.00159756052828786
0.99,0.00148288793090079
0.99,0.00137539243687113
0.99,0.00127471484325281
0.99,0.00118050475693887
0.99,0.0010924272971371
0.99,0.00101015469802457
0.99,0.000933371298837082
0.99,0.000861773244195341
0.99,0.000795067079837342
0.99,0.000732972234069207
0.99,0.000675220891213302
0.99,0.000621553039272804
0.99,0.000571723039428429
0.99,0.000525487151462167
0.99,0.000482645825702566
0.99,0.000442962328365049
0.99,0.000406239580326595
0.99,0.000372284794580846
0.99,0.000340914972130957
0.99,0.000311958812248214
0.99,0.000285252852493034
0.99,0.000260639694992459
0.99,0.000237975539586266
0.99,0.000217121947575283
0.99,0.000197946971808971
0.99,0.000180339185240186
0.99,0.000164177462148363
0.99,0.000149357389204852
0.99,0.00013576897511669
0.99,0.000123331893451706
0.99,0.000111951240719943
0.99,0.000101547327711948
0.995,0.00499105665960898
0.995,0.00581553772359217
0.995,0.00669122451888921
0.995,0.00761446480999733
0.995,0.00858131272487351
0.995,0.00958754979127369
0.995,0.0106287115663808
0.995,0.0117001190868243
0.995,0.0127969142087083
0.995,0.013914097827831
0.995,0.015046569959087
0.995,0.0161891706970174
0.995,0.0173367211615658
0.995,0.0184840636397733
0.995,0.0196261002536979
0.995,0.0207578296070158
0.995,0.0218743809807616
0.995,0.0229710457597818
0.995,0.0240433058664837
0.995,0.0250868590683525
0.995,0.0260976410956186
0.995,0.0270718445662426
0.995,0.028005934765862
0.995,0.028896662369491
0.995,0.0297410732232301
0.995,0.0305365153115987
0.995,0.0312806431102601
0.995,0.031971419422391
0.995,0.0326071149441249
0.995,0.0331863056937473
0.995,0.0337078685057415
0.995,0.0341709747593952
0.995,0.0345750825279967
0.995,0.0349199273096793
0.995,0.0352055115190399
0.995,0.0354320928939305
0.995,0.0356001719755345
0.995,0.035710478809577
0.995,0.0357639590101057
0.995,0.0357617593187774
0.995,0.0357052127894817
0.995,0.0355958237187334
0.995,0.035435252403927
0.995,0.035225299902419
0.995,0.0349678928063035
0.995,0.0346650681755227
0.995,0.0343189586916866
0.995,0.0339317781099534
0.995,0.03350580707629
0.995,0.0330433793701432
0.995,0.0325468686267767
0.995,0.0320186755861355
0.995,0.0314612159085498
0.995,0.0308769085934362
0.995,0.0302681650271708
0.995,0.0296373786879912
0.995,0.0289869155192624
0.995,0.0283191049895565
0.995,0.0276362318442757
0.995,0.0269405285536268
0.995,0.0262341684515006
0.995,0.0255192595724699
0.995,0.0247978391606931
0.995,0.0240718688440907
0.995,0.0233432304817671
0.995,0.0226137226239079
0.995,0.0218850575988997
0.995,0.0211588591878712
0.995,0.0204366608705574
0.995,0.0197199046045352
0.995,0.0190099401252766
0.995,0.0183080247260645
0.995,0.0176153234737801
0.995,0.0169329099241038
0.995,0.0162617670935986
0.995,0.015602788923656
0.995,0.0149567820024837
0.995,0.0143244676104578
0.995,0.013706484027629
0.995,0.0131033890736633
0.995,0.0125156628979259
0.995,0.0119437108783484
0.995,0.0113878666983156
0.995,0.0108483955972756
0.995,0.0103254977436849
0.995,0.00981931153439741
0.995,0.00932991699411623
0.995,0.00885733947778178
0.995,0.00840155277327015
0.995,0.0079624832013887
0.995,0.00754001245241009
0.995,0.00713398136769872
0.995,0.00674419333099752
0.995,0.00637041684373285
0.995,0.00601239017904032
0.995,0.00566982269790217
0.995,0.0053423996018398
0.995,0.00502978320809011
0.995,0.00473161820750634
0.995,0.00444753145763532
0.995,0.00417713601066194
0.995,0.0039200331474083
0.995,0.00367581539700823
0.995,0.00344406798547414
0.995,0.00322437094616279
0.995,0.00301630120739449
0.995,0.0028194344612491
0.995,0.0026333454094476
0.995,0.00245761226112728
0.995,0.00229181627660413
0.995,0.00213554110087699
0.995,0.00198837733783486
0.995,0.00184992142088447
0.995,0.00171977910828036
0.995,0.00159756060968563
0.995,0.00148288796408291
0.995,0.00137539237226858
0.995,0.00127471492026499
0.995,0.00118050494087552
0.995,0.00109242648921004
0.995,0.00101015459663967
0.995,0.000933371019055773
0.995,0.000861772909613645
0.995,0.000795067343677403
0.995,0.000732972136055388
0.995,0.000675221053908936
0.995,0.000621553153747456
0.995,0.000571723325429874
0.995,0.00052549475136332
0.995,0.000482645530311521
0.995,0.000442961709164802
0.995,0.000406240112484024
0.995,0.000372284729661221
0.995,0.000340915121342267
0.995,0.000311959114384308
0.995,0.000285252524170776
0.995,0.000260639931410012
0.995,0.000237974969898858
0.995,0.000217122150173665
0.995,0.000197947647460506
0.995,0.000180339453924816
0.995,0.000164176420424322
0.995,0.000149356669183032
0.995,0.000135770660215417
0.995,0.000123331050737363
0.995,0.000111951421629453
0.995,0.000101547339468766
0.995,9.20434714957175e-05
1,0.00422112501797985
1,0.00499105665960951
1,0.00581553772363704
1,0.00669122451888906
1,0.00761446480999721
1,0.00858131272487346
1,0.00958754979127385
1,0.0106287115663808
1,0.0117001190868245
1,0.0127969142087083
1,0.0139140978278309
1,0.0150465699590873
1,0.016189170697018
1,0.0173367211615667
1,0.0184840636397747
1,0.019626100253712
1,0.0207578296069927
1,0.0218743809807972
1,0.0229710457598552
1,0.0240433058664831
1,0.0250868590683502
1,0.026097641095615
1,0.0270718445661669
1,0.0280059347659076
1,0.0288966623697672
1,0.0297410732232415
1,0.0305365153135627
1,0.0312806431100215
1,0.0319714194224547
1,0.0326071149441235
1,0.0331863056937481
1,0.0337078684987932
1,0.0341709747594306
1,0.0345750825279494
1,0.0349199273096509
1,0.03520551151904
1,0.0354320928939346
1,0.0356001719755348
1,0.0357104788095793
1,0.0357639590101057
1,0.0357617593187608
1,0.035705212792333
1,0.0355958237187347
1,0.035435252403929
1,0.0352252999024218
1,0.0349678928063202
1,0.0346650681755295
1,0.0343189586916829
1,0.0339317781099444
1,0.0335058070762091
1,0.0330433793701755
1,0.0325468686268748
1,0.0320186755862668
1,0.0314612159087075
1,0.0308769085932121
1,0.030268165027291
1,0.0296373786881201
1,0.0289869155193569
1,0.0283191049896515
1,0.0276362318443201
1,0.0269405285537039
1,0.026234168451471
1,0.0255192595723781
1,0.0247978391581286
1,0.0240718688443667
1,0.0233432304818991
1,0.0226137226240635
1,0.0218850575991264
1,0.0211588591887957
1,0.0204366608714944
1,0.0197199046051266
1,0.0190099401167865
1,0.0183080247124446
1,0.0176153234690476
1,0.0169329099197602
1,0.0162617670903235
1,0.015602788921842
1,0.0149567820006941
1,0.0143244676086769
1,0.0137064840240991
1,0.0131033890698724
1,0.0125156628911847
1,0.0119437108568657
1,0.0113878666938466
1,0.0108483956193406
1,0.0103254977406567
1,0.00981931149972559
1,0.00932991699516683
1,0.00885733944002798
1,0.00840155287234101
1,0.0079624832186711
1,0.00753998897993768
1,0.00713398133709386
1,0.00674419308335827
1,0.00637041657746851
1,0.00601239016036215
1,0.00566982269081562
1,0.00534239955645166
1,0.0050297837391684
1,0.00473161820811785
1,0.00444753129197051
1,0.00417713600392933
1,0.00392003316500111
1,0.00367581540238082
1,0.00344406797981311
1,0.003224370945899
1,0.00301630114135598
1,0.00281943426891029
1,0.00263334586569774
1,0.00245761234456698
1,0.00229181628422559
1,0.00213554105457137
1,0.00198837730965229
1,0.00184992132984019
1,0.00171977915264354
1,0.00159756058834248
1,0.00148288802810304
1,0.00137539234763207
1,0.00127471463422579
1,0.00118050605827613
1,0.00109242699154932
1,0.0010101543211043
1,0.000933370808759992
1,0.000861772570858843
1,0.000795067226376567
1,0.000732972150715883
1,0.000675220969043488
1,0.000621553301363598
1,0.000571723348623543
1,0.000525445929871138
1,0.000482645372668067
1,0.000442961317646873
1,0.000406239513695006
1,0.00037228468177597
1,0.00034091557208038
1,0.000311959127492933
1,0.000285251712443646
1,0.000260640002744505
1,0.000237975252336042
1,0.000217122409797543
1,0.000197950990200368
1,0.000180339936119545
1,0.000164175933412558
1,0.000149355257649475
1,0.000135772462436456
1,0.000123330133105615
1,0.000111951683019029
1,0.000101547335226826
1,9.20434755666832e-05


==> data/S5.csv <==
Pvals,S1
0,NaN
0.01,NaN
0.02,NaN
0.03,NaN
0.04,NaN
0.05,NaN
0.06,NaN
0.07,NaN
0.08,NaN
0.09,NaN
0.1,NaN
0.11,NaN
0.12,NaN
0.13,NaN
0.14,NaN
0.15,NaN
0.16,NaN
0.17,NaN
0.18,NaN
0.19,NaN
0.2,NaN
0.21,NaN
0.22,NaN
0.23,NaN
0.24,NaN
0.25,NaN
0.26,NaN
0.27,NaN
0.28,NaN
0.29,NaN
0.3,NaN
0.31,NaN
0.32,NaN
0.33,NaN
0.34,NaN
0.35,NaN
0.36,NaN
0.37,0.049022627193288
0.37,0.0475809948136688
0.37,0.0461361593526909
0.37,0.0446914740192413
0.37,0.0432501271814481
0.37,0.0418151388022723
0.37,0.0403893578435583
0.37,0.0389754605892327
0.37,0.0375759498354029
0.37,0.0361931549164486
0.37,0.0348292324963781
0.37,0.0334861680958723
0.37,0.0321657782810157
0.37,0.0308697134821756
0.37,0.0295994613727983
0.37,0.0283563507691018
0.38,0.056054505894832
0.38,0.0546845774835657
0.38,0.0532924043673543
0.38,0.0518820741060221
0.38,0.0504575429953439
0.38,0.0490226271917664
0.38,0.0475809948134424
0.38,0.0461361593528069
0.38,0.0446914740184753
0.38,0.0432501271805471
0.38,0.0418151388012998
0.38,0.0403893578433492
0.38,0.0389754605886878
0.38,0.0375759498331918
0.38,0.0361931549127774
0.38,0.0348292324925111
0.38,0.0334861680902255
0.38,0.0321657782812178
0.38,0.030869713482392
0.38,0.0295994613717038
0.38,0.0283563507627561
0.38,0.0271415559931667
0.38,0.0259561016562591
0.38,0.0248008677809068
0.38,0.0236765952765938
0.38,0.0225838916379215
0.39,0.0599881985428247
0.39,0.0587106837937649
0.39,0.0573979808658822
0.39,0.056054505893454
0.39,0.0546845774824172
0.39,0.0532924043683328
0.39,0.0518820741074336
0.39,0.0504575430073252
0.39,0.0490226271934423
0.39,0.0475809948112781
0.39,0.0461361593517247
0.39,0.0446914738342311
0.39,0.0432501271802538
0.39,0.0418151388028571
0.39,0.0403893578451787
0.39,0.0389754605907298
0.39,0.0375759498368287
0.39,0.0361931549168928
0.39,0.0348292324894177
0.39,0.0334861680859954
0.39,0.0321657782814599
0.39,0.0308697134820983
0.39,0.0295994613577497
0.39,0.0283563507687725
0.39,0.0271415559945727
0.39,0.0259561016538461
0.39,0.0248008677793504
0.39,0.0236765952759035
0.39,0.022583891625839
0.39,0.0215232368936936
0.39,0.0204949897604212
0.39,0.0194993938302019
0.39,0.0185365839749814
0.4,0.0635642850652184
0.4,0.0624195946802656
0.4,0.0612260251587683
0.4,0.0599881985416539
0.4,0.0587106837940071
0.4,0.0573979808767591
0.4,0.0560545058942251
0.4,0.054684577483753
0.4,0.0532924043688025
0.4,0.0518820741078532
0.4,0.0504575430077469
0.4,0.049022627193487
0.4,0.0475809948108903
0.4,0.0461361593517808
0.4,0.0446914740194749
0.4,0.0432501271813861
0.4,0.0418151388024506
0.4,0.0403893578447942
0.4,0.0389754605903425
0.4,0.0375759498364496
0.4,0.0361931549165192
0.4,0.0348292324964607
0.4,0.0334861680957556
0.4,0.0321657782811952
0.4,0.0308697134816857
0.4,0.029599461336698
0.4,0.0283563507659209
0.4,0.027141555993361
0.4,0.0259561016483469
0.4,0.0248008677833998
0.4,0.023676595277028
0.4,0.0225838916378321
0.4,0.0215232369026379
0.4,0.020494989757405
0.4,0.0194993938244493
0.4,0.0185365839618673
0.4,0.0176065927028217
0.4,0.0167093566926587
0.41,0.0656883790665811
0.41,0.0646554383704036
0.41,0.063564285064075
0.41,0.0624195946872036
0.41,0.0612260251692417
0.41,0.0599881985428468
0.41,0.0587106837950559
0.41,0.0573979808768348
0.41,0.056054505894187
0.41,0.0546845774839626
0.41,0.0532924043687183
0.41,0.0518820741055045
0.41,0.050457543006286
0.41,0.0490226271920798
0.41,0.0475809948123948
0.41,0.0461361593511309
0.41,0.0446914740177076
0.41,0.0432501271814653
0.41,0.0418151388024144
0.41,0.0403893578447367
0.41,0.0389754605902988
0.41,0.0375759498365997
0.41,0.0361931549081216
0.41,0.0348292324851032
0.41,0.0334861680803002
0.41,0.0321657782617696
0.41,0.0308697134819294
0.41,0.0295994613718835
0.41,0.0283563507681486
0.41,0.027141555994691
0.41,0.0259561016337091
0.41,0.0248008677791821
0.41,0.023676595272303
0.41,0.0225838916373928
0.41,0.0215232369016749
0.41,0.0204949897652204
0.41,0.0194993938325361
0.41,0.0185365839670418
0.41,0.0176065926877631
0.41,0.0167093566847322
0.41,0.015844723061276
0.41,0.0150124558455391
0.41,0.0142122422831064
0.42,0.0683913209398465
0.42,0.0675609499432693
0.42,0.0666584334185278
0.42,0.0656883790630096
0.42,0.0646554383713114
0.42,0.0635642850652314
0.42,0.062419594688047
0.42,0.0612260251692329
0.42,0.0599881985425824
0.42,0.0587106837947814
0.42,0.0573979808764462
0.42,0.0560545058947623
0.42,0.0546845774838007
0.42,0.0532924043685489
0.42,0.0518820741072185
0.42,0.0504575430029798
0.42,0.0490226271885508
0.42,0.0475809948139076
0.42,0.046136159349632
0.42,0.0446914740150105
0.42,0.0432501271757108
0.42,0.0418151388027889
0.42,0.0403893578451303
0.42,0.0389754605898733
0.42,0.0375759498353834
0.42,0.0361931549152503
0.42,0.0348292324966158
0.42,0.0334861680747895
0.42,0.0321657782569806
0.42,0.0308697134825484
0.42,0.0295994613084946
0.42,0.0283563507680197
0.42,0.0271415559941524
0.42,0.0259561016125539
0.42,0.0248008677825545
0.42,0.0236765952762058
0.42,0.0225838916327338
0.42,0.0215232368925974
0.42,0.0204949897548167
0.42,0.019499393717782
0.42,0.0185365839698234
0.42,0.0176065927132207
0.42,0.0167093566263615
0.42,0.0158447230340325
0.42,0.0150124558431953
0.42,0.0142122422620494
0.42,0.0134436989800744
0.42,0.0127063781209655
0.43,0.0698175501632689
0.43,0.0691450049495731
0.43,0.0683913209310582
0.43,0.0675609499381069
0.43,0.0666584334196627
0.43,0.0656883790707687
0.43,0.0646554383716144
0.43,0.0635642850652173
0.43,0.0624195946879895
0.43,0.0612260251693899
0.43,0.0599881985431166
0.43,0.0587106837946837
0.43,0.0573979808755491
0.43,0.0560545058929401
0.43,0.0546845774837182
0.43,0.053292404367165
0.43,0.0518820741073862
0.43,0.0504575430071033
0.43,0.0490226271553013
0.43,0.0475809948139324
0.43,0.0461361593529702
0.43,0.0446914740196753
0.43,0.0432501271792665
0.43,0.0418151388019744
0.43,0.0403893578443167
0.43,0.0389754605899124
0.43,0.0375759498367422
0.43,0.0361931549168412
0.43,0.0348292324968166
0.43,0.0334861680961546
0.43,0.0321657782814542
0.43,0.030869713480324
0.43,0.0295994613702713
0.43,0.0283563507687211
0.43,0.0271415559949029
0.43,0.0259561016559861
0.43,0.0248008677747883
0.43,0.0236765952761789
0.43,0.0225838916364277
0.43,0.0215232368193004
0.43,0.020494989763794
0.43,0.0194993938311382
0.43,0.0185365839527398
0.43,0.0176065926971227
0.43,0.0167093566950932
0.43,0.0158447230604953
0.43,0.015012455847167
0.43,0.0142122422772297
0.43,0.0134436989528852
0.43,0.0127063781196228
0.43,0.0119997731832897
0.43,0.0113233249665536
0.44,0.0704046186450412
0.44,0.0698175501551467
0.44,0.0691450049499558
0.44,0.0683913209396406
0.44,0.0675609499443073
0.44,0.0666584334197813
0.44,0.0656883790707987
0.44,0.0646554383717228
0.44,0.0635642850654157
0.44,0.0624195946874499
0.44,0.0612260251687804
0.44,0.0599881985428612
0.44,0.0587106837942732
0.44,0.057397980848962
0.44,0.0560545058940116
0.44,0.054684577482884
0.44,0.0532924043675922
0.44,0.0518820740814059
0.44,0.0504575430063266
0.44,0.0490226271914496
0.44,0.047580994812703
0.44,0.0461361593520758
0.44,0.0446914740188
0.44,0.0432501271807673
0.44,0.0418151388018783
0.44,0.0403893578381865
0.44,0.038975460583945
0.44,0.0375759498367464
0.44,0.0361931549167652
0.44,0.0348292324966464
0.44,0.0334861680951144
0.44,0.0321657782807234
0.44,0.0308697134816134
0.44,0.0295994613711813
0.44,0.0283563507682284
0.44,0.0271415559934198
0.44,0.0259561016572415
0.44,0.0248008677835221
0.44,0.0236765952756633
0.44,0.0225838916361859
0.44,0.0215232369001779
0.44,0.0204949897491822
0.44,0.0194993936159223
0.44,0.0185365838465853
0.44,0.0176065927124153
0.44,0.0167093566939993
0.44,0.0158447230334642
0.44,0.015012455846353
0.44,0.014212242283369
0.44,0.0134436990004858
0.44,0.0127063781129195
0.44,0.0119997730721801
0.44,0.0113233249664879
0.44,0.0106764270292239
0.44,0.0100584311892742
0.45,0.0713056938452135
0.45,0.0709020113509383
0.45,0.0704046186453243
0.45,0.0698175501627144
0.45,0.0691450049505987
0.45,0.0683913209397599
0.45,0.0675609499442992
0.45,0.0666584334197922
0.45,0.0656883790704333
0.45,0.0646554383712409
0.45,0.0635642850649464
0.45,0.0624195946871539
0.45,0.0612260251687142
0.45,0.0599881985420226
0.45,0.0587106837938441
0.45,0.0573979808757159
0.45,0.0560545058937151
0.45,0.054684577475211
0.45,0.0532924043584755
0.45,0.0518820741054354
0.45,0.0504575430055519
0.45,0.0490226271912386
0.45,0.047580994811351
0.45,0.0461361593491942
0.45,0.0446914740147434
0.45,0.0432501271753476
0.45,0.0418151387965694
0.45,0.040389357821644
0.45,0.0389754605711121
0.45,0.0375759498134131
0.45,0.0361931548892644
0.45,0.0348292324967371
0.45,0.0334861680958378
0.45,0.0321657782811253
0.45,0.0308697134737368
0.45,0.0295994613622556
0.45,0.0283563507673565
0.45,0.0271415559931736
0.45,0.0259561016548586
0.45,0.0248008677830817
0.45,0.0236765952764676
0.45,0.0225838916375115
0.45,0.0215232369003679
0.45,0.0204949897630231
0.45,0.0194993938300536
0.45,0.0185365839679527
0.45,0.0176065926900237
0.45,0.0167093566930894
0.45,0.0158447228763468
0.45,0.0150124558445698
0.45,0.0142122422311992
0.45,0.0134436990009321
0.45,0.0127063781148429
0.45,0.0119997731889157
0.45,0.0113233249581284
0.45,0.0106764270290483
0.45,0.0100584311291398
0.45,0.00946865265195473
0.45,0.00890637513604542
0.46,0.0718167714493553
0.46,0.0716118225232786
0.46,0.071305693845179
0.46,0.0709020113584487
0.46,0.0704046186459543
0.46,0.069817550163232
0.46,0.0691450049506133
0.46,0.0683913209396649
0.46,0.067560949944081
0.46,0.0666584334195833
0.46,0.0656883790701674
0.46,0.0646554383708123
0.46,0.0635642850641996
0.46,0.0624195946866853
0.46,0.0612260251681017
0.46,0.0599881985342525
0.46,0.0587106837934666
0.46,0.0573979808762752
0.46,0.0560545058942822
0.46,0.0546845774828075
0.46,0.0532924043656228
0.46,0.0518820740986451
0.46,0.0504575429967375
0.46,0.049022627185401
0.46,0.0475809948052991
0.46,0.0461361593526793
0.46,0.044691474019366
0.46,0.0432501271813007
0.46,0.0418151388024061
0.46,0.0403893578447282
0.46,0.0389754605898446
0.46,0.0375759498359695
0.46,0.036193154916064
0.46,0.0348292324827125
0.46,0.0334861680779457
0.46,0.0321657782586594
0.46,0.0308697133728485
0.46,0.029599461275492
0.46,0.0283563507669412
0.46,0.0271415559925559
0.46,0.0259561015555049
0.46,0.0248008677800009
0.46,0.0236765952733996
0.46,0.0225838916376713
0.46,0.021523236901234
0.46,0.0204949106848907
0.46,0.0194993938293395
0.46,0.018536583967531
0.46,0.0176065927109968
0.46,0.0167093566923399
0.46,0.0158447230578224
0.46,0.0150124556474357
0.46,0.0142122420556223
0.46,0.0134436989997209
0.46,0.0127063780681809
0.46,0.0119997731875834
0.46,0.0113233249605071
0.46,0.0106764270351469
0.46,0.0100584311839249
0.46,0.00946865267193409
0.46,0.00890637507541858
0.46,0.00837085536891991
0.47,0.071917159516895
0.47,0.0718167708968101
0.47,0.0716118225240491
0.47,0.0713056938462986
0.47,0.0709020113585391
0.47,0.070404618645971
0.47,0.0698175501631274
0.47,0.0691450049503345
0.47,0.0683913209394901
0.47,0.0675609499436517
0.47,0.0666584334188905
0.47,0.0656883790696612
0.47,0.0646554383647757
0.47,0.0635642850639404
0.47,0.0624195946867293
0.47,0.0612260251682867
0.47,0.0599881985416901
0.47,0.058710683792553
0.47,0.0573979808734726
0.47,0.0560544889534909
0.47,0.0546845774835951
0.47,0.0532924043684003
0.47,0.0518820741074438
0.47,0.0504575430067007
0.47,0.0490226271930491
0.47,0.0475809948138131
0.47,0.0461361593528299
0.47,0.0446914740195173
0.47,0.0432501271814487
0.47,0.0418151388025331
0.47,0.0403893578448584
0.47,0.0389754605904262
0.47,0.0375759498365505
0.47,0.036193154916633
0.47,0.0348292324965862
0.47,0.0334861680959078
0.47,0.0321657782814888
0.47,0.0308697134823924
0.47,0.029599461371775
0.47,0.0283563507681901
0.47,0.0271415559521281
0.47,0.0259561016025266
0.47,0.0248008677140925
0.47,0.0236765950750075
0.47,0.0225838916310983
0.47,0.0215232368951487
0.47,0.020494989758195
0.47,0.0194993938324571
0.47,0.0185365839702322
0.47,0.0176065927111456
0.47,0.0167093566920132
0.47,0.0158447230570443
0.47,0.0150124558429464
0.47,0.0142122422796016
0.47,0.0134436989649476
0.47,0.0127063781175172
0.47,0.0119997731861403
0.47,0.0113233249002136
0.47,0.0106764270337223
0.47,0.0100584311853029
0.47,0.00946865265934194
0.47,0.0089063749066487
0.47,0.0083708553953552
0.47,0.00786132799439998
0.47,0.00737700949394204
0.48,0.0717921172294066
0.48,0.0719098777401392
0.48,0.0719171595172764
0.48,0.07181677145894
0.48,0.071611822524288
0.48,0.0713056938458906
0.48,0.0709020113584466
0.48,0.0704046186457901
0.48,0.0698175501629952
0.48,0.069145004949995
0.48,0.0683913209361022
0.48,0.0675609499385835
0.48,0.0666584334186742
0.48,0.0656883790695993
0.48,0.0646554383702937
0.48,0.0635642850647262
0.48,0.0624195946868822
0.48,0.0612260251679094
0.48,0.0599881985419343
0.48,0.0587106837945749
0.48,0.057397980876799
0.48,0.0560545058946852
0.48,0.0546845774838015
0.48,0.0532924043685993
0.48,0.0518820741074928
0.48,0.0504575430073042
0.48,0.0490226271932999
0.48,0.0475809948138298
0.48,0.0461361593528297
0.48,0.0446914740194386
0.48,0.0432501271813452
0.48,0.04181513880254
0.48,0.0403893578448875
0.48,0.0389754605904167
0.48,0.0375759498363655
0.48,0.0361931549163435
0.48,0.0348292324964704
0.48,0.0334861680959808
0.48,0.0321657782815389
0.48,0.0308697134825103
0.48,0.029599461372486
0.48,0.0283563507686617
0.48,0.0271415559949009
0.48,0.0259561016571415
0.48,0.0248008677833813
0.48,0.0236765952767204
0.48,0.0225838915533889
0.48,0.0215232367908866
0.48,0.0204949897544745
0.48,0.0194993938206562
0.48,0.0185365839587193
0.48,0.0176065927139017
0.48,0.0167093566905867
0.48,0.0158447230539506
0.48,0.0150124558419539
0.48,0.0142122422613722
0.48,0.013443698997007
0.48,0.012706378116045
0.48,0.0119997731819999
0.48,0.0113233249640916
0.48,0.0106764270321518
0.48,0.0100584311142409
0.48,0.00946865267603747
0.48,0.00890637513525938
0.48,0.00837085538401183
0.48,0.00786132779227966
0.48,0.0073770093238148
0.48,0.00691710246166943
0.49,0.0715613960652646
0.49,0.0717921172290468
0.49,0.0719098778072724
0.49,0.0719171595176891
0.49,0.0718167714578319
0.49,0.0716118225242315
0.49,0.0713056938461332
0.49,0.0709020113583396
0.49,0.0704046186098729
0.49,0.0698175501596426
0.49,0.0691450049495742
0.49,0.0683913209385952
0.49,0.0675609499430649
0.49,0.0666584334186403
0.49,0.0656883790695661
0.49,0.0646554383710631
0.49,0.0635642850644739
0.49,0.0624195946877675
0.49,0.0612260251668525
0.49,0.0599881985428428
0.49,0.0587106837949398
0.49,0.0573979808769043
0.49,0.0560545058949349
0.49,0.0546845774837659
0.49,0.0532924043685646
0.49,0.0518820741075877
0.49,0.0504575430073794
0.49,0.049022627193377
0.49,0.0475809948139142
0.49,0.0461361593529195
0.49,0.0446914740195959
0.49,0.0432501271815166
0.49,0.0418151388025976
0.49,0.0403893578448316
0.49,0.0389754605903981
0.49,0.0375759498365281
0.49,0.036193154916624
0.49,0.034829232496591
0.49,0.0334861680959065
0.49,0.032165778281534
0.49,0.0308697134824655
0.49,0.0295994613723911
0.49,0.0283563507686579
0.49,0.027141555994918
0.49,0.0259561016548201
0.49,0.0248008677824776
0.49,0.0236765952758765
0.49,0.0225838916377089
0.49,0.0215232369022009
0.49,0.0204949897650422
0.49,0.019499393689111
0.49,0.0185365837994684
0.49,0.0176065922954901
0.49,0.0167093566780698
0.49,0.0158447230608083
0.49,0.0150124558416238
0.49,0.0142122422775754
0.49,0.0134436989909172
0.49,0.0127063781148891
0.49,0.0119997731827792
0.49,0.0113233249622446
0.49,0.0106764270269486
0.49,0.0100584307698786
0.49,0.00946865267622687
0.49,0.00890637505313752
0.49,0.00837085539818361
0.49,0.0078613279853923
0.49,0.00737700936569596
0.49,0.00691710248019217
0.49,0.00648079938980528
0.49,0.00606728623882846
0.5,0.0707529464337797
0.5,0.0712155874264598
0.5,0.071561396065605
0.5,0.07179211723116
0.5,0.0719098778073516
0.5,0.0719171595177002
0.5,0.071816771457731
0.5,0.0716118225242048
0.5,0.0713056938454272
0.5,0.0709020113577574
0.5,0.0704046186449785
0.5,0.0698175501620635
0.5,0.0691450049495066
0.5,0.0683913209387366
0.5,0.0675609499433318
0.5,0.0666584334194148
0.5,0.0656883790702633
0.5,0.0646554383716547
0.5,0.063564285065293
0.5,0.0624195946879604
0.5,0.061226025169397
0.5,0.0599881985430609
0.5,0.0587106837950195
0.5,0.0573979808768467
0.5,0.0560545058948616
0.5,0.0546845774838085
0.5,0.0532924043685883
0.5,0.0518820741075434
0.5,0.0504575430073546
0.5,0.0490226271933478
0.5,0.0475809948131202
0.5,0.0461361593514931
0.5,0.0446914740176738
0.5,0.0432501271789956
0.5,0.0418151387993585
0.5,0.0403893578448202
0.5,0.0389754605903895
0.5,0.037575949836519
0.5,0.0361931549166116
0.5,0.0348292324965765
0.5,0.0334861680958141
0.5,0.032165778281248
0.5,0.0308697134669557
0.5,0.0295994613544578
0.5,0.0283563507481833
0.5,0.0271415559880887
0.5,0.0259561016571302
0.5,0.0248008677834529
0.5,0.0236765952769441
0.5,0.0225838916379316
0.5,0.021523236900707
0.5,0.0204949897627534
0.5,0.019499393828605
0.5,0.0185365839703859
0.5,0.0176065927138239
0.5,0.016709356474963
0.5,0.0158447230346296
0.5,0.0150124552647302
0.5,0.0142122422831723
0.5,0.0134436989868891
0.5,0.0127063780139973
0.5,0.01199977317434
0.5,0.0113233249604359
0.5,0.0106764270280137
0.5,0.0100584311877723
0.5,0.00946865259818375
0.5,0.00890637513148973
0.5,0.00837085527667081
0.5,0.00786132800515782
0.5,0.00737700948889763
0.5,0.00691710246595156
0.5,0.00648079942153856
0.5,0.00606728611867124
0.5,0.00567574555830341
0.51,0.0701721369708926
0.51,0.070752946433121
0.51,0.0712155874270771
0.51,0.0715613960663954
0.51,0.0717921172296956
0.51,0.0719098778072869
0.51,0.071917159517682
0.51,0.0718167714574942
0.51,0.0716118225236224
0.51,0.0713056938450118
0.51,0.0709020113575367
0.51,0.0704046186449759
0.51,0.0698175501622944
0.51,0.0691450049498074
0.51,0.068391320939475
0.51,0.067560949943975
0.51,0.0666584334192789
0.51,0.0656883790706824
0.51,0.0646554383717578
0.51,0.0635642850653733
0.51,0.0624195946879321
0.51,0.0612260251695387
0.51,0.0599881985430804
0.51,0.0587106837950093
0.51,0.0573979808769509
0.51,0.0560545058949518
0.51,0.0546845774837282
0.51,0.0532924043683468
0.51,0.051882074106917
0.51,0.0504575430064774
0.51,0.049022627193383
0.51,0.0475809948138413
0.51,0.0461361593528309
0.51,0.044691474019377
0.51,0.0432501271812636
0.51,0.0418151388022923
0.51,0.0403893578445468
0.51,0.0389754605899865
0.51,0.0375759498360104
0.51,0.0361931549159852
0.51,0.0348292324965637
0.51,0.0334861680958135
0.51,0.0321657782814293
0.51,0.0308697134823556
0.51,0.0295994613722853
0.51,0.0283563507685886
0.51,0.0271415559940086
0.51,0.0259561016569322
0.51,0.024800867783053
0.51,0.0236765952768335
0.51,0.0225838915909934
0.51,0.0215232369022439
0.51,0.0204949897648006
0.51,0.0194993938316892
0.51,0.0185365839681247
0.51,0.0176065927104727
0.51,0.0167093566884949
0.51,0.015844723060836
0.51,0.0150124555665563
0.51,0.0142122422463531
0.51,0.0134436982920361
0.51,0.0127063781073751
0.51,0.0119997731799089
0.51,0.0113233248375477
0.51,0.0106764270170883
0.51,0.0100584311865883
0.51,0.00946865266978736
0.51,0.00890637512929748
0.51,0.00837085452599351
0.51,0.00786132800252304
0.51,0.00737700938442165
0.51,0.00691710248661392
0.51,0.00648079940694335
0.51,0.00606728604116302
0.51,0.00567574560295281
0.51,0.00530535970026902
0.51,0.00495531480820244
0.52,0.0694722578629215
0.52,0.0701721369706305
0.52,0.0707529464338059
0.52,0.0712155874271963
0.52,0.0715613960659529
0.52,0.071792117229938
0.52,0.0719098778071834
0.52,0.0719171595172009
0.52,0.0718167714570539
0.52,0.071611822523377
0.52,0.0713056938449605
0.52,0.0709020113576537
0.52,0.0704046186452472
0.52,0.0698175501627013
0.52,0.0691450049504841
0.52,0.0683913209396477
0.52,0.0675609499442254
0.52,0.066658433415449
0.52,0.0656883790707301
0.52,0.0646554383717873
0.52,0.0635642850653783
0.52,0.0624195946880107
0.52,0.061226025169514
0.52,0.0599881985430493
0.52,0.0587106837948608
0.52,0.0573979808766636
0.52,0.0560545058945687
0.52,0.0546845774837801
0.52,0.053292404368557
0.52,0.0518820741075091
0.52,0.0504575430072499
0.52,0.0490226271932476
0.52,0.0475809948054595
0.52,0.0461361593420936
0.52,0.0446914740060108
0.52,0.0432501271645703
0.52,0.0418151387819105
0.52,0.0403893578198784
0.52,0.0389754605580831
0.52,0.0375759497981883
0.52,0.0361931548712827
0.52,0.0348292324432854
0.52,0.0334861680336274
0.52,0.0321657782094044
0.52,0.0308697134795823
0.52,0.0295994613721304
0.52,0.0283563507663809
0.52,0.0271415559922542
0.52,0.0259561016565745
0.52,0.0248008677832868
0.52,0.0236765952769891
0.52,0.0225838916374592
0.52,0.0215232369020032
0.52,0.0204949897647445
0.52,0.0194993938322584
0.52,0.0185365838909587
0.52,0.0176065927133018
0.52,0.0167093566944591
0.52,0.0158447230609298
0.52,0.0150124558396065
0.52,0.0142122422833815
0.52,0.0134436986520046
0.52,0.0127063780745467
0.52,0.0119997723732814
0.52,0.0113233249577744
0.52,0.0106764270244764
0.52,0.0100584310358272
0.52,0.00946865265584318
0.52,0.00890637512628634
0.52,0.00837085539094873
0.52,0.00786132786022775
0.52,0.00737700870938962
0.52,0.00691710232698717
0.52,0.00648079943098101
0.52,0.0060672862010227
0.52,0.00567574558174178
0.52,0.00530535992247416
0.52,0.00495531478782918
0.52,0.00462480047890423
0.53,0.0677140123509838
0.53,0.0686528683007711
0.53,0.069472257863263
0.53,0.0701721369730093
0.53,0.0707529464336069
0.53,0.071215587427146
0.53,0.0715613960660199
0.53,0.0717921172297351
0.53,0.071909877806708
0.53,0.0719171595169059
0.53,0.0718167714569598
0.53,0.0716118225234582
0.53,0.0713056938452012
0.53,0.0709020113580252
0.53,0.07040461864585
0.53,0.0698175501631369
0.53,0.0691450049505594
0.53,0.068391320939741
0.53,0.0675609499442554
0.53,0.0666584334197947
0.53,0.0656883790707039
0.53,0.064655438371665
0.53,0.0635642850653149
0.53,0.0624195946879389
0.53,0.0612260251693794
0.53,0.0599881985428347
0.53,0.058710683794668
0.53,0.0573979808767317
0.53,0.0560545058927926
0.53,0.0546845774809053
0.53,0.053292404364742
0.53,0.0518820741026464
0.53,0.0504575430012923
0.53,0.0490226271931382
0.53,0.0475809948137917
0.53,0.0461361593528833
0.53,0.044691474019579
0.53,0.043250127179716
0.53,0.041815138800267
0.53,0.0403893578442818
0.53,0.0389754605897601
0.53,0.0375759498357323
0.53,0.0361931549165426
0.53,0.034829209435625
0.53,0.0334861674287964
0.53,0.0321657782814301
0.53,0.0308697134800907
0.53,0.0295994613700457
0.53,0.0283563507665604
0.53,0.0271415559947219
0.53,0.0259561016569237
0.53,0.0248008676126185
0.53,0.0236765952767112
0.53,0.022583891632999
0.53,0.0215232369014908
0.53,0.0204949897641779
0.53,0.0194993938318799
0.53,0.0185365839698226
0.53,0.0176065927135379
0.53,0.0167093566953576
0.53,0.015844723061316
0.53,0.0150124558468026
0.53,0.0142122422832895
0.53,0.0134436990017408
0.53,0.012706378054044
0.53,0.0119997727520145
0.53,0.0113233149085006
0.53,0.0106764260575922
0.53,0.0100584311816712
0.53,0.00946865256682861
0.53,0.00890637513572656
0.53,0.00837085538770799
0.53,0.00786132799642858
0.53,0.00737700949454534
0.53,0.00691710076001972
0.53,0.00648079942839175
0.53,0.00606728624417285
0.53,0.00567574490027911
0.53,0.00530536001504656
0.53,0.00495531479931399
0.53,0.0046248003215168
0.53,0.00431301538094253
0.54,0.0666562423688948
0.54,0.0677140123501583
0.54,0.0686528683012604
0.54,0.0694722578638735
0.54,0.0701721369710502
0.54,0.0707529464339771
0.54,0.071215587427075
0.54,0.0715613960655123
0.54,0.0717921172289996
0.54,0.0719098778065462
0.54,0.0719171595169338
0.54,0.071816771457148
0.54,0.0716118225237846
0.54,0.0713056938456342
0.54,0.0709020113584209
0.54,0.0704046186459397
0.54,0.0698175501631972
0.54,0.0691450049505881
0.54,0.068391320939737
0.54,0.0675609499442263
0.54,0.0666584334197903
0.54,0.065688379070636
0.54,0.0646554383715892
0.54,0.0635642850650943
0.54,0.0624195946877874
0.54,0.0612260251685806
0.54,0.0599881985418518
0.54,0.0587106837933397
0.54,0.0573979808748371
0.54,0.0560545058924075
0.54,0.0546845774836582
0.54,0.0532924043683468
0.54,0.0518820741067619
0.54,0.0504575430066134
0.54,0.0490226271932632
0.54,0.047580994813862
0.54,0.0461361593518697
0.54,0.0446914740195997
0.54,0.043250127181545
0.54,0.0418151388024229
0.54,0.0403893578447491
0.54,0.0389754605903232
0.54,0.0375759498364571
0.54,0.0361931549165624
0.54,0.0348292324965416
0.54,0.0334861680958614
0.54,0.0321657782814881
0.54,0.0308697134824364
0.54,0.0295994613718076
0.54,0.0283563507664809
0.54,0.0271415559927454
0.54,0.0259561016562208
0.54,0.0248008677822632
0.54,0.0236765952766366
0.54,0.0225838916375073
0.54,0.021523236902009
0.54,0.0204949894800938
0.54,0.0194993938257028
0.54,0.0185365839695038
0.54,0.0176065927129877
0.54,0.0167093566946795
0.54,0.0158447230606533
0.54,0.0150124558471392
0.54,0.0142122421331961
0.54,0.013443699001974
0.54,0.0127063781148635
0.54,0.0119997731882369
0.54,0.0113233248811935
0.54,0.0106764264968437
0.54,0.0100584311788416
0.54,0.00946865266353214
0.54,0.0089063751212386
0.54,0.0083708553802182
0.54,0.00786132798108041
0.54,0.00737700949128284
0.54,0.00691710247831501
0.54,0.00648079942534419
0.54,0.00606728624141284
0.54,0.00567574541590798
0.54,0.00530536004333726
0.54,0.0049553141456411
0.54,0.00462480022920619
0.54,0.0043130153519626
0.54,0.00401916772646538
0.55,0.0654806411439157
0.55,0.0666562423685995
0.55,0.0677140123506975
0.55,0.068652868301343
0.55,0.0694722578634806
0.55,0.0701721369711722
0.55,0.0707529464340995
0.55,0.0712155874266595
0.55,0.0715613960652687
0.55,0.0717921172289486
0.55,0.0719098778066668
0.55,0.0719171595171975
0.55,0.0718167714575264
0.55,0.0716118225238901
0.55,0.0713056938458589
0.55,0.0709020113585336
0.55,0.0704046186459738
0.55,0.0698175501632169
0.55,0.0691450049505862
0.55,0.0683913209397128
0.55,0.0675609499441822
0.55,0.0666584334196819
0.55,0.0656883790705471
0.55,0.0646554383711324
0.55,0.0635642850645169
0.55,0.0624195946869572
0.55,0.061226025168179
0.55,0.0599881985417367
0.55,0.0587106837946947
0.55,0.0573979808760675
0.55,0.0560545058943617
0.55,0.0546845774831055
0.55,0.0532924043678382
0.55,0.0518820741011627
0.55,0.0504575429995039
0.55,0.0490226271828181
0.55,0.0475809948021558
0.55,0.0461361593385934
0.55,0.0446914740024239
0.55,0.0432501271606535
0.55,0.0418151387773174
0.55,0.0403893578141221
0.55,0.0389754605534576
0.55,0.0375759497922981
0.55,0.0361931548639374
0.55,0.0348292324957028
0.55,0.0334861680956003
0.55,0.0321657782811565
0.55,0.0308697134819922
0.55,0.029599461371839
0.55,0.028356350762505
0.55,0.0271415559937256
0.55,0.0259561016571029
0.55,0.0248008677834147
0.55,0.0236765952770608
0.55,0.0225838916370235
0.55,0.0215232369007909
0.55,0.0204949897648106
0.55,0.019499393832028
0.55,0.0185365839700592
0.55,0.0176065923094552
0.55,0.0167093566946102
0.55,0.0158447230644118
0.55,0.0150124558341569
0.55,0.0142122422825668
0.55,0.0134436990015194
0.55,0.0127063781202834
0.55,0.0119997731883323
0.55,0.0113233249669362
0.55,0.0106764270339186
0.55,0.0100584310850687
0.55,0.00946865202021718
0.55,0.00890637511847636
0.55,0.00837085538233073
0.55,0.00786132706810694
0.55,0.00737700926416607
0.55,0.00691710247474697
0.55,0.00648079942099433
0.55,0.00606728623788055
0.55,0.00567574476981503
0.55,0.00530535981632019
0.55,0.00495529163236785
0.55,0.00462480042915914
0.55,0.0043130151336439
0.55,0.00401916776083788
0.55,0.00374247760562962
0.56,0.0641888425658
0.56,0.0654806411439258
0.56,0.0666562423691327
0.56,0.067714012350654
0.56,0.0686528683016492
0.56,0.0694722578634991
0.56,0.0701721369707281
0.56,0.0707529464331563
0.56,0.0712155874264789
0.56,0.0715613960653039
0.56,0.0717921172291416
0.56,0.0719098778034239
0.56,0.0719171595175984
0.56,0.0718167714577784
0.56,0.0716118225242662
0.56,0.0713056938459004
0.56,0.0709020113585363
0.56,0.0704046186459348
0.56,0.0698175501631444
0.56,0.0691450049505036
0.56,0.0683913209396126
0.56,0.0675609499440192
0.56,0.0666584334190783
0.56,0.0656883784212994
0.56,0.0646554383709576
0.56,0.063564285063978
0.56,0.0624195946868218
0.56,0.0612260251548247
0.56,0.0599881985407158
0.56,0.0587106837920953
0.56,0.0573979808734764
0.56,0.0560545058913565
0.56,0.0546845774795949
0.56,0.0532924043636701
0.56,0.0518820741016821
0.56,0.0504575430001743
0.56,0.0490226271934141
0.56,0.0475809948137252
0.56,0.0461361593526903
0.56,0.0446914740192712
0.56,0.0432501271810767
0.56,0.0418151388020662
0.56,0.0403893578441942
0.56,0.0389754605903189
0.56,0.037575949836418
0.56,0.0361931549161243
0.56,0.03482923249603
0.56,0.033486168095281
0.56,0.0321657782811098
0.56,0.0308697133833341
0.56,0.0295994612548652
0.56,0.0283563506310823
0.56,0.0271415559933496
0.56,0.0259561016501559
0.56,0.0248008677817438
0.56,0.0236765952746643
0.56,0.0225838916338413
0.56,0.0215232369022073
0.56,0.0204949897651912
0.56,0.019499393832371
0.56,0.0185365839624334
0.56,0.0176065927141384
0.56,0.0167093566955655
0.56,0.0158447230608885
0.56,0.0150124558350695
0.56,0.0142122422820232
0.56,0.0134436989994722
0.56,0.0127063781145658
0.56,0.0119997731881243
0.56,0.0113233249669964
0.56,0.0106764270341206
0.56,0.0100584311856506
0.56,0.00946865257862761
0.56,0.00890637503615976
0.56,0.00837085538032012
0.56,0.00786132658256866
0.56,0.00737700948323794
0.56,0.00691710246514021
0.56,0.00648079941681656
0.56,0.006067286231771
0.56,0.00567574559631145
0.56,0.00530536003031012
0.56,0.00495531455817799
0.56,0.00462480048861158
0.56,0.00431301535183204
0.56,0.00401916773181821
0.56,0.0037424776973165
0.56,0.00348217887951296
0.56,0.00323752052334259
0.57,0.062783050637863
0.57,0.0641888425658373
0.57,0.0654806411442184
0.57,0.0666562423689969
0.57,0.0677140123508726
0.57,0.0686528683024933
0.57,0.069472257863115
0.57,0.0701721369704819
0.57,0.0707529464330902
0.57,0.0712155874265841
0.57,0.0715613960618937
0.57,0.0717921172267378
0.57,0.0719098778073793
0.57,0.0719171595176912
0.57,0.0718167714578178
0.57,0.071611822524273
0.57,0.0713056938458708
0.57,0.0709020113584654
0.57,0.070404618645858
0.57,0.0698175501630292
0.57,0.0691450049503155
0.57,0.0683913209392919
0.57,0.0675609499436588
0.57,0.0666584334191015
0.57,0.0656883790695992
0.57,0.0646554383705931
0.57,0.0635642850639714
0.57,0.0624195946863334
0.57,0.0612260251675379
0.57,0.0599881985407509
0.57,0.0587106837923081
0.57,0.0573979808744582
0.57,0.0560545058941956
0.57,0.0546845774830103
0.57,0.0532924043636335
0.57,0.0518820741016599
0.57,0.0504575430058082
0.57,0.0490226271933928
0.57,0.0475809948140052
0.57,0.0461361593530536
0.57,0.0446914740197241
0.57,0.043250127181611
0.57,0.0418151388026891
0.57,0.0403893578450266
0.57,0.0389754605906001
0.57,0.037575949836401
0.57,0.0361931549164831
0.57,0.0348292324964217
0.57,0.0334861680957041
0.57,0.0321657782812984
0.57,0.0308697134821984
0.57,0.029599461368611
0.57,0.0283563507683442
0.57,0.0271415559942073
0.57,0.02595610165519
0.57,0.0248008675620636
0.57,0.0236765950365199
0.57,0.0225838916375889
0.57,0.0215232369023479
0.57,0.0204949897615387
0.57,0.0194993938080099
0.57,0.0185365839616349
0.57,0.017606592713751
0.57,0.0167093566922625
0.57,0.0158447230610322
0.57,0.0150124558456424
0.57,0.0142122422835547
0.57,0.0134436983290025
0.57,0.0127063781192316
0.57,0.0119997731369339
0.57,0.011323324960318
0.57,0.0106764270341231
0.57,0.0100584309153504
0.57,0.00946865267569152
0.57,0.00890637513375658
0.57,0.00837085525396342
0.57,0.00786132715850218
0.57,0.00737700948018127
0.57,0.00691710246597999
0.57,0.00648079829399739
0.57,0.00606728596822115
0.57,0.00567574559196982
0.57,0.00530536003422655
0.57,0.00495531480547595
0.57,0.00462480048619862
0.57,0.00431301518318028
0.57,0.00401916771356436
0.57,0.00374247766595204
0.57,0.00348217852522814
0.57,0.00323752049715287
0.57,0.00300776791040835
0.58,0.0612660566247146
0.58,0.0627830506381642
0.58,0.0641888425675831
0.58,0.0654806411440182
0.58,0.0666562423691403
0.58,0.0677140123504105
0.58,0.0686528683009214
0.58,0.0694722578629402
0.58,0.07017213697048
0.58,0.0707529464332398
0.58,0.0712155874238451
0.58,0.0715613960639553
0.58,0.0717921172296548
0.58,0.0719098778073255
0.58,0.0719171595177063
0.58,0.0718167714287695
0.58,0.0716118225242257
0.58,0.0713056938457824
0.58,0.0709020113583579
0.58,0.0704046186457317
0.58,0.0698175501628472
0.58,0.0691450049501421
0.58,0.0683913209390868
0.58,0.0675609499428521
0.58,0.0666584334187129
0.58,0.0656883790696582
0.58,0.0646554383704769
0.58,0.06356428506395
0.58,0.0624195946864461
0.58,0.0612260251684452
0.58,0.0599881985385364
0.58,0.0587106837945692
0.58,0.0573979808764578
0.58,0.0560545058943753
0.58,0.0546845774832067
0.58,0.0532924043678212
0.58,0.051882074106555
0.58,0.0504575430057929
0.58,0.0490226271913149
0.58,0.0475809948112342
0.58,0.0461361593501003
0.58,0.0446914740159375
0.58,0.0432501271753316
0.58,0.0418151388027216
0.58,0.0403893578450334
0.58,0.038975460590598
0.58,0.0375759498367227
0.58,0.036193154916466
0.58,0.0348292324931953
0.58,0.0334861680957046
0.58,0.0321657782813152
0.58,0.0308695210534973
0.58,0.0295994613720058
0.58,0.0283563507683428
0.58,0.0271415559945206
0.58,0.025956101655691
0.58,0.024800867775762
0.58,0.0236765952767257
0.58,0.0225838916367385
0.58,0.0215232369014396
0.58,0.0204949894142991
0.58,0.0194993938324679
0.58,0.0185365839707449
0.58,0.017606592714736
0.58,0.0167093566841595
0.58,0.015844723045514
0.58,0.0150124558467613
0.58,0.0142122422717903
0.58,0.0134436990020108
0.58,0.0127063781208341
0.58,0.0119997723783085
0.58,0.0113233249623688
0.58,0.0106764270296269
0.58,0.0100584311918714
0.58,0.00946865267624197
0.58,0.00890637480056888
0.58,0.00837085538585569
0.58,0.00786132787026372
0.58,0.00737700931177265
0.58,0.00691710246385835
0.58,0.00648079770619203
0.58,0.00606728622346564
0.58,0.00567574558548345
0.58,0.00530536000565096
0.58,0.00495531479986266
0.58,0.00462480048242897
0.58,0.00431301432650866
0.58,0.00401916750268794
0.58,0.00374247765236801
0.58,0.00348217892851355
0.58,0.00323752051695947
0.58,0.00300776788129764
0.58,0.00279220446289741
0.59,0.0596412541250881
0.59,0.0612660566249711
0.59,0.0627830506384671
0.59,0.0641888425662079
0.59,0.0654806411441013
0.59,0.0666562423687871
0.59,0.0677140123502217
0.59,0.0686528683008071
0.59,0.0694722578629884
0.59,0.0701721369674696
0.59,0.0707529464311065
0.59,0.0712155874272265
0.59,0.0715613960659468
0.59,0.0717921172296795
0.59,0.0719098778073222
0.59,0.0719171595176753
0.59,0.0718167714577452
0.59,0.0716118225241489
0.59,0.071305693845699
0.59,0.0709020113582098
0.59,0.0704046186455984
0.59,0.0698175501626529
0.59,0.0691450049498445
0.59,0.0683913209388512
0.59,0.0675609499433456
0.59,0.0666584334188106
0.59,0.0656883790696782
0.59,0.0646554383712192
0.59,0.0635642850608443
0.59,0.0624195946877696
0.59,0.0612260251692811
0.59,0.0599881985428093
0.59,0.0587106837947315
0.59,0.0573979808765652
0.59,0.0560545058944845
0.59,0.0546845774834812
0.59,0.053292404368133
0.59,0.0518820741069041
0.59,0.0504575430064628
0.59,0.0490226271921319
0.59,0.0475809948122558
0.59,0.0461361593506674
0.59,0.0446914740165739
0.59,0.0432501271775169
0.59,0.041815138797355
0.59,0.0403893578381485
0.59,0.0389754605818764
0.59,0.0375759498258277
0.59,0.0361931549168025
0.59,0.0348292324964357
0.59,0.0334861680957222
0.59,0.0321657782813169
0.59,0.0308697134821833
0.59,0.0295994613721362
0.59,0.0283563507683797
0.59,0.0271415559945166
0.59,0.0259561016566131
0.59,0.0248008677829439
0.59,0.0236765952765116
0.59,0.0225838916371688
0.59,0.0215232369017576
0.59,0.020494989753933
0.59,0.0194993938311721
0.59,0.0185365839694379
0.59,0.0176065922162361
0.59,0.016709356695746
0.59,0.0158447230608242
0.59,0.0150124558159178
0.59,0.0142122422637232
0.59,0.013443699001692
0.59,0.0127063780830041
0.59,0.0119997731886825
0.59,0.0113233249677782
0.59,0.0106764260558214
0.59,0.0100584311914544
0.59,0.00946865267053054
0.59,0.00890637513388959
0.59,0.00837085539948279
0.59,0.0078613280039368
0.59,0.00737700934986152
0.59,0.00691710231291665
0.59,0.00648079851140215
0.59,0.0060672862185307
0.59,0.00567574558020856
0.59,0.00530536002135085
0.59,0.00495531479452782
0.59,0.00462480047467473
0.59,0.00431301538813567
0.59,0.00401916510809563
0.59,0.00374247739822331
0.59,0.00348217891792579
0.59,0.00323751963021235
0.59,0.00300776790684254
0.59,0.00279220424733118
0.59,0.00259013228799487
0.6,0.0579126518574736
0.6,0.0596412541253694
0.6,0.0612660566252936
0.6,0.0627830506384782
0.6,0.0641888425659467
0.6,0.0654806411529372
0.6,0.066656242368584
0.6,0.0677140123501564
0.6,0.0686528683008939
0.6,0.0694722578604458
0.6,0.0701721369389336
0.6,0.0707529464338485
0.6,0.0712155871069099
0.6,0.0715613960659552
0.6,0.0717921172296613
0.6,0.0719098778072811
0.6,0.0719171595176159
0.6,0.0718167714576732
0.6,0.0716118225240259
0.6,0.0713056938456064
0.6,0.0709020113580353
0.6,0.0704046186453114
0.6,0.0698175501624287
0.6,0.0691450049497164
0.6,0.0683913209388699
0.6,0.0675609499433548
0.6,0.0666584334154631
0.6,0.0656883790706044
0.6,0.0646554383716079
0.6,0.0635642850651946
0.6,0.0624195946878572
0.6,0.0612260251693789
0.6,0.0599881985429205
0.6,0.058710683794922
0.6,0.0573979808768681
0.6,0.0560545058945571
0.6,0.054684577483765
0.6,0.0532924043684837
0.6,0.0518820741072358
0.6,0.0504575430069151
0.6,0.0490226271926617
0.6,0.047580994766754
0.6,0.0461361593502454
0.6,0.0446914740155296
0.6,0.0432501271756854
0.6,0.0418151387945512
0.6,0.0403893578341575
0.6,0.0389754605764192
0.6,0.037575949818384
0.6,0.0361931548939616
0.6,0.0348292324683949
0.6,0.033486168061023
0.6,0.0321657782409924
0.6,0.0308697134607484
0.6,0.0295994613471117
0.6,0.028356350768317
0.6,0.0271415559944509
0.6,0.0259561016566736
0.6,0.0248008677828628
0.6,0.0236765952765755
0.6,0.0225838916370467
0.6,0.021523236901659
0.6,0.0204949897490004
0.6,0.0194993938317627
0.6,0.0185365839697792
0.6,0.017606592717951
0.6,0.0167093566943339
0.6,0.0158447224436221
0.6,0.0150124558472825
0.6,0.014212242283943
0.6,0.0134436990015749
0.6,0.0127063780964654
0.6,0.0119997731882338
0.6,0.0113233249504696
0.6,0.0106764270346698
0.6,0.0100584311938194
0.6,0.00946865267639629
0.6,0.00890637513202019
0.6,0.0083708553891364
0.6,0.00786132800680828
0.6,0.00737700908141248
0.6,0.00691710246703625
0.6,0.00648079923343237
0.6,0.00606728504759246
0.6,0.00567574556843176
0.6,0.00530536001380844
0.6,0.0049553133899114
0.6,0.00462480013741318
0.6,0.00431301538196371
0.6,0.00401916775427669
0.6,0.00374247768671743
0.6,0.00348217862933864
0.6,0.00323752047368919
0.6,0.00300776698526573
0.6,0.00279220413889103
0.6,0.00259013181969481
0.6,0.0024008732048395
0.61,0.0560848839278534
0.61,0.0579126518577366
0.61,0.059641254136942
0.61,0.0612660566252925
0.61,0.0627830506382211
0.61,0.0641888425656649
0.61,0.0654806411436146
0.61,0.066656242368545
0.61,0.0677140123474528
0.61,0.0686528683011166
0.61,0.0694722578621872
0.61,0.0701721369710337
0.61,0.0707529464337089
0.61,0.0712155874271684
0.61,0.0715613960659124
0.61,0.0717921172296106
0.61,0.0719098778072223
0.61,0.0719171595175126
0.61,0.0718167714576283
0.61,0.0716118225238833
0.61,0.0713056938449181
0.61,0.0709020113578102
0.61,0.0704046186451689
0.61,0.0698175501614216
0.61,0.0691450049462861
0.61,0.0683913209395186
0.61,0.0675609426016049
0.61,0.0666584334196939
0.61,0.0656883790706542
0.61,0.064655438371673
0.61,0.0635642850652798
0.61,0.0624195946879867
0.61,0.0612260251695398
0.61,0.0599881985431138
0.61,0.0587106837950839
0.61,0.0573979808765618
0.61,0.0560545058948251
0.61,0.0546845774833046
0.61,0.0532924043678252
0.61,0.051882074106374
0.61,0.0504575430057183
0.61,0.0490226271920714
0.61,0.0475809948121366
0.61,0.0461361593505494
0.61,0.0446914740057128
0.61,0.0432501271815718
0.61,0.0418151388026312
0.61,0.0403893578449311
0.61,0.0389754605904626
0.61,0.0375759498365427
0.61,0.0361931549165739
0.61,0.0348292324830529
0.61,0.0334861680783699
0.61,0.0321657782592748
0.61,0.0308697134424211
0.61,0.0295994613380235
0.61,0.0283563507273793
0.61,0.027141555993481
0.61,0.0259561016559705
0.61,0.0248008677294937
0.61,0.0236765952150012
0.61,0.0225838915696079
0.61,0.0215232369014333
0.61,0.0204949897643574
0.61,0.0194993938316107
0.61,0.0185365839696363
0.61,0.0176065926912383
0.61,0.0167093566952247
0.61,0.0158447230323793
0.61,0.0150124558450581
0.61,0.0142122415378467
0.61,0.0134436990016134
0.61,0.0127063781216181
0.61,0.011999773188559
0.61,0.0113233249372131
0.61,0.0106764270250703
0.61,0.0100584311735232
0.61,0.00946865267395314
0.61,0.00890637513545345
0.61,0.008370855396858
0.61,0.00786132799821848
0.61,0.00737700950168607
0.61,0.00691710248502808
0.61,0.00648079942851587
0.61,0.00606728602360285
0.61,0.00567574539740057
0.61,0.00530536001444681
0.61,0.00495531266468774
0.61,0.0046248004610645
0.61,0.00431247563764958
0.61,0.00401916770973409
0.61,0.00374247769305214
0.61,0.00348217896618874
0.61,0.00323752015721723
0.61,0.00300776778765854
0.61,0.00279220439310679
0.61,0.00259013199589253
0.61,0.00240087289213853
0.61,0.00222376940283908
0.62,0.0541632173558166
0.62,0.0560848839296872
0.62,0.0579126518579771
0.62,0.0596412541255893
0.62,0.0612660566259617
0.62,0.062783050637974
0.62,0.0641888425655266
0.62,0.0654806411436199
0.62,0.0666562423661581
0.62,0.0677140123504968
0.62,0.0686528683005636
0.62,0.0694722578634849
0.62,0.0701721369710404
0.62,0.0707529464336947
0.62,0.0712155874271339
0.62,0.0715613960658787
0.62,0.0717921172295603
0.62,0.0719098778071294
0.62,0.0719171594852915
0.62,0.0718167714573475
0.62,0.071611822523654
0.62,0.0713056938451648
0.62,0.0709020113577335
0.62,0.0704046186417915
0.62,0.069817550162998
0.62,0.0691450049504201
0.62,0.0683913209396201
0.62,0.0675609499441669
0.62,0.0666584334197538
0.62,0.0656883790707257
0.62,0.0646554383717854
0.62,0.063564285065371
0.62,0.0624195946783744
0.62,0.0612260251692249
0.62,0.0599881985427156
0.62,0.0587106837946991
0.62,0.057397980876522
0.62,0.056054505894601
0.62,0.0546845774834079
0.62,0.0532924043679535
0.62,0.0518820741066319
0.62,0.0504575430073823
0.62,0.0490226271933736
0.62,0.0475809948139464
0.62,0.0461361593530845
0.62,0.0446914740197786
0.62,0.0432501271817064
0.62,0.0418151388027743
0.62,0.040389357845096
0.62,0.0389754605906396
0.62,0.0375759498367273
0.62,0.0361931549167411
0.62,0.0348292324966353
0.62,0.0334861680958687
0.62,0.0321657782813957
0.62,0.0308697134822188
0.62,0.0295994613421817
0.62,0.0283563507290391
0.62,0.027141555946376
0.62,0.0259561016011125
0.62,0.0248008677563499
0.62,0.0236765952747278
0.62,0.0225838916361127
0.62,0.0215232369004263
0.62,0.0204949897630358
0.62,0.0194993937221277
0.62,0.0185365839693522
0.62,0.0176065927129502
0.62,0.0167093566945846
0.62,0.0158447230606474
0.62,0.0150124558459973
0.62,0.0142122422473343
0.62,0.0134436988145392
0.62,0.0127063781158148
0.62,0.0119997731884114
0.62,0.0113233249686737
0.62,0.0106764269778299
0.62,0.0100584311535863
0.62,0.00946865266618024
0.62,0.00890637513461612
0.62,0.00837085539808324
0.62,0.00786132657530048
0.62,0.00737700949297304
0.62,0.00691710247523791
0.62,0.00648079942953572
0.62,0.0060672857214048
0.62,0.0056757453606362
0.62,0.00530535980861857
0.62,0.00495531363406276
0.62,0.00462480045601099
0.62,0.00431301536742357
0.62,0.00401916773962618
0.62,0.00374247765377711
0.62,0.00348217896104241
0.62,0.00323752052475701
0.62,0.00300776752551535
0.62,0.00279220441694283
0.62,0.00259013226359106
0.62,0.0024008729008671
0.62,0.00222376907747668
0.62,0.00205818400829449
0.63,0.0521535565886518
0.63,0.0541632173574726
0.63,0.0560848839298949
0.63,0.0579126518578945
0.63,0.0596412541260867
0.63,0.0612660566248148
0.63,0.0627830506378677
0.63,0.0641888425655561
0.63,0.0654806411415334
0.63,0.0666562423688988
0.63,0.0677140123503217
0.63,0.0686528683013269
0.63,0.0694722578634824
0.63,0.0701721369710197
0.63,0.0707529464336576
0.63,0.0712155874270886
0.63,0.0715613960657993
0.63,0.0717921172294964
0.63,0.0719098778069631
0.63,0.0719171595171829
0.63,0.0718167714571752
0.63,0.0716118225212999
0.63,0.0713056938451412
0.63,0.070902011358298
0.63,0.0704046186457879
0.63,0.0698175501630739
0.63,0.0691450049504783
0.63,0.0683913209396736
0.63,0.0675609499442262
0.63,0.0666584334198259
0.63,0.0656883790707193
0.63,0.0646554383715374
0.63,0.0635642850652254
0.63,0.0624195946878182
0.63,0.0612260251693621
0.63,0.0599881985428917
0.63,0.0587106837945411
0.63,0.0573979808765472
0.63,0.056054505894405
0.63,0.0546845774831745
0.63,0.0532924043680166
0.63,0.0518820741076081
0.63,0.050457543007454
0.63,0.0490226271934839
0.63,0.0475809948140836
0.63,0.0461361593531057
0.63,0.0446914740198235
0.63,0.0432501271817488
0.63,0.0418151388028316
0.63,0.0403893578451424
0.63,0.0389754605906845
0.63,0.0375759498367781
0.63,0.0361931549167054
0.63,0.0348292324962175
0.63,0.0334861680954176
0.63,0.0321657769722368
0.63,0.0308697134822656
0.63,0.0295994613721796
0.63,0.0283563507685045
0.63,0.0271415559945967
0.63,0.025956101656801
0.63,0.0248008677210376
0.63,0.023676595201774
0.63,0.0225838915450145
0.63,0.0215232368987722
0.63,0.0204949897613848
0.63,0.0194993938305963
0.63,0.0185365839681008
0.63,0.0176065927111777
0.63,0.0167093565328708
0.63,0.0158447230598344
0.63,0.0150124558462423
0.63,0.0142122422824149
0.63,0.0134436989771465
0.63,0.0127063780757946
0.63,0.0119997731859576
0.63,0.0113233238894026
0.63,0.0106764270358128
0.63,0.0100584311948131
0.63,0.00946865267644781
0.63,0.00890637508096348
0.63,0.00837085539693683
0.63,0.00786132800506389
0.63,0.00737700950155262
0.63,0.00691710248526922
0.63,0.00648079938956658
0.63,0.00606728623411112
0.63,0.00567574559201756
0.63,0.00530535977907243
0.63,0.00495531454735154
0.63,0.00462479914447922
0.63,0.00431301536146966
0.63,0.00401916772716771
0.63,0.00374247767611258
0.63,0.00348217895379488
0.63,0.0032375205158397
0.63,0.00300776791876123
0.63,0.00279220405749414
0.63,0.0025901322595403
0.63,0.00240087319686588
0.63,0.00222376861142215
0.63,0.0020581836714928
0.63,0.00190350153490382
0.64,0.0500624447789806
0.64,0.0521535565901372
0.64,0.0541632173576599
0.64,0.0560848839298325
0.64,0.0579126518582812
0.64,0.0596412541251717
0.64,0.0612660566247322
0.64,0.0627830506379089
0.64,0.0641888425657006
0.64,0.0654806411439727
0.64,0.0666562423690311
0.64,0.0677140123455234
0.64,0.0686528683013174
0.64,0.0694722578634576
0.64,0.0701721369709813
0.64,0.0707529464336159
0.64,0.0712155874271029
0.64,0.0715613960657024
0.64,0.0717921172289574
0.64,0.0719098778067778
0.64,0.0719171595170642
0.64,0.0718167714543459
0.64,0.0716118225240661
0.64,0.0713056938457021
0.64,0.0709020113583654
0.64,0.0704046186458625
0.64,0.0698175501631388
0.64,0.0691450049505682
0.64,0.0683913209397754
0.64,0.0675609499442724
0.64,0.066658433419801
0.64,0.0656883790706246
0.64,0.0646554383716888
0.64,0.0635642850652546
0.64,0.0624195946878471
0.64,0.0612260251692863
0.64,0.0599881985420225
0.64,0.0587106837945774
0.64,0.0573979808768271
0.64,0.0560545058948566
0.64,0.0546845774838174
0.64,0.0532924043686221
0.64,0.0518820741076614
0.64,0.0504575430050408
0.64,0.0490226271935322
0.64,0.0475809948141359
0.64,0.0461361593531787
0.64,0.0446914740198727
0.64,0.0432501271818101
0.64,0.0418151388028971
0.64,0.0403893578452125
0.64,0.0389754605907594
0.64,0.0375759498367975
0.64,0.0361931549168321
0.64,0.0348292324967201
0.64,0.0334861680959329
0.64,0.032165778281432
0.64,0.0308697134822257
0.64,0.0295994613720721
0.64,0.0283563507678067
0.64,0.0271415559942387
0.64,0.025956101656971
0.64,0.0248008677831389
0.64,0.0236765952771056
0.64,0.0225838915546652
0.64,0.0215232368021739
0.64,0.0204949896477143
0.64,0.0194993938315356
0.64,0.0185365839648879
0.64,0.0176065927125029
0.64,0.016709356693108
0.64,0.0158447230579222
0.64,0.0150124558430124
0.64,0.0142122420560125
0.64,0.0134436989791875
0.64,0.0127063781194892
0.64,0.0119997731871695
0.64,0.0113233249122258
0.64,0.0106764270242858
0.64,0.0100584299149087
0.64,0.00946865267630037
0.64,0.00890637513584425
0.64,0.00837085539702942
0.64,0.00786132791869587
0.64,0.00737700950013664
0.64,0.00691710248595734
0.64,0.00648079774183818
0.64,0.00606728623698105
0.64,0.00567574557953487
0.64,0.00530536004136906
0.64,0.00495531390731396
0.64,0.00462480019711875
0.64,0.00431301378629323
0.64,0.0040191677153476
0.64,0.00374247766439884
0.64,0.00348217894197322
0.64,0.00323752051170012
0.64,0.00300776790920354
0.64,0.00279220447349227
0.64,0.00259013188202539
0.64,0.00240087318505222
0.64,0.00222376940202063
0.64,0.00205818320104578
0.64,0.00190350118949212
0.64,0.00175912821075275
0.65,0.047897061529955
0.65,0.0500624447803028
0.65,0.0521535565903018
0.65,0.0541632173575958
0.65,0.0560848839296411
0.65,0.0579126518575417
0.65,0.0596412541251076
0.65,0.0612660566247809
0.65,0.0627830506380523
0.65,0.0641888425658996
0.65,0.0654806411441738
0.65,0.0666562423689819
0.65,0.0677140123506267
0.65,0.0686528683012908
0.65,0.0694722578634217
0.65,0.0701721369709181
0.65,0.0707529464335695
0.65,0.0712155874268681
0.65,0.0715613960655058
0.65,0.0717921172291211
0.65,0.0719098778043878
0.65,0.0719171595170582
0.65,0.0718167714576402
0.65,0.0716118225241189
0.65,0.0713056938457612
0.65,0.0709020113584297
0.65,0.0704046186453177
0.65,0.0698175501631811
0.65,0.0691450049505471
0.65,0.0683913209397357
0.65,0.0675609499432454
0.65,0.066658433419734
0.65,0.0656883790706491
0.65,0.0646554383715986
0.65,0.0635642850646285
0.65,0.0624195946877513
0.65,0.0612260251692603
0.65,0.0599881985427357
0.65,0.0587106837948947
0.65,0.0573979808767275
0.65,0.0560545058947212
0.65,0.0546845774834829
0.65,0.0532924043682353
0.65,0.0518820741073238
0.65,0.0504575430175503
0.65,0.0490226271930262
0.65,0.0475809948135036
0.65,0.0461361593523769
0.65,0.0446914740170116
0.65,0.0432501271782123
0.65,0.0418151387984191
0.65,0.0403893578396932
0.65,0.0389754605865102
0.65,0.0375759498317964
0.65,0.0361931549168063
0.65,0.0348292324966558
0.65,0.0334861680958333
0.65,0.0321657782813044
0.65,0.0308697134820728
0.65,0.0295994613718763
0.65,0.0283563507679302
0.65,0.0271415559939898
0.65,0.0259561016568144
0.65,0.0248008677830035
0.65,0.0236765952771997
0.65,0.02258389163736
0.65,0.0215232369017815
0.65,0.0204949897648903
0.65,0.0194993937011179
0.65,0.0185365838169831
0.65,0.0176065927133469
0.65,0.0167093566792231
0.65,0.0158447230536445
0.65,0.015012455844776
0.65,0.0142122422803599
0.65,0.013443698997482
0.65,0.0127063778342671
0.65,0.0119997731863677
0.65,0.011323324966293
0.65,0.0106764270335
0.65,0.0100584311893068
0.65,0.00946865267483532
0.65,0.00890637364115165
0.65,0.00837085539966842
0.65,0.00786132792725414
0.65,0.00737700943601616
0.65,0.00691710248458333
0.65,0.00648079943016566
0.65,0.00606728624472352
0.65,0.00567574560211037
0.65,0.00530536003194482
0.65,0.00495531480824707
0.65,0.00462479979415042
0.65,0.00431301506090609
0.65,0.00401916614190267
0.65,0.00374247765970259
0.65,0.00348217893076797
0.65,0.00323751869660249
0.65,0.00300776743931874
0.65,0.00279220446374762
0.65,0.00259013231920302
0.65,0.00240087279746803
0.65,0.00222376938824698
0.65,0.0020581840089906
0.65,0.00190350121077931
0.65,0.0017591276516784
0.65,0.00162449207229254
0.66,0.0456652168249054
0.66,0.0478970615301064
0.66,0.0500624447804526
0.66,0.052153556590248
0.66,0.0541632173574221
0.66,0.056084883929494
0.66,0.0579126518574902
0.66,0.0596412541233803
0.66,0.0612660566246933
0.66,0.0627830506381546
0.66,0.0641888425660775
0.66,0.0654806411440172
0.66,0.0666562423689718
0.66,0.0677140123505983
0.66,0.0686528683012558
0.66,0.0694722578634622
0.66,0.0701721369708501
0.66,0.0707529464331198
0.66,0.0712155874267084
0.66,0.0715613960636515
0.66,0.0717921172290902
0.66,0.0719098778071618
0.66,0.0719171595175564
0.66,0.0718167714576886
0.66,0.0716118225241699
0.66,0.0713056938458145
0.66,0.070902011358483
0.66,0.0704046186458803
0.66,0.0698175501631547
0.66,0.0691450049506142
0.66,0.0683913209397977
0.66,0.0675609499442258
0.66,0.0666584334192527
0.66,0.0656883790706446
0.66,0.0646554383715907
0.66,0.063564285065128
0.66,0.0624195946877142
0.66,0.061226025169243
0.66,0.0599881985428806
0.66,0.0587106837948093
0.66,0.057397980874649
0.66,0.0560545058944329
0.66,0.0546845774832557
0.66,0.0532924043477737
0.66,0.0518820741067252
0.66,0.0504575430072195
0.66,0.049022627193205
0.66,0.0475809948137541
0.66,0.0461361593527528
0.66,0.0446914740194138
0.66,0.0432501271813041
0.66,0.0418151388027729
0.66,0.040389357845061
0.66,0.0389754605905765
0.66,0.0375759498366769
0.66,0.0361931549166702
0.66,0.0348292324965079
0.66,0.033486168091266
0.66,0.0321657782699774
0.66,0.0308697134739502
0.66,0.029599461371533
0.66,0.0283563507513211
0.66,0.0271415559750212
0.66,0.025956101655501
0.66,0.0248008677811107
0.66,0.0236765952770517
0.66,0.0225838916372081
0.66,0.021523236901893
0.66,0.0204949897647542
0.66,0.0194993938316605
0.66,0.0185365839696688
0.66,0.0176065925437029
0.66,0.0167093564978735
0.66,0.015844723060274
0.66,0.0150124558369594
0.66,0.0142122421839044
0.66,0.0134436989998441
0.66,0.0127063781174841
0.66,0.0119997731836554
0.66,0.0113233246161943
0.66,0.0106764270319226
0.66,0.0100584311922096
0.66,0.00946865267134767
0.66,0.0089063751425138
0.66,0.00837085380742475
0.66,0.00786132800732031
0.66,0.00737700950239906
0.66,0.00691710248476785
0.66,0.00648079931866552
0.66,0.00606728624441399
0.66,0.00567574560378192
0.66,0.00530536004309967
0.66,0.00495531475941946
0.66,0.00462480047375902
0.66,0.00431301534326822
0.66,0.00401916741532293
0.66,0.00374247740481692
0.66,0.00348217892477365
0.66,0.00323751756743573
0.66,0.00300776584293949
0.66,0.00279220399050617
0.66,0.00259013230948302
0.66,0.0024008732560703
0.66,0.00222376898366838
0.66,0.002058183991972
0.66,0.0019035015320128
0.66,0.00175912787807819
0.66,0.00162449157814271
0.66,0.00149904280122737
0.67,0.0433753408506078
0.67,0.0456652168250277
0.67,0.047897061530245
0.67,0.0500624447804085
0.67,0.0521535565900922
0.67,0.0541632173572913
0.67,0.0560848839294523
0.67,0.0579126518559387
0.67,0.0596412541252928
0.67,0.0612660566250904
0.67,0.0627830506383932
0.67,0.0641888425659098
0.67,0.0654806411440004
0.67,0.0666562423689429
0.67,0.0677140123505648
0.67,0.0686528683012522
0.67,0.0694722578632567
0.67,0.0701721369706753
0.67,0.0707529464321337
0.67,0.0712155874266155
0.67,0.0715613960654112
0.67,0.0717921172295346
0.67,0.0719098778072011
0.67,0.0719171595176006
0.67,0.071816771457733
0.67,0.0716118225242144
0.67,0.0713056938458112
0.67,0.0709020113584682
0.67,0.0704046186459442
0.67,0.0698175501632088
0.67,0.0691450049505979
0.67,0.0683913209396873
0.67,0.0675609499441785
0.67,0.066658433419697
0.67,0.0656883790705936
0.67,0.0646554383715545
0.67,0.0635642850651127
0.67,0.0624195946878545
0.67,0.0612260251637025
0.67,0.0599881985427605
0.67,0.0587106837945738
0.67,0.0573979808764651
0.67,0.0560545058947295
0.67,0.0546845774836605
0.67,0.0532924043684145
0.67,0.0518820741073899
0.67,0.0504575430071884
0.67,0.0490226271931676
0.67,0.0475809948137288
0.67,0.0461361593527079
0.67,0.0446914740193634
0.67,0.0432501271812658
0.67,0.0418151388024389
0.67,0.0403893578447491
0.67,0.0389754605907253
0.67,0.0375759498367952
0.67,0.0361931549167966
0.67,0.0348292324963826
0.67,0.0334861680954939
0.67,0.0321657782808218
0.67,0.0308697134815197
0.67,0.029599461371039
0.67,0.0283563507671407
0.67,0.0271415559929297
0.67,0.0259561016399467
0.67,0.0248008677806901
0.67,0.0236765952770246
0.67,0.0225838916049433
0.67,0.021523236901503
0.67,0.02049498976487
0.67,0.0194993938319493
0.67,0.0185365839698942
0.67,0.0176065927134298
0.67,0.0167093566948796
0.67,0.015844722842182
0.67,0.0150124555962136
0.67,0.0142122422682323
0.67,0.0134436989889652
0.67,0.0127063780002361
0.67,0.0119997731867181
0.67,0.0113233249641642
0.67,0.0106764270288766
0.67,0.0100584307701506
0.67,0.00946865267547037
0.67,0.00890637506704173
0.67,0.00837085531179182
0.67,0.00786132489355529
0.67,0.00737700767304328
0.67,0.00691710248801281
0.67,0.00648079933587931
0.67,0.00606728613401875
0.67,0.00567574556681882
0.67,0.00530536003662729
0.67,0.00495531270293781
0.67,0.00462480047847125
0.67,0.00431301534551576
0.67,0.00401916753266929
0.67,0.00374247712128484
0.67,0.0034821786467869
0.67,0.00323752037932357
0.67,0.00300776506120082
0.67,0.00279220444381245
0.67,0.00259013160517862
0.67,0.00240087302357228
0.67,0.00222376946424285
0.67,0.00205818357069631
0.67,0.00190350151045648
0.67,0.00175912818006418
0.67,0.00162449179630753
0.67,0.00149904323618455
0.67,0.00138225378594292
0.68,0.0410364693680112
0.68,0.043375340850699
0.68,0.0456652168251575
0.68,0.0478970615302124
0.68,0.0500624447802704
0.68,0.0521535565899746
0.68,0.0541632173572558
0.68,0.0560848839277383
0.68,0.0579126518576685
0.68,0.0596412541254469
0.68,0.0612660566252278
0.68,0.0627830506382218
0.68,0.0641888425658921
0.68,0.0654806411439682
0.68,0.0666562423690239
0.68,0.067714012350527
0.68,0.068652868301069
0.68,0.06947225786311
0.68,0.0701721369691808
0.68,0.0707529464332092
0.68,0.0712155874266794
0.68,0.0715613960658347
0.68,0.0717921172295712
0.68,0.0719098778072416
0.68,0.0719171595176385
0.68,0.0718167714577299
0.68,0.0716118225242009
0.68,0.071305693845875
0.68,0.070902011358482
0.68,0.0704046186459314
0.68,0.0698175501631795
0.68,0.0691450049505062
0.68,0.0683913209396447
0.68,0.0675609499441356
0.68,0.066658433419663
0.68,0.0656883790705736
0.68,0.0646554383715159
0.68,0.0635642850651669
0.68,0.0624195946877276
0.68,0.0612260251693129
0.68,0.059988198542843
0.68,0.0587106837947627
0.68,0.0573979808767048
0.68,0.0560545058947106
0.68,0.0546845774836484
0.68,0.0532924043683913
0.68,0.0518820741073339
0.68,0.0504575430071286
0.68,0.0490226271931271
0.68,0.0475809948136878
0.68,0.0461361593400924
0.68,0.0446914740036063
0.68,0.0432501271618781
0.68,0.0418151387785475
0.68,0.0403893578156965
0.68,0.0389754605552399
0.68,0.0375759497943566
0.68,0.036193154866504
0.68,0.034829232496845
0.68,0.0334861680956313
0.68,0.032165778280619
0.68,0.0308697134811827
0.68,0.0295994613708193
0.68,0.0283563507666572
0.68,0.0271415559924194
0.68,0.0259561002110159
0.68,0.024800867779902
0.68,0.0236765952737731
0.68,0.0225838916135339
0.68,0.0215232369016468
0.68,0.020494989764984
0.68,0.0194993937849769
0.68,0.0185365839691792
0.68,0.0176065927135352
0.68,0.0167093566947891
0.68,0.0158447230600945
0.68,0.0150124558459198
0.68,0.0142122419926138
0.68,0.0134436986887627
0.68,0.0127063781202621
0.68,0.0119997731720707
0.68,0.0113233248361269
0.68,0.0106764270329602
0.68,0.0100584311895549
0.68,0.00946865266977781
0.68,0.00890637463627919
0.68,0.00837085539659266
0.68,0.00786132799832262
0.68,0.00737700950869713
0.68,0.00691710054043182
0.68,0.0064807994330951
0.68,0.0060672862443949
0.68,0.00567574560130546
0.68,0.00530535991705472
0.68,0.00495531480873046
0.68,0.00462480043226177
0.68,0.00431301522235383
0.68,0.00401916769144783
0.68,0.00374247764101288
0.68,0.00348217857137523
0.68,0.003237520180289
0.68,0.00300776776514322
0.68,0.00279220153951476
0.68,0.00259013228866811
0.68,0.00240087272501532
0.68,0.00222376922903367
0.68,0.00205818407366598
0.68,0.00190350107390636
0.68,0.00175912815297186
0.68,0.00162449090586336
0.68,0.00149904297335524
0.68,0.00138225376855616
0.68,0.00127361756006872
0.69,0.0386582243005681
0.69,0.0410364693680677
0.69,0.0433753408508213
0.69,0.0456652168251363
0.69,0.0478970615304153
0.69,0.0500624447801642
0.69,0.052153556589943
0.69,0.0541632173560107
0.69,0.0560848839159533
0.69,0.0579126518575257
0.69,0.0596412541255682
0.69,0.0612660566250572
0.69,0.0627830506382036
0.69,0.0641888425658583
0.69,0.0654806411440195
0.69,0.0666562423688411
0.69,0.0677140123501922
0.69,0.0686528683009486
0.69,0.0694722578630447
0.69,0.0701721369705778
0.69,0.0707529464335668
0.69,0.071215587427073
0.69,0.071561396065868
0.69,0.0717921172296069
0.69,0.0719098778072408
0.69,0.0719171595176262
0.69,0.0718167714577488
0.69,0.0716118225242507
0.69,0.0713056938458719
0.69,0.0709020113580855
0.69,0.0704046186459003
0.69,0.0698175501631427
0.69,0.0691450049504677
0.69,0.0683913209396103
0.69,0.0675609499432145
0.69,0.0666584334196222
0.69,0.0656883790704967
0.69,0.0646554383715212
0.69,0.0635642850651553
0.69,0.0624195946877133
0.69,0.0612260251692988
0.69,0.059988198542815
0.69,0.0587106837947343
0.69,0.0573979808766916
0.69,0.0560545058922975
0.69,0.054684577480389
0.69,0.0532924043640406
0.69,0.0518820741017351
0.69,0.0504575429396701
0.69,0.0490226271841105
0.69,0.0475809948024872
0.69,0.0461361593388711
0.69,0.0446914740024175
0.69,0.0432501271607396
0.69,0.0418151388025088
0.69,0.0403893578453199
0.69,0.0389754605908977
0.69,0.0375759498370124
0.69,0.0361931549170623
0.69,0.0348292324969497
0.69,0.0334861680960246
0.69,0.0321657782807286
0.69,0.0308697133802197
0.69,0.0295994612527434
0.69,0.0283563506307694
0.69,0.0271415558358273
0.69,0.0259561016535285
0.69,0.0248008677792327
0.69,0.0236765952724232
0.69,0.0225838916327715
0.69,0.0215232369011827
0.69,0.0204949897643428
0.69,0.019499393795507
0.69,0.01853658396897
0.69,0.0176065927135102
0.69,0.0167093566948411
0.69,0.0158447230590645
0.69,0.0150124558460052
0.69,0.0142122422705633
0.69,0.0134436990003681
0.69,0.0127063777732341
0.69,0.0119997728048233
0.69,0.0113233249658515
0.69,0.0106764270147386
0.69,0.0100584311925234
0.69,0.00946865267503072
0.69,0.0089063751301377
0.69,0.00837085485263178
0.69,0.00786132799087302
0.69,0.00737700949937681
0.69,0.00691710237859655
0.69,0.00648079942894308
0.69,0.00606728622819785
0.69,0.00567574560507378
0.69,0.00530536004225568
0.69,0.00495531468327637
0.69,0.0046248003307845
0.69,0.00431301539387663
0.69,0.0040191677536594
0.69,0.00374247764773972
0.69,0.0034821789210977
0.69,0.00323751926081961
0.69,0.00300776755064347
0.69,0.00279220265927349
0.69,0.00259012931881641
0.69,0.00240087322469407
0.69,0.00222376892233722
0.69,0.0020581840671654
0.69,0.00190350135996953
0.69,0.00175912770463515
0.69,0.00162449202656978
0.69,0.0014990420126253
0.69,0.0013822537617707
0.69,0.00127361707515616
0.7,0.0362507891637377
0.7,0.0386582243005873
0.7,0.0410364693686389
0.7,0.0433753408508121
0.7,0.0456652168253606
0.7,0.0478970615735369
0.7,0.050062444780128
0.7,0.0521535565888285
0.7,0.0541632173574111
0.7,0.0560848839295363
0.7,0.0579126518579148
0.7,0.0596412541254029
0.7,0.0612660566250398
0.7,0.0627830506381757
0.7,0.0641888425658877
0.7,0.0654806411438584
0.7,0.0666562423687069
0.7,0.0677140123493843
0.7,0.0686528683009077
0.7,0.0694722578630628
0.7,0.0701721369709721
0.7,0.0707529464336245
0.7,0.071215587427104
0.7,0.0715613960658993
0.7,0.0717921172295982
0.7,0.0719098778072555
0.7,0.0719171595176738
0.7,0.0718167714577843
0.7,0.0716118225242395
0.7,0.0713056938458436
0.7,0.0709020113584628
0.7,0.0704046186458698
0.7,0.0698175501631078
0.7,0.069145004950433
0.7,0.0683913209395739
0.7,0.0675609499440441
0.7,0.0666584334195731
0.7,0.0656883790705209
0.7,0.0646554383715465
0.7,0.0635642850651281
0.7,0.0624195946871511
0.7,0.0612260251684924
0.7,0.0599881985415975
0.7,0.0587106837930594
0.7,0.057397980874446
0.7,0.0560545058917705
0.7,0.0546845774798839
0.7,0.0532924043636364
0.7,0.0518820741014084
0.7,0.0504575430072426
0.7,0.0490226271932737
0.7,0.0475809948138955
0.7,0.0461361593529753
0.7,0.0446914740197518
0.7,0.0432501271813628
0.7,0.0418151388023159
0.7,0.0403893578444811
0.7,0.0389754605898591
0.7,0.0375759498357603
0.7,0.0361931549157323
0.7,0.0348292324966076
0.7,0.0334861680957672
0.7,0.0321657782815986
0.7,0.03086971348193
0.7,0.0295994613707786
0.7,0.028356350766099
0.7,0.0271415559910692
0.7,0.0259561016513379
0.7,0.0248008677762402
0.7,0.0236765950276092
0.7,0.022583891354793
0.7,0.0215232368951538
0.7,0.0204949897577882
0.7,0.0194993938308279
0.7,0.0185365839689365
0.7,0.0176065927131486
0.7,0.0167093566943464
0.7,0.0158447230602701
0.7,0.0150124557644725
0.7,0.0142122422704705
0.7,0.0134436990006701
0.7,0.0127063781190779
0.7,0.0119997728096644
0.7,0.0113233245405502
0.7,0.0106764270340958
0.7,0.0100584311935794
0.7,0.00946865265612384
0.7,0.00890637513463122
0.7,0.00837085539538274
0.7,0.00786132799835859
0.7,0.00737700885794035
0.7,0.00691710248447097
0.7,0.00648079942235258
0.7,0.0060672862536113
0.7,0.00567574327669873
0.7,0.00530536004539073
0.7,0.00495531466086296
0.7,0.00462480034202928
0.7,0.00431301539082107
0.7,0.00401916775935396
0.7,0.00374247769447411
0.7,0.0034821789137478
0.7,0.00323752046122894
0.7,0.00300776658414503
0.7,0.00279220408411307
0.7,0.00259013043087908
0.7,0.0024008701881697
0.7,0.00222376943229863
0.7,0.00205818351563947
0.7,0.00190350159177588
0.7,0.00175912800824696
0.7,0.00162449151905864
0.7,0.00149904309189464
0.7,0.0013822525929128
0.7,0.00127361686754579
0.7,0.00117264999463118
0.71,0.0338248789425365
0.71,0.0362507891637135
0.71,0.038658224301019
0.71,0.0410364693681853
0.71,0.0433753408510589
0.71,0.0456652168249426
0.71,0.0478970615299645
0.71,0.0500624447791367
0.71,0.0521535565901359
0.71,0.0541632173573613
0.71,0.05608488392984
0.71,0.0579126518577584
0.71,0.0596412541253863
0.71,0.0612660566251405
0.71,0.0627830506381805
0.71,0.0641888425657412
0.71,0.0654806411437377
0.71,0.066656242367605
0.71,0.0677140123502488
0.71,0.0686528683009428
0.71,0.069472257863401
0.71,0.0701721369709722
0.71,0.070752946433653
0.71,0.0712155874271042
0.71,0.0715613960658737
0.71,0.0717921172296438
0.71,0.0719098778072939
0.71,0.0719171595174997
0.71,0.0718167714577677
0.71,0.0716118225242075
0.71,0.0713056938458009
0.71,0.0709020113584158
0.71,0.0704046186458509
0.71,0.0698175501630565
0.71,0.0691450049504116
0.71,0.0683913209395147
0.71,0.0675609499439826
0.71,0.0666584334194659
0.71,0.0656883790703184
0.71,0.0646554383711159
0.71,0.0635642850645265
0.71,0.0624195946869259
0.71,0.0612260251681436
0.71,0.0599881985413228
0.71,0.0587106837928599
0.71,0.0573979808722
0.71,0.0560545058919172
0.71,0.054684577483755
0.71,0.0532924043685227
0.71,0.0518820741074655
0.71,0.0504575430072428
0.71,0.0490226271931654
0.71,0.0475809948140087
0.71,0.0461361593530392
0.71,0.0446914740198598
0.71,0.043250127181705
0.71,0.0418151388028022
0.71,0.0403893578451354
0.71,0.0389754605907133
0.71,0.0375759498368465
0.71,0.0361931549169072
0.71,0.0348292324968938
0.71,0.0334861680961803
0.71,0.0321657782815123
0.71,0.0308697134820086
0.71,0.029599461371929
0.71,0.0283563507668962
0.71,0.0271415559873625
0.71,0.0259561016542511
0.71,0.0248008677780122
0.71,0.02367659526981
0.71,0.0225838916280212
0.71,0.0215232368887713
0.71,0.0204949897494406
0.71,0.0194993934181352
0.71,0.0185365839546912
0.71,0.0176065927125928
0.71,0.0167093566938974
0.71,0.0158447230598651
0.71,0.0150124557771292
0.71,0.0142122422817843
0.71,0.0134436989920572
0.71,0.0127063781175978
0.71,0.0119997731871737
0.71,0.011323324965584
0.71,0.0106764265669654
0.71,0.0100584306806679
0.71,0.00946865267670893
0.71,0.00890637510603676
0.71,0.00837085517622937
0.71,0.00786132800489936
0.71,0.00737700949667253
0.71,0.00691710180720806
0.71,0.00648079941216673
0.71,0.00606728613542629
0.71,0.00567574559768969
0.71,0.0053053575983375
0.71,0.00495531481365297
0.71,0.00462480048642133
0.71,0.0043130153557347
0.71,0.00401916754594223
0.71,0.00374247769100311
0.71,0.00348217639102799
0.71,0.00323752046963266
0.71,0.0030077678497975
0.71,0.00279220308389538
0.71,0.00259013191186441
0.71,0.00240087130141897
0.71,0.00222376632141175
0.71,0.0020581840412226
0.71,0.00190350101948789
0.71,0.00175912823695845
0.71,0.00162449187956604
0.71,0.00149904267893186
0.71,0.00138225360220567
0.71,0.00127361753767552
0.71,0.00117265013553158
0.71,0.00107888877581575
0.72,0.0338248789424608
0.72,0.0362507891638093
0.72,0.0386582243007078
0.72,0.0410364693684542
0.72,0.0433753408506417
0.72,0.045665216824913
0.72,0.0478970615290738
0.72,0.0500624447704575
0.72,0.0521535565900489
0.72,0.0541632173576068
0.72,0.056084883929694
0.72,0.0579126518577427
0.72,0.0596412541254692
0.72,0.061266056625007
0.72,0.0627830506380508
0.72,0.0641888425656374
0.72,0.0654806411436791
0.72,0.0666562423686257
0.72,0.0677140123502964
0.72,0.0686528683012521
0.72,0.0694722578634297
0.72,0.0701721369709981
0.72,0.0707529464336465
0.72,0.0712155874271145
0.72,0.0715613960659221
0.72,0.0717921172296391
0.72,0.0719098778072801
0.72,0.0719171595176447
0.72,0.0718167714577344
0.72,0.0716118225238119
0.72,0.0713056938457596
0.72,0.070902011358368
0.72,0.0704046186443547
0.72,0.069817550163006
0.72,0.069145004950344
0.72,0.0683913209394677
0.72,0.0675609499438406
0.72,0.0666584334192761
0.72,0.0656883790700819
0.72,0.0646554383709285
0.72,0.0635642850642948
0.72,0.062419594686985
0.72,0.061226025168281
0.72,0.059988198541563
0.72,0.0587106837948213
0.72,0.0573979808761556
0.72,0.0560545058940202
0.72,0.0546845774827948
0.72,0.053292404367445
0.72,0.0518820741061384
0.72,0.0504575430057106
0.72,0.0490226271931011
0.72,0.0475809948137749
0.72,0.046136159352981
0.72,0.0446914740198175
0.72,0.0432501271819152
0.72,0.0418151388031927
0.72,0.0403893578452217
0.72,0.0389754605910706
0.72,0.0375759498374801
0.72,0.0361931549166536
0.72,0.0348292324966532
0.72,0.0334861680763522
0.72,0.032165778257971
0.72,0.0308697134824802
0.72,0.0295994613719586
0.72,0.0283563507681697
0.72,0.0271415559942961
0.72,0.0259561016539278
0.72,0.0248008677484873
0.72,0.0236765952718627
0.72,0.0225838916203028
0.72,0.0215232368950237
0.72,0.0204949897568714
0.72,0.0194993938260577
0.72,0.018536583947529
0.72,0.0176065926972069
0.72,0.0167093561243974
0.72,0.015844723036382
0.72,0.0150124558451006
0.72,0.0142122422822895
0.72,0.0134436989070295
0.72,0.0127063781196688
0.72,0.0119997731875503
0.72,0.0113233249636764
0.72,0.0106764270328024
0.72,0.0100584311914456
0.72,0.00946865211153991
0.72,0.0089063751343732
0.72,0.0083708553980999
0.72,0.00786132797813321
0.72,0.00737700950174891
0.72,0.00691710248432709
0.72,0.00648079942275026
0.72,0.00606728544654489
0.72,0.00567574559315975
0.72,0.00530535976660707
0.72,0.00495531480939726
0.72,0.00462480047013103
0.72,0.00431301539425721
0.72,0.00401916771928779
0.72,0.0037424775198216
0.72,0.00348217895789138
0.72,0.00323751781626647
0.72,0.00300776780658984
0.72,0.00279220439972061
0.72,0.00259013088267301
0.72,0.00240087283292634
0.72,0.00222376745163211
0.72,0.00205818084637976
0.72,0.00190350156561792
0.72,0.00175912766949327
0.72,0.00162449210792448
0.72,0.00149904305142123
0.72,0.00138225320259733
0.72,0.00127361696509731
0.72,0.00117265000159472
0.72,0.00107888874641704
0.72,0.000991891433497427
0.73,0.0313917039977241
0.73,0.0338248789425406
0.73,0.036250789163833
0.73,0.0386582243009945
0.73,0.0410364693680371
0.73,0.0433753408506112
0.73,0.0456652168241187
0.73,0.047897061521324
0.73,0.0500624447802253
0.73,0.0521535565902579
0.73,0.0541632173574729
0.73,0.0560848839296794
0.73,0.057912651857634
0.73,0.0596412541253474
0.73,0.061266056624888
0.73,0.0627830506375649
0.73,0.0641888425655936
0.73,0.0654806411436867
0.73,0.0666562423686829
0.73,0.0677140123505747
0.73,0.0686528683012778
0.73,0.0694722578634323
0.73,0.0701721369709874
0.73,0.0707529464336803
0.73,0.0712155874271412
0.73,0.071561396065912
0.73,0.0717921172296212
0.73,0.0719098778072556
0.73,0.0719171595176113
0.73,0.0718167714576944
0.73,0.0716118225241285
0.73,0.0713056938457206
0.73,0.0709020113583279
0.73,0.0704046186457577
0.73,0.0698175501629674
0.73,0.0691450049502071
0.73,0.068391320939269
0.73,0.0675609499436872
0.73,0.0666584334191438
0.73,0.0656883790701827
0.73,0.064655438370985
0.73,0.0635642850643491
0.73,0.0624195946868763
0.73,0.0612260251690985
0.73,0.0599881985425694
0.73,0.0587106837944789
0.73,0.0573979808757091
0.73,0.0560545058949089
0.73,0.0546845774838068
0.73,0.0532924043685991
0.73,0.051882074107646
0.73,0.0504575430069826
0.73,0.049022627193004
0.73,0.0475809948135978
0.73,0.046136159352695
0.73,0.0446914740194021
0.73,0.0432501271811583
0.73,0.0418151388027331
0.73,0.0403893578450524
0.73,0.0389754605906217
0.73,0.0375759498367646
0.73,0.0361931549168993
0.73,0.0348292324967324
0.73,0.0334861680958111
0.73,0.0321657782811386
0.73,0.0308697134816356
0.73,0.0295994613737608
0.73,0.0283563507679775
0.73,0.0271415559940874
0.73,0.0259560956350073
0.73,0.0248008677792476
0.73,0.0236765952717847
0.73,0.0225838916309348
0.73,0.0215232368941333
0.73,0.0204949897561895
0.73,0.0194993938201303
0.73,0.0185365839461495
0.73,0.0176065927010375
0.73,0.0167093566910037
0.73,0.0158447230412638
0.73,0.0150124551401895
0.73,0.0142122422506419
0.73,0.0134436989930451
0.73,0.0127063781174128
0.73,0.0119997731877128
0.73,0.0113233249664759
0.73,0.01067642689269
0.73,0.0100584311882741
0.73,0.00946865267417341
0.73,0.00890637452069787
0.73,0.00837085473656285
0.73,0.00786132800513939
0.73,0.00737700946280917
0.73,0.00691710221475561
0.73,0.00648079943096058
0.73,0.00606728623891128
0.73,0.0056757446294502
0.73,0.00530536002298465
0.73,0.00495531479971478
0.73,0.0046248004856122
0.73,0.00431301539530105
0.73,0.00401916776135502
0.73,0.00374247769673475
0.73,0.00348217878282542
0.73,0.00323752052257253
0.73,0.00300776506284084
0.73,0.00279220435668259
0.73,0.00259013224114968
0.73,0.00240087177409021
0.73,0.00222376902893995
0.73,0.00205818201135788
0.73,0.00190349828041914
0.73,0.00175912821452751
0.73,0.00162449149415811
0.73,0.00149904327817274
0.73,0.00138225380542423
0.73,0.00127361701569129
0.73,0.00117264961333974
0.73,0.00107888827048597
0.73,0.000991891112438914
0.73,0.00091123726816722
0.74,0.0289629275616611
0.74,0.0313917039981427
0.74,0.0338248789425745
0.74,0.0362507891637864
0.74,0.0386582243005804
0.74,0.0410364693680057
0.74,0.043375340849906
0.74,0.0456652168172164
0.74,0.0478970615300306
0.74,0.0500624447804143
0.74,0.0521535565901371
0.74,0.0541632173574596
0.74,0.0560848839297371
0.74,0.0579126518577006
0.74,0.0596412541251524
0.74,0.0612660566243519
0.74,0.0627830506368196
0.74,0.0641888425656103
0.74,0.0654806411437593
0.74,0.0666562423689219
0.74,0.0677140123505977
0.74,0.0686528683012768
0.74,0.0694722578635211
0.74,0.0701721369710151
0.74,0.0707529464334502
0.74,0.0712155874271279
0.74,0.0715613960658918
0.74,0.0717921172295969
0.74,0.0719098778072246
0.74,0.0719171595175777
0.74,0.0718167714576635
0.74,0.0716118225240972
0.74,0.0713056938454296
0.74,0.0709020113582997
0.74,0.0704046186456082
0.74,0.0698175501627687
0.74,0.0691450049500623
0.74,0.0683913209391383
0.74,0.0675609499438101
0.74,0.0666584334192869
0.74,0.0656883790701598
0.74,0.0646554383710414
0.74,0.0635642850650149
0.74,0.0624195946862757
0.74,0.0612260251693674
0.74,0.0599881985424718
0.74,0.058710683794455
0.74,0.057397980876871
0.74,0.0560545058948963
0.74,0.0546845774838315
0.74,0.0532924043686217
0.74,0.0518820741075869
0.74,0.0504575430074397
0.74,0.049022627193448
0.74,0.0475809948140351
0.74,0.0461361593530543
0.74,0.0446914740197555
0.74,0.0432501271816925
0.74,0.0418151388027755
0.74,0.0403893578451053
0.74,0.0389754605906631
0.74,0.0375759498365015
0.74,0.0361931549165343
0.74,0.0348292324967272
0.74,0.0334861680960024
0.74,0.0321657782815911
0.74,0.0308697134820183
0.74,0.029599461371442
0.74,0.0283563506721409
0.74,0.0271415559941163
0.74,0.0259561016555566
0.74,0.0248008677854843
0.74,0.023676595276254
0.74,0.0225838915567902
0.74,0.0215232368939819
0.74,0.0204949897551637
0.74,0.0194993938205925
0.74,0.0185365839570121
0.74,0.0176065927048095
0.74,0.0167093566569692
0.74,0.0158447230591725
0.74,0.015012455841482
0.74,0.0142122422783237
0.74,0.0134436981369497
0.74,0.0127063780792052
0.74,0.0119997731382395
0.74,0.0113233249665967
0.74,0.010676427033911
0.74,0.010058431192477
0.74,0.00946865267516084
0.74,0.00890637512810599
0.74,0.0083708547387733
0.74,0.0078613272805661
0.74,0.00737700960957688
0.74,0.00691710243800681
0.74,0.00648079943191204
0.74,0.0060672862458202
0.74,0.00567574560114847
0.74,0.00530536003176163
0.74,0.00495531478538624
0.74,0.00462480047534219
0.74,0.00431301540382045
0.74,0.00401916480610542
0.74,0.0037424777016215
0.74,0.00348217893014646
0.74,0.00323752034062519
0.74,0.00300776791612933
0.74,0.00279220152671678
0.74,0.00259013225446592
0.74,0.0024008731735603
0.74,0.00222376793453849
0.74,0.0020581836303375
0.74,0.0019034994981828
0.74,0.00175912484144791
0.74,0.00162448987186514
0.74,0.00149904266236933
0.74,0.001382253573321
0.74,0.0012736158706228
0.74,0.00117264973664866
0.74,0.00107888751793284
0.74,0.000991890503559967
0.74,0.000911236672159088
0.74,0.000836525366807894
0.75,0.0265506163528795
0.75,0.0289629275617023
0.75,0.0313917039981826
0.75,0.0338248789425417
0.75,0.036250789163727
0.75,0.0386582243005483
0.75,0.041036469367383
0.75,0.0433753408506907
0.75,0.0456652168249476
0.75,0.0478970615301981
0.75,0.0500624447803069
0.75,0.0521535565901148
0.75,0.0541632173575092
0.75,0.0560848839296371
0.75,0.0579126518575279
0.75,0.0596412541246849
0.75,0.0612660566247901
0.75,0.0627830506379524
0.75,0.0641888425656763
0.75,0.065480641143977
0.75,0.0666562422856868
0.75,0.0677140123505954
0.75,0.0686528683013826
0.75,0.069472257863461
0.75,0.0701721369710069
0.75,0.07075294643366
0.75,0.0712155874271067
0.75,0.0715613960658699
0.75,0.0717921172295698
0.75,0.0719098778071964
0.75,0.0719171595175499
0.75,0.0718167714573979
0.75,0.071611822524079
0.75,0.0713056938455537
0.75,0.0709020113581053
0.75,0.070404618645485
0.75,0.0698175501626722
0.75,0.0691450049502434
0.75,0.0683913209393983
0.75,0.0675609499438619
0.75,0.0666584334193572
0.75,0.0656883790702315
0.75,0.0646554383715975
0.75,0.0635642850647656
0.75,0.0624195946879003
0.75,0.0612260251694151
0.75,0.0599881985429492
0.75,0.0587106837894495
0.75,0.0573979808767767
0.75,0.0560545058947955
0.75,0.0546845774837287
0.75,0.0532924043685017
0.75,0.05188207410745
0.75,0.0504575430072497
0.75,0.0490226271932294
0.75,0.0475809948137694
0.75,0.0461361593528354
0.75,0.0446914740195151
0.75,0.0432501271814475
0.75,0.0418151388025298
0.75,0.0403893578448525
0.75,0.038975460590428
0.75,0.0375759498365642
0.75,0.036193154916663
0.75,0.0348292324966294
0.75,0.0334861680959336
0.75,0.0321657782813549
0.75,0.0308697134822365
0.75,0.0295994613720142
0.75,0.0283563507676095
0.75,0.0271415559937256
0.75,0.0259561016563944
0.75,0.0248008677815726
0.75,0.0236765952761349
0.75,0.0225838916363502
0.75,0.0215232369043419
0.75,0.020494989754865
0.75,0.01949939371214
0.75,0.0185365819797346
0.75,0.0176065926978698
0.75,0.0167093566774853
0.75,0.0158447230421387
0.75,0.01501245584211
0.75,0.0142122422817568
0.75,0.0134436989903906
0.75,0.0127063781097367
0.75,0.0119997721578406
0.75,0.0113233249156477
0.75,0.0106764269718054
0.75,0.0100584310509777
0.75,0.00946865267614272
0.75,0.00890637513378789
0.75,0.00837085539578664
0.75,0.00786132799971861
0.75,0.00737700871785196
0.75,0.00691710248434063
0.75,0.0064807994307472
0.75,0.00606728608186247
0.75,0.0056757456060188
0.75,0.00530536004308679
0.75,0.00495531480161437
0.75,0.00462479946779015
0.75,0.00431301523179028
0.75,0.00401916775484557
0.75,0.00374247461151334
0.75,0.00348217896980363
0.75,0.00323752052055104
0.75,0.00300776773639222
0.75,0.00279220446976214
0.75,0.00259012921308366
0.75,0.00240087318757687
0.75,0.00222376937715341
0.75,0.00205818249198608
0.75,0.00190350115141169
0.75,0.00175912805269207
0.75,0.00162448864348663
0.75,0.00149904095913755
0.75,0.00138225379332924
0.75,0.00127361736191389
0.75,0.00117264418490559
0.75,0.00107888842390813
0.75,0.000991890258299488
0.75,0.000911236967116036
0.75,0.000836525342313266
0.76,0.0241671838496164
0.76,0.0265506163528959
0.76,0.0289629275635001
0.76,0.0313917039981632
0.76,0.0338248789442866
0.76,0.0362507891636951
0.76,0.0386582243005583
0.76,0.0410364693680696
0.76,0.0433753408506102
0.76,0.0456652168251296
0.76,0.0478970615302267
0.76,0.0500624447803985
0.76,0.0521535565901688
0.76,0.0541632173574194
0.76,0.056084883929486
0.76,0.0579126518570342
0.76,0.0596412541251613
0.76,0.0612660566248173
0.76,0.0627830506380203
0.76,0.0641888425658668
0.76,0.0654806411439835
0.76,0.0666562423689467
0.76,0.0677140123506198
0.76,0.0686528683013008
0.76,0.06947225786345
0.76,0.0701721369709904
0.76,0.0707529464336383
0.76,0.0712155874247027
0.76,0.0715613960658447
0.76,0.071792117229545
0.76,0.0719098778071726
0.76,0.0719171595175346
0.76,0.0718167714575228
0.76,0.0716118225239028
0.76,0.0713056938454493
0.76,0.0709020113580165
0.76,0.0704046186456687
0.76,0.0698175501629272
0.76,0.0691450049502983
0.76,0.0683913209378559
0.76,0.0675609499439009
0.76,0.0666584334190929
0.76,0.0656883790706203
0.76,0.0646554383716451
0.76,0.0635642850652389
0.76,0.0624195946878731
0.76,0.0612260251693869
0.76,0.0599881985429028
0.76,0.0587106837948233
0.76,0.0573979808767687
0.76,0.0560545058947776
0.76,0.054684577483708
0.76,0.0532924043685001
0.76,0.0518820741074473
0.76,0.050457543007249
0.76,0.0490226271932453
0.76,0.0475809948138166
0.76,0.046136159352887
0.76,0.0446914740195816
0.76,0.043250127181513
0.76,0.0418151388026011
0.76,0.0403893578449259
0.76,0.0389754605904994
0.76,0.0375759498366349
0.76,0.0361931549272964
0.76,0.0348292324966893
0.76,0.0334861680959885
0.76,0.0321657782815598
0.76,0.0308697134824235
0.76,0.0295994613724064
0.76,0.0283563507684949
0.76,0.0271415559928242
0.76,0.0259561016548819
0.76,0.0248008677809178
0.76,0.023676595274659
0.76,0.022583891636219
0.76,0.021523236900816
0.76,0.0204949897637788
0.76,0.0194993938177191
0.76,0.0185365839590279
0.76,0.0176065926967801
0.76,0.0167093566756441
0.76,0.0158447230394622
0.76,0.0150124558237408
0.76,0.0142122422598308
0.76,0.0134436989961253
0.76,0.0127063780739654
0.76,0.0119997731809391
0.76,0.0113233249610907
0.76,0.010676425853517
0.76,0.0100584311279537
0.76,0.009468652595088
0.76,0.00890637513468029
0.76,0.00837085539696591
0.76,0.00786132779976678
0.76,0.00737700949221876
0.76,0.00691710164515125
0.76,0.00648079853753281
0.76,0.00606728612415397
0.76,0.00567574554937256
0.76,0.00530535970097046
0.76,0.00495531481218325
0.76,0.00462480048207015
0.76,0.00431301431646625
0.76,0.004019167720686
0.76,0.00374247769347646
0.76,0.0034821757596557
0.76,0.00323752052765292
0.76,0.00300776791385937
0.76,0.00279220429334637
0.76,0.00259013231460137
0.76,0.00240087006687473
0.76,0.00222376939179036
0.76,0.0020581834945359
0.76,0.00190349996115002
0.76,0.00175912780280907
0.76,0.00162449191192504
0.76,0.00149903978334764
0.76,0.00138225145523907
0.76,0.00127361754165789
0.76,0.00117265024870217
0.76,0.0010788823573078
0.76,0.000991891437102099
0.76,0.000911235969837998
0.76,0.000836524534504779
0.76,0.000767374630775475
0.77,0.0241671838496035
0.77,0.0265506163530946
0.77,0.0289629275617369
0.77,0.0313917039981862
0.77,0.0338248789424585
0.77,0.0362507891636972
0.77,0.0386582243001624
0.77,0.0410364693679688
0.77,0.0433753408508017
0.77,0.0456652168251439
0.77,0.0478970615301996
0.77,0.0500624447803355
0.77,0.0521535565900888
0.77,0.0541632173572873
0.77,0.0560848839290182
0.77,0.0579126518575404
0.77,0.059641254125189
0.77,0.0612660566248839
0.77,0.0627830506381858
0.77,0.064188842565871
0.77,0.0654806411439904
0.77,0.0666562423690369
0.77,0.0677140123504544
0.77,0.0686528683012864
0.77,0.0694722578634324
0.77,0.0701721369709691
0.77,0.070752946433618
0.77,0.0712155874270627
0.77,0.0715613960658245
0.77,0.0717921172295266
0.77,0.0719098778070796
0.77,0.0719171595173812
0.77,0.071816771457426
0.77,0.0716118225238284
0.77,0.071305693845666
0.77,0.0709020113582774
0.77,0.0704046186457131
0.77,0.0698175501629305
0.77,0.0691450049500003
0.77,0.0683913209395039
0.77,0.0675609499439888
0.77,0.0666584334196809
0.77,0.0656883790706104
0.77,0.064655438371579
0.77,0.0635642850652192
0.77,0.062419594687856
0.77,0.0612260251693666
0.77,0.0599881985428953
0.77,0.0587106837948206
0.77,0.0573979808767659
0.77,0.0560545058947337
0.77,0.0546845774836551
0.77,0.0532924043684136
0.77,0.0518820741073461
0.77,0.0504575430072065
0.77,0.0490226271886091
0.77,0.0475809948093018
0.77,0.0461361593528817
0.77,0.0446914740195755
0.77,0.0432501271815106
0.77,0.0418151388025672
0.77,0.0403893578448911
0.77,0.0389754605904586
0.77,0.0375759498365881
0.77,0.0361931549166844
0.77,0.034829232496671
0.77,0.0334861680949994
0.77,0.0321657782804057
0.77,0.0308697134825106
0.77,0.0295994613724281
0.77,0.0283563507685156
0.77,0.0271415559944336
0.77,0.0259561016563679
0.77,0.0248008677822571
0.77,0.023676595272769
0.77,0.0225838916324235
0.77,0.0215232368977253
0.77,0.0204949897637686
0.77,0.0194993938306303
0.77,0.0185365839550049
0.77,0.0176065926960446
0.77,0.016709356678718
0.77,0.0158447230376885
0.77,0.0150124556367502
0.77,0.014212242256088
0.77,0.0134436989733306
0.77,0.0127063781149672
0.77,0.0119997731817254
0.77,0.0113233249584326
0.77,0.0106764270266004
0.77,0.0100584311871768
0.77,0.00946865123944041
0.77,0.00890637505215208
0.77,0.00837085521514913
0.77,0.00786132800416883
0.77,0.00737700949971765
0.77,0.00691710248347688
0.77,0.00648079853345807
0.77,0.00606728528092737
0.77,0.00567574560196693
0.77,0.00530535997938397
0.77,0.00495531481241285
0.77,0.00462480049119018
0.77,0.00431301539081419
0.77,0.0040191666474414
0.77,0.00374247765759073
0.77,0.00348217895988889
0.77,0.0032375172087511
0.77,0.0030077679215823
0.77,0.0027922043083386
0.77,0.0025901321403532
0.77,0.00240087320621507
0.77,0.00222376619150255
0.77,0.00205818399707569
0.77,0.0019035009878503
0.77,0.00175912655421118
0.77,0.00162449168348999
0.77,0.00149904306415127
0.77,0.00138225034536821
0.77,0.00127361756427669
0.77,0.0011726499802498
0.77,0.00107888884688179
0.77,0.000991889094661413
0.77,0.000911237194987535
0.77,0.000836524150414464
0.77,0.000767374197233828
0.77,0.000703424135431785
0.78,0.0218253257315082
0.78,0.0241671838497225
0.78,0.0265506163529394
0.78,0.028962927561804
0.78,0.0313917039980892
0.78,0.033824878942457
0.78,0.0362507891633354
0.78,0.0386582243004775
0.78,0.0410364693681671
0.78,0.0433753408508135
0.78,0.0456652168251215
0.78,0.0478970615301444
0.78,0.0500624447802647
0.78,0.0521535565899733
0.78,0.0541632173568428
0.78,0.0560848839295031
0.78,0.0579126518575695
0.78,0.0596412541252532
0.78,0.0612660566250277
0.78,0.0627830506381877
0.78,0.0641888425658773
0.78,0.065480641143997
0.78,0.0666562423689596
0.78,0.0677140123505975
0.78,0.0686528683033595
0.78,0.0694722578634141
0.78,0.0701721369709511
0.78,0.0707529464335988
0.78,0.0712155874270474
0.78,0.0715613960657572
0.78,0.0717921172294005
0.78,0.0719098778069847
0.78,0.0719171595173093
0.78,0.0718167714576055
0.78,0.0716118225240763
0.78,0.0713056938456759
0.78,0.0709020113582346
0.78,0.0704046186453697
0.78,0.0698175501629788
0.78,0.0691450049503263
0.78,0.0683913209395188
0.78,0.0675609499440584
0.78,0.0666584334195969
0.78,0.0656883790705944
0.78,0.064655438366449
0.78,0.0635642850652133
0.78,0.0624195946878364
0.78,0.0612260251693418
0.78,0.059988198542868
0.78,0.0587106837948058
0.78,0.0573979808767392
0.78,0.0560545058947466
0.78,0.0546845774836729
0.78,0.0532924043684349
0.78,0.0518820741073928
0.78,0.0504575430071745
0.78,0.0490226271931454
0.78,0.0475809948138474
0.78,0.0461361593526788
0.78,0.0446914740193598
0.78,0.0432501271760467
0.78,0.0418151387959477
0.78,0.0403893578369101
0.78,0.0389754605904593
0.78,0.0375759498365823
0.78,0.0361931549166944
0.78,0.034829232496663
0.78,0.0334861680959722
0.78,0.0321657782815424
0.78,0.0308697134824303
0.78,0.0295994613706128
0.78,0.0283563507685041
0.78,0.027141555994852
0.78,0.0259561016538209
0.78,0.024800867782846
0.78,0.0236765952761117
0.78,0.0225838916364071
0.78,0.021523236900843
0.78,0.0204949897575093
0.78,0.0194993938238061
0.78,0.0185365839666833
0.78,0.0176065926956795
0.78,0.0167093566738987
0.78,0.01584472303635
0.78,0.0150124558201042
0.78,0.0142122422532003
0.78,0.0134436987414415
0.78,0.0127063780842145
0.78,0.0119997731829671
0.78,0.0113233249650995
0.78,0.010676427032301
0.78,0.0100584311827105
0.78,0.00946865266619712
0.78,0.00890637512950532
0.78,0.0083708553188071
0.78,0.00786132789636573
0.78,0.00737700950117914
0.78,0.00691710248461375
0.78,0.00648079931697798
0.78,0.00606728623121655
0.78,0.0056757445699418
0.78,0.00530536004094984
0.78,0.00495531481040579
0.78,0.00462480049046121
0.78,0.00431301539786233
0.78,0.0040191677604049
0.78,0.00374247768589586
0.78,0.00348217892361102
0.78,0.00323752032727076
0.78,0.00300776449999063
0.78,0.00279220447586814
0.78,0.00259013214699055
0.78,0.00240087307554093
0.78,0.00222376940906988
0.78,0.00205818071594144
0.78,0.00190350145460405
0.78,0.00175912760538499
0.78,0.00162449037677637
0.78,0.00149904076754526
0.78,0.00138225356737687
0.78,0.00127361754376598
0.78,0.00117265023127744
0.78,0.00107888876524154
0.78,0.000991891560957914
0.78,0.000911236605290133
0.78,0.000836525170435642
0.78,0.000767374003621146
0.78,0.000703423825191951
0.78,0.000644322293919863
0.79,0.0195379470512048
0.79,0.0218253257332318
0.79,0.0241671838496504
0.79,0.0265506163530377
0.79,0.0289629275616732
0.79,0.0313917039980834
0.79,0.0338248789421267
0.79,0.0362507891635957
0.79,0.0386582243007198
0.79,0.0410364693681816
0.79,0.0433753408507954
0.79,0.0456652168250741
0.79,0.0478970615300823
0.79,0.0500624447801646
0.79,0.052153556589563
0.79,0.0541632173572976
0.79,0.0560848839295269
0.79,0.0579126518576293
0.79,0.0596412541253781
0.79,0.061266056625028
0.79,0.0627830506381937
0.79,0.0641888425658912
0.79,0.0654806411439895
0.79,0.0666562423689442
0.79,0.0677140123505706
0.79,0.0686528683012464
0.79,0.0694722578633963
0.79,0.070172136970935
0.79,0.0707529464335862
0.79,0.0712155874269514
0.79,0.0715613960656264
0.79,0.0717921172293266
0.79,0.0719098778071443
0.79,0.0719171595175405
0.79,0.0718167714576433
0.79,0.0716118225239091
0.79,0.0713056938454191
0.79,0.0709020113583162
0.79,0.0704046186457551
0.79,0.0698175501629692
0.79,0.0691450049503251
0.79,0.0683913209395214
0.79,0.0675609499441129
0.79,0.0666584334196535
0.79,0.065688379070572
0.79,0.0646554383715804
0.79,0.0635642850648661
0.79,0.0624195946878406
0.79,0.0612260251693441
0.79,0.0599881985428993
0.79,0.058710683794816
0.79,0.0573979808599647
0.79,0.0560545058940751
0.79,0.0546845774827471
0.79,0.0532924043672103
0.79,0.0518820741057932
0.79,0.0504575430051882
0.79,0.0490226271931192
0.79,0.0475809948137317
0.79,0.0461361593527347
0.79,0.0446914740194048
0.79,0.043250127181315
0.79,0.0418151388023764
0.79,0.0403893578446703
0.79,0.0389754605902044
0.79,0.0375759498363101
0.79,0.0361931549163615
0.79,0.0348292324962532
0.79,0.0334861680954868
0.79,0.0321657782807809
0.79,0.0308697134541573
0.79,0.0295994613395312
0.79,0.0283563507678173
0.79,0.0271415559937551
0.79,0.0259561016550571
0.79,0.0248008677822555
0.79,0.0236765952761453
0.79,0.0225838916330133
0.79,0.021523236900834
0.79,0.0204949897637891
0.79,0.0194993938305822
0.79,0.0185365839600321
0.79,0.0176065927020105
0.79,0.0167093566907044
0.79,0.0158447230354538
0.79,0.0150124558178192
0.79,0.0142122422475919
0.79,0.0134436989669615
0.79,0.0127063780830572
0.79,0.0119997728734538
0.79,0.0113233249642561
0.79,0.0106764270320345
0.79,0.010058431190783
0.79,0.00946865266473917
0.79,0.00890637512493919
0.79,0.008370855390881
0.79,0.00786132629111469
0.79,0.00737700939589447
0.79,0.0069171021217429
0.79,0.00648079942703328
0.79,0.00606728624238206
0.79,0.00567574559281869
0.79,0.00530535894053141
0.79,0.00495531480728206
0.79,0.00462480048685943
0.79,0.00431301533980899
0.79,0.00401916776458178
0.79,0.00374247770206204
0.79,0.0034821789552868
0.79,0.00323752047480808
0.79,0.0030077677090159
0.79,0.0027922009546415
0.79,0.002590132294648
0.79,0.00240087307767056
0.79,0.00222376927888557
0.79,0.0020581840127456
0.79,0.00190349823416192
0.79,0.00175912809696732
0.79,0.00162449144681109
0.79,0.00149904148502866
0.79,0.00138225122112856
0.79,0.00127361735510312
0.79,0.00117265020460078
0.79,0.00107888864339745
0.79,0.000991891478522744
0.79,0.000911237352173799
0.79,0.000836524744771916
0.79,0.000767374230036921
0.79,0.000703423764378375
0.79,0.000644330079573319
0.79,0.000589770021470759
0.8,0.0173180806827628
0.8,0.0195379470513418
0.8,0.0218253257332472
0.8,0.0241671838497666
0.8,0.0265506163528869
0.8,0.0289629275616644
0.8,0.0313917039977871
0.8,0.0338248789423332
0.8,0.0362507891638943
0.8,0.038658224300699
0.8,0.0410364693681675
0.8,0.0433753408507556
0.8,0.0456652168250195
0.8,0.0478970615299932
0.8,0.0500624447797955
0.8,0.052153556589981
0.8,0.0541632173573256
0.8,0.0560848839295834
0.8,0.0579126518577379
0.8,0.0596412541253783
0.8,0.0612660566250337
0.8,0.062783050638205
0.8,0.0641888425658838
0.8,0.0654806411439758
0.8,0.0666562423689272
0.8,0.0677140123505635
0.8,0.0686528683012367
0.8,0.0694722578633578
0.8,0.0701721369708791
0.8,0.0707529464334691
0.8,0.0712155874268712
0.8,0.0715613960656062
0.8,0.0717921172295325
0.8,0.0719098778071804
0.8,0.0719171595160858
0.8,0.071816771457413
0.8,0.0716118225241096
0.8,0.0713056938457126
0.8,0.0709020113583247
0.8,0.0704046186457409
0.8,0.0698175501629692
0.8,0.0691450049353707
0.8,0.068391320939493
0.8,0.0675609499439576
0.8,0.0666584334196398
0.8,0.0656883790705906
0.8,0.0646554383715665
0.8,0.0635642850652282
0.8,0.0624195946876351
0.8,0.0612260251691267
0.8,0.0599881985425419
0.8,0.058710683794327
0.8,0.05739798087608
0.8,0.0560545058946751
0.8,0.0546845774835966
0.8,0.0532924043683626
0.8,0.0518820741072976
0.8,0.0504575430070904
0.8,0.0490226271930743
0.8,0.0475809948136856
0.8,0.0461361593526926
0.8,0.0446914740193696
0.8,0.0432501271812862
0.8,0.0418151388023532
0.8,0.0403893578446567
0.8,0.0389754605902209
0.8,0.037575949836367
0.8,0.0361931549163937
0.8,0.0348292324963175
0.8,0.0334861680956208
0.8,0.0321657782811703
0.8,0.0308697134819997
0.8,0.0295994613718864
0.8,0.0283563507679903
0.8,0.0271415559940519
0.8,0.0259561016558764
0.8,0.0248008677240912
0.8,0.0236765952107965
0.8,0.022583891634528
0.8,0.0215232368989818
0.8,0.0204949897609452
0.8,0.0194993938224151
0.8,0.0185365839684212
0.8,0.0176065927119593
0.8,0.0167093566809251
0.8,0.0158447230462956
0.8,0.0150124558142516
0.8,0.0142122422450517
0.8,0.0134436989641364
0.8,0.0127063780754775
0.8,0.0119997731436807
0.8,0.0113233249226918
0.8,0.0106764270304545
0.8,0.0100584311899159
0.8,0.0094686526739487
0.8,0.00890637512513526
0.8,0.00837085530677606
0.8,0.00786132799560813
0.8,0.00737700949608744
0.8,0.00691710238718901
0.8,0.00648079929218781
0.8,0.00606728624458852
0.8,0.00567574560223805
0.8,0.00530536004008919
0.8,0.00495531363821189
0.8,0.00462480048148972
0.8,0.00431301539271822
0.8,0.00401916769376487
0.8,0.00374247764099311
0.8,0.00348217897145608
0.8,0.00323752051628712
0.8,0.00300776656086499
0.8,0.00279220422579818
0.8,0.0025901287011707
0.8,0.00240087322933835
0.8,0.00222376928038059
0.8,0.00205818383870371
0.8,0.00190350153114283
0.8,0.00175912480157248
0.8,0.0016244919549715
0.8,0.00149904256519551
0.8,0.00138225200338704
0.8,0.00127361497691125
0.8,0.00117265019109825
0.8,0.00107888880462448
0.8,0.00099189095450436
0.8,0.000911237315194047
0.8,0.000836523039554393
0.8,0.00076737437097929
0.8,0.000703422823539857
0.8,0.000644302168884447
0.8,0.000589769896600423
0.81,0.0151787967684965
0.81,0.0173180806827649
0.81,0.019537947052185
0.81,0.0218253257332371
0.81,0.0241671838496095
0.81,0.0265506163528759
0.81,0.0289629275614044
0.81,0.0313917039979461
0.81,0.0338248789425889
0.81,0.0362507891638218
0.81,0.0386582243006897
0.81,0.0410364693681345
0.81,0.0433753408507078
0.81,0.0456652168249494
0.81,0.0478970615296719
0.81,0.0500624447798918
0.81,0.0521535565900069
0.81,0.0541632173573775
0.81,0.0560848839296772
0.81,0.0579126518577373
0.81,0.0596412541253918
0.81,0.0612660566250424
0.81,0.0627830506381973
0.81,0.0641888425658704
0.81,0.0654806411439597
0.81,0.0666562423689123
0.81,0.0677140123505522
0.81,0.0686528683012268
0.81,0.069472257863309
0.81,0.0701721369707953
0.81,0.0707529464334063
0.81,0.0712155874270263
0.81,0.0715613960658253
0.81,0.0717921172282885
0.81,0.0719098778069867
0.81,0.0719171595175695
0.81,0.0718167714576748
0.81,0.0716118225241179
0.81,0.0713056938457146
0.81,0.0709020113583252
0.81,0.0704046186457433
0.81,0.0698175501629788
0.81,0.0691450049501969
0.81,0.0683913209395058
0.81,0.0675609499439652
0.81,0.0666584334194159
0.81,0.0656883790701575
0.81,0.064655438371035
0.81,0.0635642850650014
0.81,0.0624195946875041
0.81,0.061226025168914
0.81,0.0599881985426736
0.81,0.0587106837945439
0.81,0.0573979808764272
0.81,0.05605450589436
0.81,0.0546845774836012
0.81,0.0532924043683684
0.81,0.05188207410732
0.81,0.0504575430070415
0.81,0.0490226271929725
0.81,0.0475809948135495
0.81,0.046136159352581
0.81,0.0446914740192264
0.81,0.043250127181002
0.81,0.0418151388021281
0.81,0.0403893578443966
0.81,0.0389754605897517
0.81,0.0375759498358724
0.81,0.0361931549158377
0.81,0.0348292324964617
0.81,0.033486168095725
0.81,0.0321657782811986
0.81,0.0308697134820961
0.81,0.029599461372034
0.81,0.0283563507681861
0.81,0.0271415559942451
0.81,0.0259561016565276
0.81,0.0248008677817998
0.81,0.0236765952751472
0.81,0.0225838916352501
0.81,0.0215232368990869
0.81,0.0204949896671186
0.81,0.0194993876404487
0.81,0.018536583965475
0.81,0.0176065927078725
0.81,0.0167093566891731
0.81,0.0158447230583763
0.81,0.0150124558271593
0.81,0.0142122422317605
0.81,0.0134436989590727
0.81,0.0127063780708214
0.81,0.0119997731400314
0.81,0.0113233249167395
0.81,0.0106764269836701
0.81,0.010058431189627
0.81,0.00946865267301322
0.81,0.00890637513191694
0.81,0.00837085539546933
0.81,0.00786132798987849
0.81,0.00737700948974362
0.81,0.00691710237692211
0.81,0.00648079735820395
0.81,0.00606728610230012
0.81,0.00567574543225713
0.81,0.00530536004213356
0.81,0.00495531480723033
0.81,0.00462479923695569
0.81,0.0043130141174812
0.81,0.00401916733420715
0.81,0.0037424664516732
0.81,0.00348217890474967
0.81,0.00323752053069071
0.81,0.00300776791178636
0.81,0.00279220304486905
0.81,0.00259013205930714
0.81,0.00240086953735785
0.81,0.00222376943547209
0.81,0.00205818388530021
0.81,0.00190350134437778
0.81,0.00175912817288659
0.81,0.00162448860701581
0.81,0.00149904319520355
0.81,0.00138225305243256
0.81,0.00127361696695005
0.81,0.00117264790615557
0.81,0.00107888880713647
0.81,0.000991891347693841
0.81,0.000911236634981938
0.81,0.000836525386488152
0.81,0.000767368268998148
0.81,0.000703423897472355
0.81,0.00064432943047521
0.81,0.000589769247240746
0.81,0.000539435053032555
0.82,0.0151787967683616
0.82,0.0173180806828355
0.82,0.0195379470513562
0.82,0.0218253257332364
0.82,0.0241671838495971
0.82,0.0265506163526536
0.82,0.028962927558977
0.82,0.0313917039981593
0.82,0.0338248789425623
0.82,0.0362507891638166
0.82,0.0386582243006624
0.82,0.0410364693680929
0.82,0.0433753408506398
0.82,0.0456652168246687
0.82,0.047897061529995
0.82,0.0500624447801914
0.82,0.052153556590054
0.82,0.0541632173574557
0.82,0.0560848839296762
0.82,0.0579126518577484
0.82,0.0596412541253092
0.82,0.0612660566250344
0.82,0.0627830506381845
0.82,0.0641888425647065
0.82,0.0654806411439447
0.82,0.0666562423688901
0.82,0.0677140123505214
0.82,0.0686528683011393
0.82,0.069472257863497
0.82,0.0701721369707483
0.82,0.0707529464335928
0.82,0.0712155874270582
0.82,0.0715613960658369
0.82,0.0717921172295633
0.82,0.0719098778072102
0.82,0.0719171595175843
0.82,0.0718167714576765
0.82,0.0716118225241183
0.82,0.0713056938457131
0.82,0.0709020113583225
0.82,0.0704046186457915
0.82,0.0698175501630174
0.82,0.0691450049503536
0.82,0.0683913209394318
0.82,0.0675609499439073
0.82,0.0666584334187268
0.82,0.0656883790701133
0.82,0.0646554383709389
0.82,0.0635642850643809
0.82,0.0624195946869529
0.82,0.0612260251681982
0.82,0.0599881985413951
0.82,0.0587106837928782
0.82,0.0573979808764904
0.82,0.0560545058944479
0.82,0.0546845774833091
0.82,0.0532924043680576
0.82,0.05188207410691
0.82,0.0504575430065811
0.82,0.0490226271923939
0.82,0.047580994812769
0.82,0.0461361593513683
0.82,0.0446914740177219
0.82,0.0432501271791051
0.82,0.0418151387995158
0.82,0.0403893578409587
0.82,0.0389754605855096
0.82,0.0375759498362016
0.82,0.0361931549167285
0.82,0.0348292324966892
0.82,0.0334861680959929
0.82,0.0321657782815769
0.82,0.0308697134824453
0.82,0.029599461372356
0.82,0.0283563507666335
0.82,0.0271415559946477
0.82,0.0259561016568295
0.82,0.0248008677829848
0.82,0.023676595275503
0.82,0.02258389163563
0.82,0.0215232368997914
0.82,0.0204949872870148
0.82,0.0194993938293361
0.82,0.0185365839666982
0.82,0.017606592708854
0.82,0.0167093566900308
0.82,0.0158447230525663
0.82,0.0150124558392672
0.82,0.0142122422718216
0.82,0.0134436989396547
0.82,0.0127063780560932
0.82,0.0119997731339903
0.82,0.0113233249049298
0.82,0.0106764269778568
0.82,0.010058431133132
0.82,0.0094686526726957
0.82,0.00890637472013789
0.82,0.00837085539466575
0.82,0.00786132800206674
0.82,0.00737700947723297
0.82,0.00691710237451737
0.82,0.00648079941863444
0.82,0.00606728405438495
0.82,0.00567574547167427
0.82,0.00530535955766198
0.82,0.00495531480574019
0.82,0.00462480016069855
0.82,0.00431301407589335
0.82,0.00401916640737077
0.82,0.00374247769804192
0.82,0.0034821788793169
0.82,0.00323752006097822
0.82,0.00300776792565371
0.82,0.00279220446767381
0.82,0.0025901308277374
0.82,0.00240087298463099
0.82,0.0022237656433115
0.82,0.0020581840428322
0.82,0.00190350158625829
0.82,0.00175912796857647
0.82,0.0016244920376518
0.82,0.00149903974261911
0.82,0.00138225370771217
0.82,0.00127361683518457
0.82,0.00117264967286124
0.82,0.00107888645803045
0.82,0.000991887753833076
0.82,0.00091123491136047
0.82,0.000836525365691454
0.82,0.000767374884895311
0.82,0.000703420169887004
0.82,0.000644330593104758
0.82,0.000589768574059235
0.82,0.000539434634048153
0.82,0.000493036258821355
0.83,0.0131331029003181
0.83,0.0151787967684574
0.83,0.0173180806827841
0.83,0.0195379470513835
0.83,0.0218253257332053
0.83,0.0241671838494128
0.83,0.0265506163527313
0.83,0.0289629275616938
0.83,0.0313917039981082
0.83,0.0338248789425611
0.83,0.0362507891637947
0.83,0.0386582243006265
0.83,0.0410364693680337
0.83,0.0433753408504114
0.83,0.0456652168249403
0.83,0.0478970615300149
0.83,0.0500624447802336
0.83,0.0521535565901228
0.83,0.0541632173574588
0.83,0.056084883929685
0.83,0.0579126518576744
0.83,0.0596412541253815
0.83,0.0612660566250329
0.83,0.0627830506381706
0.83,0.0641888425658423
0.83,0.0654806411439364
0.83,0.0666562423688585
0.83,0.067714012350448
0.83,0.0686528683010813
0.83,0.0694722578632065
0.83,0.0701721369709375
0.83,0.0707529464324615
0.83,0.0712155874269076
0.83,0.0715613960658561
0.83,0.071792117229576
0.83,0.0719098778072229
0.83,0.0719171595175986
0.83,0.0718167714577005
0.83,0.0716118225241433
0.83,0.0713056938457386
0.83,0.070902011358353
0.83,0.0704046186457802
0.83,0.0698175501629985
0.83,0.069145004950339
0.83,0.0683913209394123
0.83,0.067560949943846
0.83,0.0666584334193011
0.83,0.0656883790701169
0.83,0.0646554383710766
0.83,0.0635642850645346
0.83,0.0624195946869964
0.83,0.0612260251682599
0.83,0.0599881985414803
0.83,0.0587106837930346
0.83,0.0573979808744811
0.83,0.0560545058918792
0.83,0.0546845774800013
0.83,0.0532924043638067
0.83,0.0518820741015626
0.83,0.0504575429999061
0.83,0.0490226271841153
0.83,0.0475809948025723
0.83,0.046136159338996
0.83,0.0446914740195974
0.83,0.0432501271815388
0.83,0.0418151388026456
0.83,0.040389357844994
0.83,0.0389754605905909
0.83,0.03757594983242
0.83,0.0361931549109653
0.83,0.0348292324890693
0.83,0.0334861680862428
0.83,0.0321657782695458
0.83,0.0308697134816251
0.83,0.029599461371308
0.83,0.0283563507689129
0.83,0.0271415559950517
0.83,0.0259561016572808
0.83,0.024800867783482
0.83,0.0236765952727779
0.83,0.0225838916362553
0.83,0.0215232369004862
0.83,0.0204949897631409
0.83,0.0194993938298587
0.83,0.0185365839671506
0.83,0.0176065927109517
0.83,0.0167093566909721
0.83,0.0158447228870121
0.83,0.0150124558406549
0.83,0.0142122422752151
0.83,0.0134436990337174
0.83,0.0127063780676748
0.83,0.0119997731089727
0.83,0.0113233249102145
0.83,0.0106764269663275
0.83,0.0100584311188276
0.83,0.00946865261137564
0.83,0.00890637513091663
0.83,0.00837085539366056
0.83,0.00786132800006278
0.83,0.00737700949755826
0.83,0.00691710248287802
0.83,0.00648079941223378
0.83,0.00606728623394837
0.83,0.00567574559984552
0.83,0.00530535761841211
0.83,0.00495531430060692
0.83,0.00462480048667202
0.83,0.0043130153916453
0.83,0.00401916637753064
0.83,0.00374247627572322
0.83,0.00348217896560299
0.83,0.00323752042817493
0.83,0.00300776750656406
0.83,0.00279220448085593
0.83,0.00259013231433003
0.83,0.00240087170666903
0.83,0.00222376918219003
0.83,0.00205818014995951
0.83,0.00190350159506902
0.83,0.0017591282327718
0.83,0.00162449181015867
0.83,0.00149904319179228
0.83,0.0013822502756129
0.83,0.00127361687456995
0.83,0.00117264950526375
0.83,0.0010788883312125
0.83,0.000991889229434495
0.83,0.000911233640464637
0.83,0.000836522992357924
0.83,0.000767374818598121
0.83,0.000703424320286139
0.83,0.000644330067914201
0.83,0.000589769430002995
0.83,0.000539434611660727
0.83,0.000493035680673604
0.83,0.000450300176331631
0.84,0.0111938350522975
0.84,0.0131331029003777
0.84,0.015178796768448
0.84,0.0173180806828281
0.84,0.0195379470513295
0.84,0.0218253257332041
0.84,0.0241671838494591
0.84,0.0265506163528687
0.84,0.0289629275617367
0.84,0.0313917039981737
0.84,0.0338248789425443
0.84,0.036250789163764
0.84,0.0386582243005932
0.84,0.0410364693678558
0.84,0.0433753408506352
0.84,0.0456652168249567
0.84,0.047897061530053
0.84,0.0500624447802843
0.84,0.0521535565901261
0.84,0.0541632173574651
0.84,0.0560848839296194
0.84,0.0579126518577245
0.84,0.0596412541253711
0.84,0.0612660566250101
0.84,0.0627830506381593
0.84,0.0641888425658333
0.84,0.0654806411438821
0.84,0.0666562423687951
0.84,0.0677140123504034
0.84,0.0686528683012336
0.84,0.0694722578633926
0.84,0.0701721369709505
0.84,0.0707529464336208
0.84,0.071215587427088
0.84,0.0715613960658673
0.84,0.0717921172295858
0.84,0.0719098777943731
0.84,0.0719171595176035
0.84,0.071816771457578
0.84,0.0716118225241395
0.84,0.0713056938457363
0.84,0.0709020113583415
0.84,0.0704046186457525
0.84,0.0698175501629534
0.84,0.0691450049502942
0.84,0.0683913209394041
0.84,0.0675609499438589
0.84,0.0666584334193806
0.84,0.065688379070225
0.84,0.0646554349845677
0.84,0.0635642850646156
0.84,0.0624195946870783
0.84,0.0612260251683965
0.84,0.0599881985415135
0.84,0.058710683793053
0.84,0.0573979808745013
0.84,0.056054505891895
0.84,0.0546845774800619
0.84,0.0532924043638822
0.84,0.0518820741016544
0.84,0.0504575430000117
0.84,0.0490226271842326
0.84,0.047580994802699
0.84,0.0461361593391482
0.84,0.0446914740026852
0.84,0.0432501271608521
0.84,0.0418151387774676
0.84,0.0403893578145073
0.84,0.0389754605538709
0.84,0.0375759497927823
0.84,0.0361931549169283
0.84,0.0348292324969262
0.84,0.0334861680962633
0.84,0.032165778281921
0.84,0.0308697134828509
0.84,0.0295994613566539
0.84,0.0283563507486982
0.84,0.0271415559953374
0.84,0.0259561016554369
0.84,0.0248008677838829
0.84,0.0236765952775183
0.84,0.0225838916368047
0.84,0.0215232369012061
0.84,0.0204949897638933
0.84,0.019499393830676
0.84,0.0185365839682149
0.84,0.0176065927113634
0.84,0.0167093566922442
0.84,0.0158447230565948
0.84,0.0150124558419455
0.84,0.0142122420704456
0.84,0.0134436989944402
0.84,0.0127063781064756
0.84,0.0119997731295247
0.84,0.0113233248651681
0.84,0.0106764269282291
0.84,0.0100584311241707
0.84,0.00946865259449958
0.84,0.00890637506129055
0.84,0.00837085539376115
0.84,0.00786132800109818
0.84,0.00737700889733839
0.84,0.00691710248254362
0.84,0.00648079942739099
0.84,0.00606728622309216
0.84,0.00567574559095618
0.84,0.00530536003855397
0.84,0.00495531223592449
0.84,0.00462480030137002
0.84,0.00431301516134064
0.84,0.00401916775874245
0.84,0.00374247626337398
0.84,0.00348217747195934
0.84,0.00323752052323667
0.84,0.00300776781375633
0.84,0.00279220404799929
0.84,0.00259013232702099
0.84,0.0024008732514198
0.84,0.00222376786070955
0.84,0.00205818378260259
0.84,0.00190349757419872
0.84,0.00175912824150304
0.84,0.0016244919962729
0.84,0.0014990429472288
0.84,0.00138225370231515
0.84,0.00127361748635169
0.84,0.00117264949470397
0.84,0.00107888813599977
0.84,0.000991888909767091
0.84,0.000911236928611947
0.84,0.000836521944350244
0.84,0.000767374870627169
0.84,0.000703424178408518
0.84,0.000644301076315745
0.84,0.00058961741032526
0.84,0.000539433798380617
0.84,0.000493008994447042
0.84,0.00045030000343349
0.85,0.0111938350522723
0.85,0.0131331029004289
0.85,0.0151787967684982
0.85,0.017318080682743
0.85,0.019537947051326
0.85,0.0218253257330793
0.85,0.0241671838495631
0.85,0.0265506163529331
0.85,0.0289629275617408
0.85,0.0313917039981611
0.85,0.0338248789425186
0.85,0.0362507891637348
0.85,0.0386582243004415
0.85,0.0410364693680259
0.85,0.0433753408506491
0.85,0.0456652168249897
0.85,0.0478970615301119
0.85,0.0500624447802981
0.85,0.0521535565901316
0.85,0.0541632173574621
0.85,0.0560848839296752
0.85,0.0579126518577288
0.85,0.0596412541253597
0.85,0.0612660566250001
0.85,0.0627830506381473
0.85,0.0641888425657737
0.85,0.0654806411438236
0.85,0.0666562423687603
0.85,0.0677140123505553
0.85,0.0686528683003239
0.85,0.0694722578632798
0.85,0.0701721369709635
0.85,0.0707529464336325
0.85,0.0712155874270975
0.85,0.0715613960658735
0.85,0.0717921172295924
0.85,0.0719098778072351
0.85,0.0719171595176008
0.85,0.0718167714576956
0.85,0.071611822524137
0.85,0.0713056938457076
0.85,0.0709020113583113
0.85,0.070404618645742
0.85,0.0698175500018128
0.85,0.069145004950304
0.85,0.0683913209394356
0.85,0.0675609499439362
0.85,0.0666584334194247
0.85,0.0656883790702771
0.85,0.0646554383711359
0.85,0.06356428506461
0.85,0.0624195946870645
0.85,0.0612260251683148
0.85,0.0599881985415889
0.85,0.0587106837931431
0.85,0.0573979800935362
0.85,0.0560545058917928
0.85,0.054684577479848
0.85,0.0532924043636531
0.85,0.0518820741017615
0.85,0.0504575430002117
0.85,0.0490226271838874
0.85,0.0475809948019562
0.85,0.0461361593378211
0.85,0.0446914740007516
0.85,0.0432501271580147
0.85,0.041815138773481
0.85,0.0403893578091689
0.85,0.038975460546767
0.85,0.0375759497834887
0.85,0.0361931548525652
0.85,0.0348292324194188
0.85,0.0334861680039262
0.85,0.0321657781726394
0.85,0.0308697134560175
0.85,0.0295994613409581
0.85,0.0283563507314873
0.85,0.0271415559513042
0.85,0.0259561015804883
0.85,0.0248008677509597
0.85,0.023676595205198
0.85,0.0225838916348367
0.85,0.0215232369015524
0.85,0.0204949897642976
0.85,0.0194993938311941
0.85,0.0185365839689861
0.85,0.0176065927053659
0.85,0.016709356692982
0.85,0.0158447230580875
0.85,0.0150124558433739
0.85,0.0142122422786601
0.85,0.0134436989965305
0.85,0.0127063778635641
0.85,0.0119997731734676
0.85,0.0113233249020843
0.85,0.0106764269602533
0.85,0.0100584310678737
0.85,0.00946865258669738
0.85,0.0089063750532643
0.85,0.00837085530134751
0.85,0.00786132800589612
0.85,0.00737700940343644
0.85,0.00691710248168476
0.85,0.00648079942716073
0.85,0.00606728624084441
0.85,0.00567574557264061
0.85,0.00530535989926118
0.85,0.00495531480378864
0.85,0.00462479778502334
0.85,0.00431301520625582
0.85,0.00401916751238018
0.85,0.00374247769903624
0.85,0.00348217746386625
0.85,0.00323751896068059
0.85,0.00300776791652968
0.85,0.00279220436140526
0.85,0.00259013188046109
0.85,0.00240087326385385
0.85,0.00222376945933811
0.85,0.00205818241944811
0.85,0.00190350130188621
0.85,0.00175912412920254
0.85,0.00162449211014182
0.85,0.00149904315236515
0.85,0.00138225342884746
0.85,0.00127361748104149
0.85,0.00117265014755685
0.85,0.00107888808302214
0.85,0.000991889702054438
0.85,0.000911234452208642
0.85,0.00083652513213317
0.85,0.000767374845263014
0.85,0.000703423708920514
0.85,0.000644330811423011
0.85,0.000589765157565036
0.85,0.000539434762508506
0.85,0.000493034952966376
0.85,0.00045029947737607
0.85,0.000410969238724856
0.86,0.00937353950623697
0.86,0.0111938350523248
0.86,0.0131331029003834
0.86,0.0151787967684364
0.86,0.0173180806827587
0.86,0.0195379470512192
0.86,0.0218253257319201
0.86,0.0241671838496814
0.86,0.0265506163529387
0.86,0.0289629275617319
0.86,0.0313917039981403
0.86,0.033824878942493
0.86,0.0362507891636268
0.86,0.0386582243005645
0.86,0.0410364693680371
0.86,0.0433753408506769
0.86,0.0456652168250297
0.86,0.0478970615301106
0.86,0.0500624447803037
0.86,0.0521535565901282
0.86,0.0541632173574561
0.86,0.0560848839296665
0.86,0.0579126518577183
0.86,0.0596412541253507
0.86,0.0612660566249816
0.86,0.0627830506380876
0.86,0.0641888425657278
0.86,0.0654806411437975
0.86,0.0666562423689094
0.86,0.0677140123495924
0.86,0.0686528683012533
0.86,0.0694722578634165
0.86,0.0701721369709731
0.86,0.0707529464336396
0.86,0.0712155874269967
0.86,0.0715613960658775
0.86,0.0717921172295914
0.86,0.0719098778072305
0.86,0.0719171595175946
0.86,0.0718167714576787
0.86,0.0716118225241062
0.86,0.0713056938456975
0.86,0.0709020113583113
0.86,0.0704046186457539
0.86,0.0698175501630165
0.86,0.0691450049503526
0.86,0.0683913209394825
0.86,0.0675609499439572
0.86,0.0666584334194514
0.86,0.0656883790702389
0.86,0.0646554383710892
0.86,0.0635642850643994
0.86,0.0624195946871091
0.86,0.0612260251682931
0.86,0.0599881985416694
0.86,0.0587106837932575
0.86,0.0573979808747147
0.86,0.0560545058923843
0.86,0.0546845774805242
0.86,0.0532924043681862
0.86,0.0518820741067778
0.86,0.0504575430061182
0.86,0.0490226271914957
0.86,0.0475809948960634
0.86,0.046136159349504
0.86,0.0446914740151063
0.86,0.0432501271757361
0.86,0.0418151387954149
0.86,0.040389357835911
0.86,0.0389754605793118
0.86,0.0375759498338012
0.86,0.0361931549132982
0.86,0.0348292324923585
0.86,0.0334861680197945
0.86,0.0321657781909161
0.86,0.0308697133753232
0.86,0.0295994612469551
0.86,0.0283563506319562
0.86,0.0271415558362385
0.86,0.0259561016024322
0.86,0.0248008677198315
0.86,0.0236765952032677
0.86,0.022583891509861
0.86,0.021523236751419
0.86,0.0204949896547283
0.86,0.0194993938259248
0.86,0.0185365839692379
0.86,0.0176065927126888
0.86,0.0167093566938065
0.86,0.0158447230589995
0.86,0.0150124558442019
0.86,0.0142122422805142
0.86,0.0134436989978863
0.86,0.0127063781153414
0.86,0.0119997731828638
0.86,0.0113233246537119
0.86,0.0106764270248989
0.86,0.010058431091851
0.86,0.00946865253421669
0.86,0.00890637499019875
0.86,0.00837085530785942
0.86,0.00786132790216953
0.86,0.00737700949595443
0.86,0.00691710246960331
0.86,0.00648079942663027
0.86,0.00606728624074426
0.86,0.00567574560017992
0.86,0.00530536002191417
0.86,0.00495531465491728
0.86,0.0046248004800431
0.86,0.00431301258043759
0.86,0.0040191677627357
0.86,0.00374247744035827
0.86,0.00348217896681358
0.86,0.00323751895594948
0.86,0.00300776628693833
0.86,0.00279220447068473
0.86,0.00259013220057525
0.86,0.00240087280419909
0.86,0.00222376947120906
0.86,0.00205818406785929
0.86,0.00190349989820104
0.86,0.00175912795114952
0.86,0.0016244879201528
0.86,0.00149904327809924
0.86,0.00138225366212263
0.86,0.0012736171100094
0.86,0.00117265004851341
0.86,0.00107888874455453
0.86,0.00099189076947237
0.86,0.00091123524074388
0.86,0.000836522672131634
0.86,0.000767374673688703
0.86,0.000703424225971361
0.86,0.00064433012482823
0.86,0.000589770145383195
0.86,0.0005394285806406
0.86,0.00049303617144858
0.86,0.000450298986594877
0.86,0.000410969149242213
0.86,0.000374801265085267
0.87,0.00768434639861851
0.87,0.00937353950652536
0.87,0.0111938350523436
0.87,0.0131331029003932
0.87,0.0151787967683825
0.87,0.0173180806826717
0.87,0.0195379470502228
0.87,0.0218253257332488
0.87,0.0241671838496469
0.87,0.0265506163529334
0.87,0.0289629275617154
0.87,0.031391703998118
0.87,0.0338248789424203
0.87,0.0362507891634506
0.87,0.0386582242988553
0.87,0.0410364693680607
0.87,0.0433753408507117
0.87,0.0456652168250424
0.87,0.0478970615301157
0.87,0.0500624447803001
0.87,0.0521535565901224
0.87,0.0541632173574482
0.87,0.0560848839296575
0.87,0.0579126518577102
0.87,0.0596412541253281
0.87,0.0612660566249289
0.87,0.0627830506380493
0.87,0.0641888425657088
0.87,0.0654806411439414
0.87,0.06665624236892
0.87,0.0677140123505739
0.87,0.0686528683012639
0.87,0.069472257863425
0.87,0.0701721369709795
0.87,0.0707529464336263
0.87,0.071215587427103
0.87,0.0715613960658754
0.87,0.0717921172295777
0.87,0.0719098778072133
0.87,0.071917159517575
0.87,0.0718167714576626
0.87,0.0716118225241003
0.87,0.0713056938457016
0.87,0.0709020113583371
0.87,0.0704046186457828
0.87,0.0698175501630341
0.87,0.0691450049504188
0.87,0.0683913209394976
0.87,0.0675609499437125
0.87,0.0666584334194096
0.87,0.0656883790697389
0.87,0.0646554383710122
0.87,0.0635642850646705
0.87,0.062419594687155
0.87,0.0612260251686533
0.87,0.0599881985419791
0.87,0.058710683794883
0.87,0.0573979808766277
0.87,0.0560545058945138
0.87,0.0546845774831917
0.87,0.0532924043676401
0.87,0.0518820741060437
0.87,0.0504575430053055
0.87,0.0490226271914625
0.87,0.0475809948114705
0.87,0.0461361592933814
0.87,0.0446914740195254
0.87,0.0432501271814685
0.87,0.0418151388025685
0.87,0.040389357844911
0.87,0.0389754605905077
0.87,0.0375759498368792
0.87,0.0361931549169867
0.87,0.0348292324970224
0.87,0.0334861680961933
0.87,0.0321657782817665
0.87,0.0308697134827252
0.87,0.0295994613727345
0.87,0.0283563507690638
0.87,0.0271415558391328
0.87,0.0259561014750276
0.87,0.0248008675569767
0.87,0.0236765950185699
0.87,0.0225838916379328
0.87,0.021523236901607
0.87,0.0204949897644632
0.87,0.0194993936304335
0.87,0.0185365838225916
0.87,0.0176065925389972
0.87,0.0167093566938457
0.87,0.0158447230591836
0.87,0.0150124558449002
0.87,0.0142122422812838
0.87,0.0134436989990521
0.87,0.0127063781173959
0.87,0.0119997731843309
0.87,0.0113233249617035
0.87,0.0106764270253243
0.87,0.0100584311860119
0.87,0.00946865258713236
0.87,0.00890637503471581
0.87,0.0083708552307511
0.87,0.00786132788918503
0.87,0.00737700939970143
0.87,0.00691710246240529
0.87,0.00648079940645108
0.87,0.00606728623996422
0.87,0.00567574495857115
0.87,0.00530536003759763
0.87,0.00495531478757116
0.87,0.00462480046461278
0.87,0.00431301538547246
0.87,0.00401916776143318
0.87,0.00374247770129843
0.87,0.00348217869920608
0.87,0.00323752052513382
0.87,0.00300776628148713
0.87,0.00279220277703751
0.87,0.00259013231595739
0.87,0.00240087313167003
0.87,0.00222376899880183
0.87,0.0020581840804712
0.87,0.00190350159093411
0.87,0.00175912650866716
0.87,0.00162449206475124
0.87,0.00149903903281356
0.87,0.00138225375722811
0.87,0.00127361744202736
0.87,0.00117264974786857
0.87,0.00107888514709331
0.87,0.000991890803815565
0.87,0.000911236491964562
0.87,0.000836523392709676
0.87,0.0007673722526369
0.87,0.000703420635226326
0.87,0.000644328639499037
0.87,0.000589770005957391
0.87,0.000539435181255321
0.87,0.000493034237763812
0.87,0.000450299726479031
0.87,0.000410968786280996
0.87,0.000374800922808838
0.88,0.00613783597586673
0.88,0.00768434639862788
0.88,0.00937353950654995
0.88,0.0111938350523234
0.88,0.0131331029003484
0.88,0.0151787967683616
0.88,0.0173180806827012
0.88,0.019537947051342
0.88,0.0218253257332431
0.88,0.0241671838496445
0.88,0.0265506163529205
0.88,0.0289629275616969
0.88,0.0313917039981011
0.88,0.0338248789422664
0.88,0.036250789163713
0.88,0.0386582243005928
0.88,0.0410364693680904
0.88,0.0433753408507248
0.88,0.045665216825044
0.88,0.0478970615301128
0.88,0.0500624447802768
0.88,0.0521535565900751
0.88,0.054163217357357
0.88,0.0560848839296508
0.88,0.0579126518576865
0.88,0.0596412541252825
0.88,0.0612660566248966
0.88,0.0627830506380362
0.88,0.0641888425651892
0.88,0.0654806411438773
0.88,0.0666562423689291
0.88,0.0677140123505839
0.88,0.0686528683012717
0.88,0.0694722578634303
0.88,0.0701721369709801
0.88,0.0707529464336405
0.88,0.0712155874270948
0.88,0.0715613960658703
0.88,0.0717921172295674
0.88,0.0719098778072047
0.88,0.0719171595175639
0.88,0.0718167714576602
0.88,0.0716118225241157
0.88,0.07130569384572
0.88,0.0709020113583448
0.88,0.0704046186457967
0.88,0.0698175501630461
0.88,0.0691450049502307
0.88,0.0683913209395231
0.88,0.0675609499439283
0.88,0.0666584334194965
0.88,0.0656883790666334
0.88,0.0646554383713404
0.88,0.0635642850649372
0.88,0.0624195946874261
0.88,0.0612260251693499
0.88,0.0599881985427864
0.88,0.0587106837945737
0.88,0.057397980876338
0.88,0.0560545058941249
0.88,0.0546845774829863
0.88,0.0532924043676314
0.88,0.0518820741062557
0.88,0.0504575430056938
0.88,0.0490226271932125
0.88,0.0475809948137936
0.88,0.0461361593528132
0.88,0.0446914740195009
0.88,0.0432501271810064
0.88,0.0418151388931173
0.88,0.040389357844862
0.88,0.0389754605904493
0.88,0.0375759498366006
0.88,0.036193154915789
0.88,0.0348292324967131
0.88,0.0334861680934355
0.88,0.0321657782784821
0.88,0.0308697134826497
0.88,0.0295994613727647
0.88,0.0283563507690696
0.88,0.0271415559951966
0.88,0.0259561016575205
0.88,0.0248008677838304
0.88,0.0236765950410334
0.88,0.0225838913656061
0.88,0.0215232365637004
0.88,0.0204949897336404
0.88,0.0194993938309554
0.88,0.0185365839690126
0.88,0.0176065926248048
0.88,0.0167093564986317
0.88,0.0158447228404341
0.88,0.0150124558447722
0.88,0.0142122422812496
0.88,0.0134436989996207
0.88,0.0127063781181804
0.88,0.0119997731855228
0.88,0.0113233249640452
0.88,0.0106764270299435
0.88,0.0100584311867695
0.88,0.00946865266784824
0.88,0.00890637503709413
0.88,0.00837085528903159
0.88,0.00786132773134285
0.88,0.00737700937437324
0.88,0.00691710235505982
0.88,0.00648079940836754
0.88,0.006067286239402
0.88,0.00567574559930728
0.88,0.00530535936482024
0.88,0.0049553148068302
0.88,0.00462480046409297
0.88,0.00431301536786122
0.88,0.00401916775091937
0.88,0.00374247770155178
0.88,0.0034821758097372
0.88,0.00323752024992463
0.88,0.00300776791898016
0.88,0.00279220276810555
0.88,0.0025901305430629
0.88,0.00240087325208282
0.88,0.00222376933531354
0.88,0.00205818359601739
0.88,0.00190350160452257
0.88,0.00175912823612556
0.88,0.0016244903542082
0.88,0.00149904324872496
0.88,0.00138224952480948
0.88,0.0012736175303516
0.88,0.00117265010947398
0.88,0.00107888721944827
0.88,0.000991887820296133
0.88,0.000911236574011376
0.88,0.00083652445477167
0.88,0.000767374329782022
0.88,0.000703421924515446
0.88,0.000644327185800986
0.88,0.000589767815879494
0.88,0.000539435251236231
0.88,0.000493008814764995
0.88,0.000450299638311336
0.88,0.000410968340240014
0.88,0.000374800972041456
0.88,0.000341568212656629
0.89,0.00613783597585185
0.89,0.00768434639873539
0.89,0.00937353950654453
0.89,0.0111938350523642
0.89,0.013133102900324
0.89,0.0151787967683752
0.89,0.0173180806827544
0.89,0.0195379470512578
0.89,0.0218253257332428
0.89,0.024167183849635
0.89,0.0265506163529053
0.89,0.0289629275616746
0.89,0.0313917039979437
0.89,0.0338248789424715
0.89,0.0362507891637291
0.89,0.0386582243006179
0.89,0.0410364693681065
0.89,0.0433753408507261
0.89,0.0456652168250446
0.89,0.0478970615301076
0.89,0.050062444780288
0.89,0.0521535565901091
0.89,0.0541632173574544
0.89,0.056084883929626
0.89,0.0579126518576464
0.89,0.0596412541252555
0.89,0.0612660566250008
0.89,0.0627830506374997
0.89,0.0641888425658531
0.89,0.0654806411439657
0.89,0.0666562423689359
0.89,0.0677140123505896
0.89,0.0686528683012746
0.89,0.0694722578634295
0.89,0.0701721369709765
0.89,0.0707529464336379
0.89,0.0712155874270858
0.89,0.0715613960658504
0.89,0.0717921172295618
0.89,0.0719098778071983
0.89,0.0719171595175754
0.89,0.0718167714576713
0.89,0.0716118225241181
0.89,0.0713056938457255
0.89,0.0709020113581995
0.89,0.0704046186457991
0.89,0.0698175501630344
0.89,0.0691450049503779
0.89,0.0683913209395121
0.89,0.0675609499440518
0.89,0.0666584334195639
0.89,0.0656883790704351
0.89,0.0646554383713178
0.89,0.0635642850651879
0.89,0.0624195946877943
0.89,0.0612260251692359
0.89,0.059988198542606
0.89,0.0587106837944991
0.89,0.0573979808764065
0.89,0.0560545058942481
0.89,0.0546845774829752
0.89,0.0532924043674811
0.89,0.0518820741073817
0.89,0.0504575430071857
0.89,0.0490226271932008
0.89,0.0475809948137764
0.89,0.0461361593527851
0.89,0.0446914740194693
0.89,0.043250127181374
0.89,0.0418151357355167
0.89,0.0403893578447696
0.89,0.0389754605903405
0.89,0.0375759498364741
0.89,0.0361931549159329
0.89,0.03482923249593
0.89,0.033486168095925
0.89,0.0321657782815703
0.89,0.030869713482791
0.89,0.0295994613728124
0.89,0.0283563507688537
0.89,0.0271415559889029
0.89,0.0259561016573975
0.89,0.0248008677838164
0.89,0.0236765952774605
0.89,0.0225838916379852
0.89,0.0215232369025692
0.89,0.0204949894159165
0.89,0.0194993934354406
0.89,0.0185365834820836
0.89,0.0176065926663476
0.89,0.0167093566923573
0.89,0.0158447229465888
0.89,0.0150124558444827
0.89,0.0142122420035828
0.89,0.013443698695127
0.89,0.0127063781179788
0.89,0.0119997731860211
0.89,0.0113233249497142
0.89,0.0106764270315249
0.89,0.0100584311897569
0.89,0.00946865267287889
0.89,0.00890637512302739
0.89,0.00837085485740152
0.89,0.00786132780246551
0.89,0.00737700929525187
0.89,0.00691710227999986
0.89,0.00648079928966694
0.89,0.00606728623758301
0.89,0.00567574557381612
0.89,0.00530536002357773
0.89,0.00495531480681977
0.89,0.0046248004824303
0.89,0.00431301536950635
0.89,0.00401916773203759
0.89,0.00374247768956226
0.89,0.00348217896986402
0.89,0.00323751723206733
0.89,0.00300776719468399
0.89,0.00279220447338746
0.89,0.00259013053954638
0.89,0.00240087142214862
0.89,0.00222376945947822
0.89,0.00205818394152657
0.89,0.00190350110980964
0.89,0.00175912825219227
0.89,0.0016244921037547
0.89,0.00149904152187963
0.89,0.0013822537700996
0.89,0.00127361330721243
0.89,0.00117265018244983
0.89,0.00107888856427718
0.89,0.000991891120907251
0.89,0.000911233573617443
0.89,0.000836524475211098
0.89,0.000767374108629593
0.89,0.000703421551986771
0.89,0.000644328701673302
0.89,0.000589766891074817
0.89,0.000539435118800835
0.89,0.000493036380257106
0.89,0.000450294239032534
0.89,0.000410969034211117
0.89,0.000374800050177537
0.89,0.00034156778843375
0.89,0.000311056484956662
0.9,0.0047448992525635
0.9,0.00613783597586697
0.9,0.00768434639865433
0.9,0.00937353950652271
0.9,0.0111938350522661
0.9,0.0131331029003261
0.9,0.0151787967678776
0.9,0.0173180806826053
0.9,0.0195379470513575
0.9,0.0218253257332364
0.9,0.0241671838496228
0.9,0.0265506163528869
0.9,0.028962927561567
0.9,0.0313917039980946
0.9,0.033824878942483
0.9,0.036250789163751
0.9,0.0386582243006433
0.9,0.0410364693681051
0.9,0.0433753408507039
0.9,0.0456652168250403
0.9,0.047897061530102
0.9,0.0500624447802824
0.9,0.0521535565901171
0.9,0.05416321735741
0.9,0.0560848839295909
0.9,0.0579126518576241
0.9,0.0596412541253534
0.9,0.0612660566239777
0.9,0.0627830506381748
0.9,0.0641888425658608
0.9,0.0654806411439703
0.9,0.0666562423689406
0.9,0.0677140123496141
0.9,0.0686528683012723
0.9,0.0694722578634216
0.9,0.0701721369709731
0.9,0.0707529464336218
0.9,0.0712155874270742
0.9,0.071561396065847
0.9,0.0717921172295693
0.9,0.0719098778072063
0.9,0.0719171595174919
0.9,0.0718167714576716
0.9,0.0716118225239893
0.9,0.0713056938457222
0.9,0.0709020113582954
0.9,0.0704046186457644
0.9,0.0698175501630459
0.9,0.0691450049504205
0.9,0.0683913209395624
0.9,0.0675609499440489
0.9,0.066658433419561
0.9,0.0656883790703995
0.9,0.0646554383715106
0.9,0.0635642850650429
0.9,0.062419594687692
0.9,0.0612260251691811
0.9,0.0599881985424993
0.9,0.0587106837942881
0.9,0.0573979808763015
0.9,0.0560545058941526
0.9,0.0546845774836345
0.9,0.0532924043635787
0.9,0.0518820741052402
0.9,0.0504575430071707
0.9,0.0490226271931831
0.9,0.047580994813753
0.9,0.0461361593527608
0.9,0.0446914740194343
0.9,0.043250127181349
0.9,0.0418151388024194
0.9,0.0403893578447478
0.9,0.0389754605903088
0.9,0.0375759498363846
0.9,0.0361931549164877
0.9,0.0348292324964277
0.9,0.0334861680957402
0.9,0.032165778281394
0.9,0.0308697134823286
0.9,0.0295994613715497
0.9,0.0283563507682679
0.9,0.0271415559946492
0.9,0.0259561016568607
0.9,0.0248008677833618
0.9,0.023676595277566
0.9,0.0225838916269953
0.9,0.0215232369024546
0.9,0.0204949897639648
0.9,0.0194993938309277
0.9,0.0185365835296816
0.9,0.0176065922156544
0.9,0.0167093561367444
0.9,0.0158447229989909
0.9,0.0150124558439115
0.9,0.0142122421376099
0.9,0.0134436989987343
0.9,0.0127063775552585
0.9,0.0119997728077774
0.9,0.0113233249644238
0.9,0.0106764270318731
0.9,0.0100584311908563
0.9,0.0094686526753176
0.9,0.0089063751326135
0.9,0.00837085539181848
0.9,0.00786132788588167
0.9,0.00737700937371866
0.9,0.00691710232051546
0.9,0.00648079920019895
0.9,0.00606728609260387
0.9,0.00567574557026851
0.9,0.00530536001795778
0.9,0.00495531477714639
0.9,0.00462480048451552
0.9,0.00431301538881512
0.9,0.00401916775783051
0.9,0.00374247765474345
0.9,0.0034821787798831
0.9,0.00323752052830772
0.9,0.00300776450003259
0.9,0.00279220372139788
0.9,0.00259013196986757
0.9,0.00240087141526435
0.9,0.00222376757820841
0.9,0.00205818406109515
0.9,0.00190350146631135
0.9,0.00175912766734099
0.9,0.00162449212212468
0.9,0.00149904326152628
0.9,0.00138225372645695
0.9,0.00127361755145294
0.9,0.00117264600670119
0.9,0.00107888856591343
0.9,0.000991891185722293
0.9,0.000911237197930959
0.9,0.000836521718590832
0.9,0.000767374039399193
0.9,0.000703422394108699
0.9,0.000644328055725119
0.9,0.000589769802230578
0.9,0.000539435087302031
0.9,0.000493035632219474
0.9,0.000450300281680693
0.9,0.000410963297700295
0.9,0.000374801199793051
0.9,0.000341567640627094
0.9,0.000311055932914694
0.9,0.00028306527324462
0.91,0.00351559543819067
0.91,0.00474489925256909
0.91,0.00613783597587495
0.91,0.00768434639864264
0.91,0.00937353950710018
0.91,0.0111938350522611
0.91,0.0131331028999109
0.91,0.0151787967625206
0.91,0.0173180806827832
0.91,0.0195379470513536
0.91,0.0218253257332267
0.91,0.0241671838496071
0.91,0.0265506163528132
0.91,0.0289629275614857
0.91,0.0313917039981046
0.91,0.0338248789425009
0.91,0.036250789163772
0.91,0.038658224300633
0.91,0.0410364693680873
0.91,0.0433753408507238
0.91,0.0456652168250351
0.91,0.0478970615300964
0.91,0.0500624447802888
0.91,0.05215355659008
0.91,0.0541632173573791
0.91,0.0560848839295724
0.91,0.0579126518577145
0.91,0.059641254124726
0.91,0.0612660566250162
0.91,0.0627830506381815
0.91,0.0641888425658685
0.91,0.0654806411439709
0.91,0.066656242368941
0.91,0.0677140123505883
0.91,0.0686528683012654
0.91,0.0694722578634145
0.91,0.0701721369709572
0.91,0.0707529464336122
0.91,0.0712155874270722
0.91,0.0715613960658531
0.91,0.0717921172295625
0.91,0.0719098778072038
0.91,0.071917159517463
0.91,0.0718167714576659
0.91,0.0716118225240702
0.91,0.0713056938456865
0.91,0.070902011358363
0.91,0.0704046186458091
0.91,0.069817550163049
0.91,0.0691450049504203
0.91,0.0683913209395676
0.91,0.0675609499440624
0.91,0.0666584334196565
0.91,0.0656883790705561
0.91,0.0646554383712543
0.91,0.0635642850649793
0.91,0.062419594687724
0.91,0.0612260251691638
0.91,0.0599881985426149
0.91,0.0587106837944372
0.91,0.057397980876261
0.91,0.0560545058947108
0.91,0.0546845774819124
0.91,0.0532924043684241
0.91,0.0518820741073774
0.91,0.0504575430071841
0.91,0.0490226271931891
0.91,0.0475809948137607
0.91,0.0461361593527624
0.91,0.0446914740194319
0.91,0.0432501271813411
0.91,0.04181513880225
0.91,0.0403893578446934
0.91,0.038975460590256
0.91,0.0375759498363575
0.91,0.0361931549164215
0.91,0.0348292324963645
0.91,0.0334861680956058
0.91,0.0321657782812045
0.91,0.0308697134821181
0.91,0.0295994613720999
0.91,0.028356350768346
0.91,0.0271415559948582
0.91,0.0259561016572035
0.91,0.0248008677832949
0.91,0.0236765952771951
0.91,0.0225838916377978
0.91,0.0215232369026913
0.91,0.0204949897657447
0.91,0.0194993938312431
0.91,0.0185365839686452
0.91,0.0176065927121266
0.91,0.016709356146188
0.91,0.0158447224429488
0.91,0.015012455162335
0.91,0.0142122422051385
0.91,0.013443698998078
0.91,0.0127063779368966
0.91,0.0119997731845245
0.91,0.0113233245247357
0.91,0.0106764265714057
0.91,0.0100584311901448
0.91,0.00946865267391805
0.91,0.00890637513378212
0.91,0.00837085539490734
0.91,0.00786132800067918
0.91,0.00737700936754782
0.91,0.00691710234911258
0.91,0.00648079928332845
0.91,0.00606728598997108
0.91,0.0056757454419607
0.91,0.00530536000868809
0.91,0.00495531478620403
0.91,0.00462480047055736
0.91,0.00431301539101092
0.91,0.00401916775773037
0.91,0.00374247769783875
0.91,0.00348217892489355
0.91,0.00323752032654778
0.91,0.00300776792251467
0.91,0.00279220093735488
0.91,0.00259013154122867
0.91,0.00240087288682744
0.91,0.00222376755716724
0.91,0.00205818214239528
0.91,0.00190350159147012
0.91,0.0017591281190632
0.91,0.00162449202335124
0.91,0.00149904329193706
0.91,0.00138225212175214
0.91,0.00127361731513487
0.91,0.0011726459536916
0.91,0.00107888876080664
0.91,0.000991891394918065
0.91,0.000911236929160397
0.91,0.000836525270556221
0.91,0.000767374185384639
0.91,0.000703423404362802
0.91,0.000644328881375777
0.91,0.000589767426279586
0.91,0.000539431511282107
0.91,0.000493033947866373
0.91,0.000450299917980956
0.91,0.000410942751750465
0.91,0.000374800611775417
0.91,0.000341567056467262
0.91,0.000311055675385585
0.91,0.000283065074444977
0.92,0.00351559543818779
0.92,0.00474489925261581
0.92,0.00613783597587081
0.92,0.00768434639862776
0.92,0.0093735395064939
0.92,0.0111938350522729
0.92,0.0131331029001166
0.92,0.0151787967684463
0.92,0.017318080682781
0.92,0.0195379470513466
0.92,0.0218253257332173
0.92,0.0241671838495628
0.92,0.0265506163527394
0.92,0.0289629275616806
0.92,0.0313917039981193
0.92,0.0338248789425194
0.92,0.0362507891637654
0.92,0.0386582243006188
0.92,0.0410364693681033
0.92,0.0433753408507185
0.92,0.0456652168250302
0.92,0.047897061530102
0.92,0.0500624447802556
0.92,0.052153556590053
0.92,0.0541632173573632
0.92,0.0560848839296558
0.92,0.0579126518577205
0.92,0.0596412541253669
0.92,0.0612660566250222
0.92,0.0627830506381857
0.92,0.0641888425658684
0.92,0.0654806411439735
0.92,0.0666562423689364
0.92,0.0677140123505814
0.92,0.0686528683012528
0.92,0.0694722578634049
0.92,0.0701721369709496
0.92,0.0707529464336181
0.92,0.0712155874270767
0.92,0.0715613960658466
0.92,0.0717921172295606
0.92,0.0719098778071988
0.92,0.0719171595175442
0.92,0.0718167714576303
0.92,0.0716118225241294
0.92,0.0713056938457379
0.92,0.0709020113583616
0.92,0.0704046186458052
0.92,0.069817550163045
0.92,0.0691450049504147
0.92,0.0683913209395854
0.92,0.0675609499438386
0.92,0.0666584334196232
0.92,0.0656883790705128
0.92,0.064655438371451
0.92,0.0635642850649819
0.92,0.0624195946876879
0.92,0.0612260251691336
0.92,0.0599881985419196
0.92,0.058710683793907
0.92,0.0573979808755707
0.92,0.0560545058930992
0.92,0.0546845774816048
0.92,0.0532924043660368
0.92,0.0518820741043756
0.92,0.0504575430034283
0.92,0.049022627188521
0.92,0.0475809948079804
0.92,0.0461361593456557
0.92,0.0446914740108324
0.92,0.0432501271708123
0.92,0.0418151387893035
0.92,0.0403893578291665
0.92,0.0389754605715692
0.92,0.0375759498365945
0.92,0.0361931549163265
0.92,0.0348292324962238
0.92,0.0334861680951587
0.92,0.0321657782807105
0.92,0.0308697134815916
0.92,0.0295994613718537
0.92,0.0283563507681166
0.92,0.0271415559943023
0.92,0.0259561016566316
0.92,0.02480086778312
0.92,0.0236765952767647
0.92,0.022583891637447
0.92,0.0215232369020447
0.92,0.0204949897653307
0.92,0.0194993938327951
0.92,0.0185365839690171
0.92,0.0176065926923092
0.92,0.016709356693039
0.92,0.0158447230577082
0.92,0.0150124551696412
0.92,0.0142122415268386
0.92,0.0134436989983839
0.92,0.0127063780233572
0.92,0.0119997731837587
0.92,0.0113233247425253
0.92,0.0106764270296851
0.92,0.0100584306795548
0.92,0.00946865212410608
0.92,0.00890637513332471
0.92,0.00837085537317783
0.92,0.00786132800250017
0.92,0.0073770093759824
0.92,0.00691710234097398
0.92,0.00648079871430607
0.92,0.00606728608671836
0.92,0.00567574532287018
0.92,0.00530535987167191
0.92,0.00495531477436773
0.92,0.00462480045490676
0.92,0.00431301538966
0.92,0.00401916775774747
0.92,0.00374247769755187
0.92,0.00348217896555814
0.92,0.00323752048074266
0.92,0.00300776771112754
0.92,0.00279220447743178
0.92,0.00259012867338515
0.92,0.00240087245351628
0.92,0.00222376907559685
0.92,0.00205818209603481
0.92,0.00190349963043057
0.92,0.00175912823879698
0.92,0.00162449200002701
0.92,0.00149904319069805
0.92,0.0013822538074344
0.92,0.00127361579531016
0.92,0.00117264970054687
0.92,0.00107888442903703
0.92,0.000991891464690031
0.92,0.000911237141284937
0.92,0.000836524865151844
0.92,0.000767371145188989
0.92,0.000703423437759643
0.92,0.000644329949328615
0.92,0.000589766359597288
0.92,0.000539432718718924
0.92,0.000493032995389608
0.92,0.000450298101509983
0.92,0.000410969409387452
0.92,0.000374797201513122
0.92,0.000341567935321585
0.92,0.000311055585126674
0.92,0.000283064657633503
0.92,0.000257406728270571
0.93,0.00245900927813286
0.93,0.0035155954381986
0.93,0.00474489925257728
0.93,0.00613783597589716
0.93,0.00768434639861859
0.93,0.00937353950649819
0.93,0.0111938350520545
0.93,0.0131331029004083
0.93,0.0151787967684456
0.93,0.0173180806827761
0.93,0.0195379470513387
0.93,0.0218253257331922
0.93,0.0241671838494967
0.93,0.0265506163520267
0.93,0.0289629275616925
0.93,0.0313917039981352
0.93,0.0338248789425346
0.93,0.0362507891637543
0.93,0.0386582243006316
0.93,0.0410364693680987
0.93,0.0433753408507142
0.93,0.0456652168250355
0.93,0.0478970615300726
0.93,0.050062444780232
0.93,0.0521535565900392
0.93,0.0541632173574396
0.93,0.0560848839296287
0.93,0.0579126518577261
0.93,0.0596412541253724
0.93,0.061266056625026
0.93,0.0627830506381839
0.93,0.0641888425658691
0.93,0.0654806411439691
0.93,0.0666562423689288
0.93,0.0677140123505684
0.93,0.0686528683012465
0.93,0.0694722578633989
0.93,0.0701721369709546
0.93,0.0707529464336147
0.93,0.0712155874269988
0.93,0.0715613960657706
0.93,0.0717921172294557
0.93,0.071909877807075
0.93,0.0719171595175757
0.93,0.0718167714576823
0.93,0.0716118225241335
0.93,0.0713056938457402
0.93,0.0709020113583625
0.93,0.070404618645804
0.93,0.0698175501628127
0.93,0.0691450049504002
0.93,0.0683913209395378
0.93,0.0675609499440069
0.93,0.0666584334194915
0.93,0.0656883790703355
0.93,0.0646554383712162
0.93,0.0635642850646599
0.93,0.0624195946872717
0.93,0.0612260251684967
0.93,0.0599881985421977
0.93,0.0587106837939278
0.93,0.0573979808756592
0.93,0.0560545058934225
0.93,0.0546845774820504
0.93,0.0532924043684098
0.93,0.0518820741074321
0.93,0.0504575430069015
0.93,0.0490226271928232
0.93,0.0475809948133737
0.93,0.0461361593522837
0.93,0.044691474018978
0.93,0.0432501271807658
0.93,0.0418151388016784
0.93,0.0403893578437995
0.93,0.03897546058914
0.93,0.0375759498330155
0.93,0.0361931549146829
0.93,0.034829232463934
0.93,0.0334861680566194
0.93,0.0321657782350048
0.93,0.0308697134795916
0.93,0.0295994613715502
0.93,0.0283563507677129
0.93,0.0271415559935313
0.93,0.0259561016559046
0.93,0.0248008677826065
0.93,0.023676595276422
0.93,0.0225838916370632
0.93,0.0215232369016187
0.93,0.0204949897088724
0.93,0.0194993938322563
0.93,0.0185365839687854
0.93,0.0176065927124271
0.93,0.0167093566936581
0.93,0.0158447230339198
0.93,0.0150124558437443
0.93,0.0142122422799724
0.93,0.0134436981758121
0.93,0.0127063772060765
0.93,0.0119997731837749
0.93,0.0113233248478377
0.93,0.0106764267891206
0.93,0.010058431187171
0.93,0.00946865264787711
0.93,0.008906374522202
0.93,0.00837085531793225
0.93,0.00786132800222128
0.93,0.00737700949840425
0.93,0.00691710235062604
0.93,0.00648079928128453
0.93,0.00606728607685136
0.93,0.00567574543543437
0.93,0.00530535971113322
0.93,0.00495531453258446
0.93,0.00462480045160607
0.93,0.00431301535763673
0.93,0.00401916772044864
0.93,0.0037424776978523
0.93,0.00348217808031603
0.93,0.00323752049847736
0.93,0.00300776788865731
0.93,0.00279220425811832
0.93,0.00259013232390815
0.93,0.00240086950700835
0.93,0.00222376863882556
0.93,0.0020581836666167
0.93,0.00190349956750158
0.93,0.00175912627465658
0.93,0.00162449210849758
0.93,0.00149904318624183
0.93,0.0013822537083974
0.93,0.00127361758892164
0.93,0.00117264835916342
0.93,0.00107888848802196
0.93,0.000991887069945685
0.93,0.000911237247513075
0.93,0.000836525219176654
0.93,0.000767374309572411
0.93,0.000703420510756558
0.93,0.000644329998271242
0.93,0.000589769243169336
0.93,0.000539432432509646
0.93,0.000493034272194937
0.93,0.000450297567326174
0.93,0.000410969135985706
0.93,0.000374801378488776
0.93,0.000341561956735514
0.93,0.000311056398714094
0.93,0.000283064127086341
0.93,0.000257406248184378
0.93,0.000233905048996341
0.94,0.00158311222799016
0.94,0.00245900927815025
0.94,0.00351559543819486
0.94,0.00474489925257246
0.94,0.00613783597585371
0.94,0.0076843463986182
0.94,0.00937353950631435
0.94,0.0111938350522379
0.94,0.0131331029003839
0.94,0.0151787967684423
0.94,0.01731808068277
0.94,0.0195379470513312
0.94,0.0218253257331349
0.94,0.0241671838496045
0.94,0.0265506163528967
0.94,0.0289629275617057
0.94,0.0313917039981482
0.94,0.0338248789425072
0.94,0.0362507891637647
0.94,0.0386582243006285
0.94,0.0410364693680951
0.94,0.0433753408507204
0.94,0.0456652168250093
0.94,0.0478970615300518
0.94,0.0500624447802203
0.94,0.0521535565901491
0.94,0.0541632173574168
0.94,0.0560848839296654
0.94,0.057912651857731
0.94,0.0596412541253748
0.94,0.0612660566245104
0.94,0.0627830506381823
0.94,0.0641888425658657
0.94,0.0654806411439619
0.94,0.0666562423689195
0.94,0.0677140123505638
0.94,0.0686528683012478
0.94,0.0694722578634035
0.94,0.0701721369709519
0.94,0.0707529464335502
0.94,0.0712155874270618
0.94,0.0715613960658038
0.94,0.0717921172295122
0.94,0.0719098778072071
0.94,0.0719171595175806
0.94,0.0718167714576863
0.94,0.0716118225241368
0.94,0.0713056938457423
0.94,0.0709020113580886
0.94,0.0704046186457924
0.94,0.0698175501628957
0.94,0.0691450049503965
0.94,0.0683913209395192
0.94,0.0675609499439865
0.94,0.0666584334194758
0.94,0.0656883790703313
0.94,0.0646554383711426
0.94,0.0635642850646805
0.94,0.0624195946871915
0.94,0.0612260251689348
0.94,0.059988198542813
0.94,0.0587106837947131
0.94,0.057397980876638
0.94,0.0560545058946478
0.94,0.0546845774835596
0.94,0.0532924043684785
0.94,0.0518820741074366
0.94,0.0504575430072544
0.94,0.0490226271932749
0.94,0.0475809948139025
0.94,0.0461361593529277
0.94,0.0446914740196191
0.94,0.0432501271815516
0.94,0.0418151388026384
0.94,0.0403893578449638
0.94,0.0389754480581452
0.94,0.0375759498346826
0.94,0.0361931549146871
0.94,0.0348292324946549
0.94,0.0334861680939029
0.94,0.0321657782794341
0.94,0.0308697134803032
0.94,0.0295994613655054
0.94,0.0283563507682276
0.94,0.0271415559117376
0.94,0.0259561016548646
0.94,0.0248008677818242
0.94,0.0236765952748041
0.94,0.0225838916357521
0.94,0.0215232369007434
0.94,0.0204949897605621
0.94,0.0194993938316503
0.94,0.018536583969589
0.94,0.0176065927115594
0.94,0.0167093566929932
0.94,0.015844723058891
0.94,0.0150124558446034
0.94,0.0142122422492454
0.94,0.0134436989978912
0.94,0.0127063781162278
0.94,0.0119997721924037
0.94,0.0113233238772694
0.94,0.0106764270218933
0.94,0.0100584310490945
0.94,0.00946865237838246
0.94,0.00890637512812531
0.94,0.00837085466335896
0.94,0.00786132728752031
0.94,0.0073770094973582
0.94,0.00691710248394561
0.94,0.00648079928323786
0.94,0.00606728608305018
0.94,0.0056757454225802
0.94,0.00530535986466774
0.94,0.00495531445897335
0.94,0.00462480018593592
0.94,0.00431301536019957
0.94,0.00401916771656596
0.94,0.00374247762244861
0.94,0.00348217896605174
0.94,0.00323751960104879
0.94,0.00300776789010104
0.94,0.00279220444165795
0.94,0.00259013209693881
0.94,0.00240087326141047
0.94,0.00222376561955895
0.94,0.00205818373657185
0.94,0.00190350117433002
0.94,0.00175912615938101
0.94,0.00162449013116372
0.94,0.00149904312535831
0.94,0.00138225379858392
0.94,0.00127338706773239
0.94,0.00117265024916291
0.94,0.00107888688719515
0.94,0.000991891244080056
0.94,0.00091123283787109
0.94,0.000836525305180302
0.94,0.000767374544976107
0.94,0.000703423779794043
0.94,0.000644326576112686
0.94,0.000589769186056355
0.94,0.000539433313758053
0.94,0.000493033655450059
0.94,0.000450297098050889
0.94,0.000410967680211094
0.94,0.000374800907538386
0.94,0.000341568109432089
0.94,0.0003110546648597
0.94,0.000283064272987854
0.94,0.000257405872177152
0.94,0.000233905138384838
0.95,0.00158311222798359
0.95,0.00245900927822996
0.95,0.00351559543819323
0.95,0.00474489925256325
0.95,0.00613783597585113
0.95,0.00768434639847859
0.95,0.00937353950642889
0.95,0.0111938350510424
0.95,0.0131331029003821
0.95,0.0151787967684378
0.95,0.0173180806827631
0.95,0.0195379470512828
0.95,0.0218253257331015
0.95,0.0241671838496114
0.95,0.0265506163529076
0.95,0.0289629275617173
0.95,0.0313917039981569
0.95,0.0338248789425154
0.95,0.0362507891637621
0.95,0.0386582243006247
0.95,0.0410364693681016
0.95,0.0433753408506976
0.95,0.0456652168249907
0.95,0.0478970615300415
0.95,0.0500624447802214
0.95,0.0521535565901315
0.95,0.0541632173574239
0.95,0.0560848839296702
0.95,0.0579126518577344
0.95,0.0596412541253431
0.95,0.0612660566250237
0.95,0.0627830506381817
0.95,0.0641888425658548
0.95,0.0654806411439537
0.95,0.0666562423689159
0.95,0.0677140123505648
0.95,0.0686528683012442
0.95,0.0694722578634019
0.95,0.0701721369709519
0.95,0.0707529464335913
0.95,0.0712155874270326
0.95,0.07156139606585
0.95,0.071792117229567
0.95,0.0719098778071481
0.95,0.0719171595175855
0.95,0.0718167714576911
0.95,0.0716118225241344
0.95,0.0713056938457366
0.95,0.0709020113583537
0.95,0.0704046186457909
0.95,0.0698175501578721
0.95,0.0691450049503861
0.95,0.0683913209395174
0.95,0.0675609499439299
0.95,0.0666584334193298
0.95,0.0656883790703615
0.95,0.0646554383712796
0.95,0.063564285064936
0.95,0.0624195946874911
0.95,0.0612260251692986
0.95,0.0599881985428247
0.95,0.0587106837948291
0.95,0.0573979808767741
0.95,0.0560545058947876
0.95,0.0546845774837363
0.95,0.0532924043685154
0.95,0.0518820741074715
0.95,0.0504575430072783
0.95,0.0490226271932884
0.95,0.0475809948138851
0.95,0.0461361593529079
0.95,0.0446914740196003
0.95,0.0432501271815348
0.95,0.0418151388026229
0.95,0.0403893578432942
0.95,0.0389754605887735
0.95,0.0375759354766569
0.95,0.0361931549166254
0.95,0.034829232496579
0.95,0.0334861680958789
0.95,0.032165778279584
0.95,0.0308697134805167
0.95,0.0295994613732607
0.95,0.0283563507686131
0.95,0.0271415559942035
0.95,0.0259561016565359
0.95,0.0248008677741046
0.95,0.0236765951514367
0.95,0.022583891633449
0.95,0.0215232368974962
0.95,0.0204949897631277
0.95,0.0194993938304847
0.95,0.01853658396883
0.95,0.0176065927131853
0.95,0.0167093566923122
0.95,0.0158447230580609
0.95,0.0150124558440837
0.95,0.0142122422808633
0.95,0.0134436989990094
0.95,0.0127063780788759
0.95,0.0119997731836083
0.95,0.0113233249619002
0.95,0.0106764258492422
0.95,0.010058431186994
0.95,0.00946865266937214
0.95,0.00890637481228485
0.95,0.00837085539132532
0.95,0.00786132796802663
0.95,0.00737700872233171
0.95,0.00691710248160904
0.95,0.00648079939920443
0.95,0.00606728608293761
0.95,0.0056757454298868
0.95,0.00530535984836389
0.95,0.00495531391468385
0.95,0.00462480029364998
0.95,0.00431301506907067
0.95,0.00401916772698807
0.95,0.00374247765461178
0.95,0.00348217888505564
0.95,0.00323752052440129
0.95,0.00300776696148786
0.95,0.00279220444269557
0.95,0.00259013228601912
0.95,0.00240087302672154
0.95,0.00222376947034375
0.95,0.00205818014092229
0.95,0.00190350124155247
0.95,0.00175912780788812
0.95,0.00162448998342524
0.95,0.00149904327462802
0.95,0.00138225362610211
0.95,0.00127361758141875
0.95,0.00117265025194335
0.95,0.00107888884270424
0.95,0.00099188957698626
0.95,0.000911237249881625
0.95,0.000836521012093083
0.95,0.000767374512610886
0.95,0.000703423934340197
0.95,0.000644330400509929
0.95,0.00058976607909722
0.95,0.000539434250897752
0.95,0.000493034404340786
0.95,0.000450297691518387
0.95,0.000410965997313273
0.95,0.000374799363172862
0.95,0.000341568446050378
0.95,0.000311054444189107
0.95,0.000283064879994299
0.95,0.000257405171739222
0.95,0.000233904663507811
0.95,0.000212395814652488
0.96,0.000894632080948942
0.96,0.00158311222799186
0.96,0.00245900927815222
0.96,0.0035155954381991
0.96,0.00474489925256418
0.96,0.00613783597585377
0.96,0.0076843463985418
0.96,0.00937353950528905
0.96,0.0111938350523041
0.96,0.013133102900379
0.96,0.0151787967684322
0.96,0.017318080682735
0.96,0.0195379470512514
0.96,0.0218253257332139
0.96,0.0241671838496202
0.96,0.0265506163529177
0.96,0.0289629275617249
0.96,0.0313917039981338
0.96,0.0338248789425133
0.96,0.0362507891637814
0.96,0.0386582243006317
0.96,0.0410364693680819
0.96,0.0433753408506803
0.96,0.0456652168249814
0.96,0.0478970615300423
0.96,0.050062444780267
0.96,0.0521535565901604
0.96,0.0541632173574618
0.96,0.0560848839296733
0.96,0.0579126518577355
0.96,0.0596412541253745
0.96,0.0612660566250209
0.96,0.0627830506381753
0.96,0.0641888425658518
0.96,0.0654806411439498
0.96,0.0666562423689165
0.96,0.0677140123505609
0.96,0.0686528683012073
0.96,0.0694722578633914
0.96,0.0701721369709216
0.96,0.0707529464336155
0.96,0.0712155874270768
0.96,0.0715613960658539
0.96,0.0717921172295705
0.96,0.0719098778071594
0.96,0.0719171595175851
0.96,0.0718167714576875
0.96,0.0716118225241341
0.96,0.0713056938457367
0.96,0.0709020113583553
0.96,0.0704046186458009
0.96,0.0698175501630552
0.96,0.0691450049503547
0.96,0.0683913209394974
0.96,0.0675609499440125
0.96,0.0666584334195309
0.96,0.0656883790704725
0.96,0.0646554383714186
0.96,0.0635642850647431
0.96,0.062419594687683
0.96,0.0612260251693527
0.96,0.0599881985428959
0.96,0.0587106837948392
0.96,0.0573979808767902
0.96,0.0560545058948008
0.96,0.0546845774837399
0.96,0.0532924043685197
0.96,0.0518820741074789
0.96,0.0504575430072892
0.96,0.0490226271933004
0.96,0.0475809948138815
0.96,0.046136159352876
0.96,0.0446914740195653
0.96,0.043250127181276
0.96,0.0418151388008482
0.96,0.0403893578430523
0.96,0.0389754605901972
0.96,0.0375759498363067
0.96,0.036193138537837
0.96,0.0348292324965807
0.96,0.0334861680958768
0.96,0.0321657782814764
0.96,0.0308697134806326
0.96,0.0295994613706654
0.96,0.0283563507669814
0.96,0.0271415559947576
0.96,0.0259561016569961
0.96,0.0248008677829673
0.96,0.0236765952769237
0.96,0.0225838916373314
0.96,0.0215232368861465
0.96,0.0204949895787175
0.96,0.0194993938268464
0.96,0.0185365839638746
0.96,0.0176065927118688
0.96,0.0167093566911963
0.96,0.0158447230572358
0.96,0.0150124558431318
0.96,0.0142122422799553
0.96,0.0134436989985318
0.96,0.0127063781173216
0.96,0.0119997731846786
0.96,0.0113233249614955
0.96,0.0106764270283353
0.96,0.0100584299154269
0.96,0.00946865128771757
0.96,0.00890637512700954
0.96,0.00837085520982606
0.96,0.00786132762773817
0.96,0.00737700949251807
0.96,0.00691710165876325
0.96,0.00648079853435402
0.96,0.00606728624105068
0.96,0.00567574542838667
0.96,0.00530535985638636
0.96,0.00495531460212684
0.96,0.00462479953936645
0.96,0.00431301519048799
0.96,0.00401916740407948
0.96,0.00374247766774927
0.96,0.00348217892112523
0.96,0.0032375204396724
0.96,0.00300776791832047
0.96,0.0027922034848098
0.96,0.00259013228606597
0.96,0.00240087322166005
0.96,0.00222376922781908
0.96,0.00205818408044234
0.96,0.00190349758865027
0.96,0.00175912786656429
0.96,0.0016244896043367
0.96,0.00149904110269361
0.96,0.00138225378657753
0.96,0.00127361740258936
0.96,0.00117264972652098
0.96,0.00107888884749374
0.96,0.000991891538517864
0.96,0.000911235405171684
0.96,0.000836521042389293
0.96,0.000767370627210884
0.96,0.000703424073741576
0.96,0.000644330319490294
0.96,0.0005897665544774
0.96,0.00053943426852765
0.96,0.000493035428038358
0.96,0.000450296599217914
0.96,0.000410967127804085
0.96,0.000374798367933415
0.96,0.000341568334382814
0.96,0.000311056578715441
0.96,0.000283059191139579
0.96,0.000257376680272703
0.96,0.000233903900550114
0.96,0.000212395331156578
0.96,0.000192725610117517
0.97,0.000398936165224327
0.97,0.000894632080950263
0.97,0.00158311222799098
0.97,0.00245900927815089
0.97,0.00351559543818787
0.97,0.00474489925256447
0.97,0.00613783597578448
0.97,0.00768434639757555
0.97,0.00937353950652406
0.97,0.0111938350523021
0.97,0.0131331029003756
0.97,0.0151787967684186
0.97,0.0173180806827068
0.97,0.0195379470508029
0.97,0.0218253257332207
0.97,0.0241671838496286
0.97,0.0265506163529247
0.97,0.0289629274660905
0.97,0.031391703998132
0.97,0.0338248789425311
0.97,0.036250789163766
0.97,0.0386582243006145
0.97,0.0410364693680666
0.97,0.0433753408506713
0.97,0.0456652168249819
0.97,0.0478970615300842
0.97,0.0500624447802908
0.97,0.0521535565901201
0.97,0.0541632173532515
0.97,0.0560848839296702
0.97,0.0579126518577336
0.97,0.0596412541253706
0.97,0.0612660566250155
0.97,0.0627830506381696
0.97,0.0641888425658505
0.97,0.0654806411439515
0.97,0.0666562423689136
0.97,0.067714012350568
0.97,0.068652868301224
0.97,0.0694722578633666
0.97,0.0701721369709545
0.97,0.0707529464336178
0.97,0.071215587427081
0.97,0.0715613960658578
0.97,0.0717921172293809
0.97,0.0719098778072143
0.97,0.0719171595175864
0.97,0.0718167714576887
0.97,0.0716118225241368
0.97,0.0713056938457411
0.97,0.0709020113583312
0.97,0.0704046186458067
0.97,0.0698175501629975
0.97,0.0691450049504022
0.97,0.0683913209395478
0.97,0.0675609499440513
0.97,0.0666584334195746
0.97,0.0656883790704755
0.97,0.064655438371442
0.97,0.0635642850650888
0.97,0.0624195946876806
0.97,0.0612260251690986
0.97,0.0599881985428287
0.97,0.0587106837947641
0.97,0.0573979808767178
0.97,0.0560545058947279
0.97,0.0546845774836637
0.97,0.0532924043684364
0.97,0.0518820741073787
0.97,0.0504575430070837
0.97,0.0490226271933101
0.97,0.047580994813892
0.97,0.0461361593528964
0.97,0.0446914740194938
0.97,0.0432501271800751
0.97,0.0418151388010419
0.97,0.0403893578447946
0.97,0.0389754605903478
0.97,0.0375759498365112
0.97,0.0361931549166051
0.97,0.0348292324965666
0.97,0.033486168095862
0.97,0.0321657782814594
0.97,0.0308697134821957
0.97,0.0295994613707604
0.97,0.028356350767088
0.97,0.027141555994758
0.97,0.0259561016591097
0.97,0.0248008677832481
0.97,0.0236765952768687
0.97,0.0225838916372733
0.97,0.0215232369013839
0.97,0.0204949897624721
0.97,0.0194993938293209
0.97,0.0185365837216239
0.97,0.017606592705303
0.97,0.0167093566869455
0.97,0.0158447230483828
0.97,0.0150124558418596
0.97,0.0142122422789879
0.97,0.0134436989934705
0.97,0.012706378110793
0.97,0.0119997731773187
0.97,0.0113233249632649
0.97,0.0106764270284212
0.97,0.0100584311865874
0.97,0.0094686526694634
0.97,0.00890637363776214
0.97,0.00837085538955318
0.97,0.00786132798814476
0.97,0.00737700908512373
0.97,0.00691710247640875
0.97,0.00648079942221536
0.97,0.00606728528027034
0.97,0.0056757455997547
0.97,0.00530535982253988
0.97,0.00495531460946363
0.97,0.00462480026648615
0.97,0.00431301517747307
0.97,0.00401916754830389
0.97,0.00374247732653443
0.97,0.00348217893672387
0.97,0.00323752047839387
0.97,0.00300776782944401
0.97,0.00279220447285944
0.97,0.0025901313004435
0.97,0.00240087321983617
0.97,0.00222376942906211
0.97,0.00205818383042211
0.97,0.00190350160565278
0.97,0.00175912417482005
0.97,0.00162449171156442
0.97,0.00149904069815254
0.97,0.00138225159170724
0.97,0.00127361757020816
0.97,0.00117265007110601
0.97,0.0010788882998285
0.97,0.000991891563273395
0.97,0.000911235612309991
0.97,0.000836524845749587
0.97,0.000767370325552186
0.97,0.000703424139537834
0.97,0.000644330615250599
0.97,0.000589769472784329
0.97,0.000539430904147764
0.97,0.000493035452349577
0.97,0.000450299418192301
0.97,0.000410966740740815
0.97,0.000374799655125546
0.97,0.000341568618158039
0.97,0.000311056166685475
0.97,0.000283065157177909
0.97,0.000257403474437812
0.97,0.000233904095247262
0.97,0.000212395013560851
0.97,0.000192725434919438
0.98,0.000398936165217955
0.98,0.000894632080961083
0.98,0.00158311222799064
0.98,0.00245900927814775
0.98,0.00351559543818724
0.98,0.00474489925251514
0.98,0.00613783597583531
0.98,0.00768434639865048
0.98,0.00937353950652296
0.98,0.0111938350522997
0.98,0.0131331029003708
0.98,0.0151787967683849
0.98,0.0173180806823606
0.98,0.0195379470513383
0.98,0.0218253257332276
0.98,0.0241671838496348
0.98,0.0265506163529225
0.98,0.0289629275617258
0.98,0.0313917039981481
0.98,0.0338248789425176
0.98,0.0362507891637511
0.98,0.0386582243006009
0.98,0.0410364693680194
0.98,0.0433753408506717
0.98,0.0456652168250201
0.98,0.0478970615301041
0.98,0.0500624447802932
0.98,0.0521535565901215
0.98,0.0541632173574551
0.98,0.0560848839296711
0.98,0.0579126518577294
0.98,0.0596412541253659
0.98,0.0612660566250094
0.98,0.0627830506381675
0.98,0.0641888425658492
0.98,0.0654806411439694
0.98,0.0666562423689141
0.98,0.0677140123505394
0.98,0.0686528683012471
0.98,0.0694722578634056
0.98,0.0701721369709573
0.98,0.0707529464336221
0.98,0.0712155874270853
0.98,0.0715613960658573
0.98,0.0717921172295708
0.98,0.0719098778072162
0.98,0.0719171595175879
0.98,0.0718167714576506
0.98,0.0716118225241127
0.98,0.0713056938457405
0.98,0.0709020113583706
0.98,0.0704046186457906
0.98,0.0698175501630372
0.98,0.0691450049480606
0.98,0.0683913209395595
0.98,0.0675609499440554
0.98,0.0666584334195144
0.98,0.0656883790704366
0.98,0.064655438371399
0.98,0.0635642850651096
0.98,0.0624195946876983
0.98,0.0612260251691838
0.98,0.0599881985428937
0.98,0.0587106837948228
0.98,0.0573979808767644
0.98,0.0560545058947692
0.98,0.0546845774836653
0.98,0.053292404368493
0.98,0.0518820741074427
0.98,0.050457543007238
0.98,0.0490226271933206
0.98,0.0475809948138665
0.98,0.0461361593528349
0.98,0.0446914740182643
0.98,0.0432501271797001
0.98,0.0418151388019542
0.98,0.0403893578440792
0.98,0.0389754605894227
0.98,0.0375759498353031
0.98,0.0361931549165706
0.98,0.0348292324965311
0.98,0.0334861680957795
0.98,0.0321657782814262
0.98,0.0308697134824212
0.98,0.029599461370899
0.98,0.0283563507671286
0.98,0.0271415559947973
0.98,0.0259561016570492
0.98,0.0248008677833194
0.98,0.0236765952769761
0.98,0.0225838916373997
0.98,0.0215232369019284
0.98,0.0204949897648643
0.98,0.0194993938319414
0.98,0.0185365839668393
0.98,0.0176065927102617
0.98,0.01670935666661
0.98,0.0158447230518173
0.98,0.0150124558330977
0.98,0.0142122422655382
0.98,0.0134436989961824
0.98,0.0127063781159185
0.98,0.0119997731838428
0.98,0.0113233249626277
0.98,0.0106764270301698
0.98,0.010058431188362
0.98,0.00946865259833252
0.98,0.00890637505713077
0.98,0.00837085379505953
0.98,0.00786132628609604
0.98,0.00737700949247166
0.98,0.00691710181977201
0.98,0.00648079941983259
0.98,0.00606728619473818
0.98,0.00567574458207587
0.98,0.00530535896207529
0.98,0.00495531453621489
0.98,0.00462480027138246
0.98,0.0043130151708457
0.98,0.0040191675329162
0.98,0.00374247747948941
0.98,0.00348217857549638
0.98,0.0032375204958206
0.98,0.00300776787094925
0.98,0.00279220438003525
0.98,0.00259013231866434
0.98,0.00240087220803731
0.98,0.00222376942460301
0.98,0.0020581840119549
0.98,0.00190350134952499
0.98,0.00175912825448998
0.98,0.00162448799213566
0.98,0.00149904285322955
0.98,0.0013822506446115
0.98,0.00127361536304149
0.98,0.00117265023603275
0.98,0.00107888868721262
0.98,0.000991890944406659
0.98,0.000911237324412006
0.98,0.000836523544258005
0.98,0.000767349830174346
0.98,0.000703419754995327
0.98,0.000644330715141805
0.98,0.000589769809303142
0.98,0.000539434651651405
0.98,0.000493032083482614
0.98,0.000450299323356163
0.98,0.00041096748130709
0.98,0.000374798789972264
0.98,0.000341565116511511
0.98,0.000311054666696897
0.98,0.000283065136901239
0.98,0.000257404833678532
0.98,0.000233904663344831
0.98,0.000212394287312456
0.98,0.000192725187090126
0.98,0.0001747512702166
0.99,9.99333777282571e-05
0.99,0.000398936165222725
0.99,0.000894632080953558
0.99,0.00158311222799168
0.99,0.0024590092781488
0.99,0.0035155954381573
0.99,0.00474489925254077
0.99,0.00613783597587081
0.99,0.0076843463986369
0.99,0.00937353950652143
0.99,0.0111938350523013
0.99,0.0131331029003511
0.99,0.0151787967683815
0.99,0.0173180806827671
0.99,0.0195379470513438
0.99,0.0218253257332332
0.99,0.0241671838496343
0.99,0.0265506163529267
0.99,0.0289629275616603
0.99,0.0313917039981372
0.99,0.0338248789425049
0.99,0.0362507891637391
0.99,0.0386582243005935
0.99,0.0410364693680581
0.99,0.0433753408507058
0.99,0.0456652168250363
0.99,0.0478970615301062
0.99,0.0500624447802939
0.99,0.0521535565901215
0.99,0.0541632173575204
0.99,0.0560848839296689
0.99,0.0579126518577244
0.99,0.0596412541253613
0.99,0.0612660566250076
0.99,0.0627830506381651
0.99,0.0641888425658323
0.99,0.0654806411439499
0.99,0.0666562423688912
0.99,0.0677140123505653
0.99,0.0686528683012508
0.99,0.0694722578634094
0.99,0.0701721369709621
0.99,0.070752946433624
0.99,0.0712155874270839
0.99,0.0715613960658576
0.99,0.0717921172295694
0.99,0.0719098778072142
0.99,0.0719171595175689
0.99,0.0718167714576898
0.99,0.0716118225241377
0.99,0.0713056938457442
0.99,0.0709020114602544
0.99,0.0704046186458017
0.99,0.0698175501630506
0.99,0.0691450049503433
0.99,0.0683913209395023
0.99,0.0675609499440696
0.99,0.0666584334196069
0.99,0.0656883790705134
0.99,0.0646554383714813
0.99,0.0635642850651292
0.99,0.0624195946877336
0.99,0.0612260251692024
0.99,0.0599881985426983
0.99,0.0587106837948349
0.99,0.0573979808767519
0.99,0.0560545058947899
0.99,0.0546845774836301
0.99,0.0532924043684135
0.99,0.0518820741073714
0.99,0.0504575430072973
0.99,0.0490226271932891
0.99,0.0475809948138631
0.99,0.0461361593528894
0.99,0.0446914740185193
0.99,0.0432501271815713
0.99,0.0418151388026193
0.99,0.0403893578447244
0.99,0.0389754605901139
0.99,0.0375759498359053
0.99,0.0361931549160057
0.99,0.034829232494571
0.99,0.0334861680937986
0.99,0.0321657782755109
0.99,0.0308697134822922
0.99,0.0295994613723761
0.99,0.0283563507671811
0.99,0.0271415559933363
0.99,0.025956101656995
0.99,0.0248008677832793
0.99,0.023676595276967
0.99,0.0225838916374012
0.99,0.0215232369019417
0.99,0.0204949897649177
0.99,0.0194993938319806
0.99,0.0185365839698862
0.99,0.0176065927133834
0.99,0.0167093566900214
0.99,0.0158447230531499
0.99,0.0150124558321221
0.99,0.0142122422703257
0.99,0.0134436989827729
0.99,0.0127063780997654
0.99,0.0119997731823334
0.99,0.0113233249625215
0.99,0.0106764270300532
0.99,0.0100584311871319
0.99,0.0094686526715404
0.99,0.00890637505817526
0.99,0.00837085538922588
0.99,0.00786132629959435
0.99,0.00737700765985561
0.99,0.00691710247527078
0.99,0.00648079941934765
0.99,0.00606728623266806
0.99,0.00567574554854611
0.99,0.00530535897360429
0.99,0.00495531365101565
0.99,0.00462480022858625
0.99,0.00431301516267757
0.99,0.00401916752481246
0.99,0.00374247746179024
0.99,0.00348217873884837
0.99,0.00323752011605483
0.99,0.00300776789703106
0.99,0.0027922044243156
0.99,0.00259013222153204
0.99,0.00240087325525717
0.99,0.00222376838892746
0.99,0.00205818403031843
0.99,0.00190350153580288
0.99,0.0017591279955067
0.99,0.0016244921254458
0.99,0.00149903856123701
0.99,0.00138225333797948
0.99,0.00127361480213484
0.99,0.00117264803303385
0.99,0.00107888882750018
0.99,0.000991891434967362
0.99,0.000911237211700389
0.99,0.000836525392166054
0.99,0.000767372904480368
0.99,0.000703400397986886
0.99,0.00064432628497002
0.99,0.000589769686651476
0.99,0.000539434818303874
0.99,0.000493035856938828
0.99,0.000450296389434612
0.99,0.000410968442944082
0.99,0.000374797715041453
0.99,0.000341566104566038
0.99,0.000311053569962194
0.99,0.000283063738498512
0.99,0.000257407165266788
0.99,0.000233899203907484
0.99,0.000212395774102703
0.99,0.000192724517430687
0.99,0.000174751118938943
1,NaN
1,9.99333777282711e-05
1,0.000398936165223093
1,0.000894632080952533
1,0.00158311222798851
1,0.00245900927813377
1,0.00351559543816756
1,0.00474489925257447
1,0.00613783597587272
1,0.00768434639863603
1,0.00937353950652624
1,0.0111938350522859
1,0.0131331029003387
1,0.0151787967683813
1,0.0173180806827712
1,0.0195379470513485
1,0.0218253257332337
1,0.0241671838496378
1,0.0265506163529224
1,0.0289629275617113
1,0.0313917039981261
1,0.0338248789424945
1,0.0362507891637324
1,0.0386582243005927
1,0.0410364693680658
1,0.0433753408507191
1,0.0456652168250385
1,0.047897061530107
1,0.0500624447802933
1,0.0521535565901201
1,0.0541632173575228
1,0.0560848839296634
1,0.0579126518577203
1,0.0596412541253599
1,0.0612660566250004
1,0.0627830506381478
1,0.0641888425658377
1,0.0654806411439242
1,0.0666562423689172
1,0.0677140123505685
1,0.0686528683012539
1,0.0694722578633134
1,0.0701721369709638
1,0.0707529464336229
1,0.0712155874270823
1,0.0715613960658547
1,0.0717921172295709
1,0.0719098778072151
1,0.071917159517587
1,0.0718167714576899
1,0.0716118225241382
1,0.0713056938457249
1,0.0709020113583287
1,0.070404618645753
1,0.0698175501629655
1,0.0691450049504206
1,0.0683913209395726
1,0.0675609499440852
1,0.0666584334169613
1,0.0656883790705322
1,0.0646554383715754
1,0.063564285065156
1,0.0624195946867133
1,0.0612260251691302
1,0.059988198542593
1,0.0587106837948431
1,0.0573979808767842
1,0.0560545058947594
1,0.0546845774836958
1,0.0532924043684711
1,0.0518820741074616
1,0.0504575430072669
1,0.0490226271933353
1,0.0475809948139212
1,0.0461361600683617
1,0.044691474019694
1,0.0432501271816405
1,0.0418151388027996
1,0.0403893578451215
1,0.0389754605907052
1,0.0375759498365291
1,0.0361931549166357
1,0.0348292324966007
1,0.0334861680959042
1,0.0321657782815097
1,0.0308697134824132
1,0.0295994613710934
1,0.0283563507616785
1,0.0271415559883474
1,0.0259561016565489
1,0.0248008677832698
1,0.0236765952766095
1,0.0225838916373644
1,0.0215232369018764
1,0.0204949897649023
1,0.0194993938319822
1,0.0185365839698278
1,0.0176065927134521
1,0.0167093566946807
1,0.0158447230598205
1,0.0150124558368891
1,0.0142122422713782
1,0.0134436989873459
1,0.0127063781078824
1,0.0119997731675969
1,0.011323324942637
1,0.0106764270288302
1,0.0100584311875149
1,0.00946865267084096
1,0.00890637506171688
1,0.00837085538950166
1,0.00786132792554795
1,0.00737700949290798
1,0.00691710052270844
1,0.00648079941985857
1,0.0060672862190867
1,0.00567574505752999
1,0.00530536003165127
1,0.00495531480056832
1,0.0046247992564965
1,0.00431301515656557
1,0.0040191675143757
1,0.00374247745179868
1,0.00348217870949163
1,0.00323752028932356
1,0.00300776749418086
1,0.00279220444580464
1,0.00259013226878402
1,0.00240087315330983
1,0.00222376942017055
1,0.0020581829768811
1,0.0019035015513007
1,0.00175912818508683
1,0.00162449186759184
1,0.00149903914776583
1,0.00138225292183081
1,0.00127361708436458
1,0.00117264742938783
1,0.00107888665919753
1,0.000991891373448572
1,0.000911237242896767
1,0.000836525387813314
1,0.000767374945702226
1,0.000703422242202212
1,0.00064432655757507
1,0.000589765929064789
1,0.000539434745973288
1,0.000493035823689425
1,0.000450296287928698
1,0.000410968431906245
1,0.00037480047133176
1,0.000341564988747933
1,0.000311054813660228
1,0.000283063338646361
1,0.000257406450976827
1,0.000233904898044646
1,0.000212392349370649
1,0.000192725442582642
1,0.00017475120565269
1,0.000158339380280204


==> data/SG_006.csv <==
0,0.0566037735849057
0.005,0.0561
0.01,0.0558
0.015,0.0555
0.02,0.0552
0.025,0.0549
0.03,0.0546
0.035,0.0543
0.04,0.054
0.045,0.0537
0.05,0.0534
0.055,0.0531
0.06,0.0528
0.065,0.0525
0.07,0.0522
0.075,0.0519
0.08,0.0516
0.085,0.0513
0.09,0.051
0.095,0.0507
0.1,0.0504
0.105,0.0501
0.11,0.0498
0.115,0.0495
0.12,0.0492
0.125,0.0489
0.13,0.0486
0.135,0.0483
0.14,0.048
0.145,0.0477
0.15,0.0474
0.155,0.0471
0.16,0.0468
0.165,0.0465
0.17,0.0462
0.175,0.0459
0.18,0.0456
0.185,0.0453
0.19,0.045
0.195,0.0447
0.2,0.0444
0.205,0.0441
0.21,0.0438
0.215,0.0435
0.22,0.0432
0.225,0.0429
0.23,0.0426
0.235,0.0423
0.24,0.042
0.245,0.0417
0.25,0.0414
0.255,0.0411
0.26,0.0408
0.265,0.0405
0.27,0.0402
0.275,0.0399
0.28,0.0396
0.285,0.0393
0.29,0.039
0.295,0.0387
0.3,0.0384
0.305,0.0381
0.31,0.0378
0.315,0.0375
0.32,0.0372
0.325,0.0369
0.33,0.0366
0.335,0.0363
0.34,0.036
0.345,0.0357
0.35,0.0354
0.355,0.0351
0.36,0.0348
0.365,0.0345
0.37,0.0342
0.375,0.0339
0.38,0.0336
0.385,0.0333
0.39,0.033
0.395,0.0327
0.4,0.0324
0.405,0.0321
0.41,0.0318
0.415,0.0315
0.42,0.0312
0.425,0.0309
0.43,0.0306
0.435,0.0303
0.44,0.03
0.445,0.0297
0.45,0.0294
0.455,0.0291
0.46,0.0288
0.465,0.0285
0.47,0.0282
0.475,0.0279
0.48,0.0276
0.485,0.0273
0.49,0.027
0.495,0.0267
0.5,0.0264
0.505,0.0261
0.51,0.0258
0.515,0.0255
0.52,0.0252
0.525,0.0249
0.53,0.0246
0.535,0.0243
0.54,0.024
0.545,0.0237
0.55,0.0234
0.555,0.0231
0.56,0.0228
0.565,0.0225
0.57,0.0222
0.575,0.0219
0.58,0.0216
0.585,0.0213
0.59,0.021
0.595,0.0207
0.6,0.0204
0.605,0.0201
0.61,0.0198
0.615,0.0195
0.62,0.0192
0.625,0.0189
0.63,0.0186
0.635,0.0183
0.64,0.018
0.645,0.0177
0.65,0.0174
0.655,0.0171
0.66,0.0168
0.665,0.0165
0.67,0.0162
0.675,0.0159
0.68,0.0156
0.685,0.0153
0.69,0.015
0.695,0.0147
0.7,0.0144
0.705,0.0141
0.71,0.0138
0.715,0.0135
0.72,0.0132
0.725,0.0129
0.73,0.0126
0.735,0.0123
0.74,0.012
0.745,0.0117
0.75,0.0114
0.755,0.0111
0.76,0.0108
0.765,0.0105
0.77,0.0102
0.775,0.0099
0.78,0.0096
0.785,0.00929999999999999
0.79,0.00899999999999999
0.795,0.00869999999999999
0.8,0.00839999999999999
0.805,0.00809999999999999
0.81,0.00779999999999999
0.815,0.0075
0.82,0.0072
0.825,0.0069
0.83,0.0066
0.835,0.0063
0.84,0.006
0.845,0.0057
0.85,0.0054
0.855,0.0051
0.86,0.0048
0.865,0.0045
0.87,0.0042
0.875,0.0039
0.88,0.00360345363651174
0.885,0.00331710902169884
0.89,0.00304137560791442
0.895,0.00277649146066389
0.9,0.00252268317068006
0.905,0.00228016527076977
0.91,0.00204913968367784
0.915,0.00182979520376005
0.92,0.00162230701509852
0.925,0.00142683624851
0.93,0.00124352957969626
0.935,0.00107251887056374
0.94,0.000913920855502029
0.945,0.000767836874156905
0.95,0.000634352651968124
0.955,0.00051353812946553
0.96,0.000405447341033475
0.965,0.000310118343564219
0.97,0.000227573195129948
0.975,0.00015781798351191
0.98,0.00010084290413742
0.985,5.66223866934616e-05
0.99,2.51152694116961e-05
0.995,6.26501975681043e-06
1,0


==> data/SG_015.csv <==
0,0.130434782608696
0.02,0.124638093699528
0.04,0.1215
0.06,0.1185
0.08,0.1155
0.1,0.1125
0.12,0.1095
0.14,0.1065
0.16,0.1035
0.18,0.1005
0.2,0.0975
0.22,0.0945
0.24,0.0915
0.26,0.0885
0.28,0.0855
0.3,0.0825
0.32,0.0795
0.34,0.0765
0.36,0.0735
0.38,0.0705
0.4,0.0675
0.42,0.0645
0.44,0.0615
0.46,0.0585
0.48,0.0555
0.5,0.0525
0.52,0.0495
0.54,0.0465
0.56,0.0435
0.58,0.0405
0.6,0.0375
0.62,0.0345
0.64,0.0315
0.66,0.0285
0.68,0.0255240091738608
0.7,0.0226510824192234
0.72,0.0198998765049869
0.74,0.0172839998338641
0.76,0.0148164931888406
0.78,0.0125096315118609
0.8,0.0103747326224129
0.82,0.00842197849622505
0.84,0.0066602545332402
0.86,0.00509701178181859
0.88,0.00373815636809641
0.9,0.00258796944021059
0.92,0.00164905982837746
0.94,0.000922350408243777
0.96,0.00040709790867962
0.98,0.000100944699704175
1,0


==> data/SG_03.csv <==
0,0.230769230769231
0.001001001001001,0.227285877587049
0.002002002002002,0.225774085238862
0.003003003003003,0.224585451135179
0.004004004004004,0.223563607605234
0.005005005005005,0.222648041840082
0.00600600600600601,0.221807746132989
0.00700700700700701,0.221024316225843
0.00800800800800801,0.220285770902128
0.00900900900900901,0.21958379502015
0.01001001001001,0.218912339491528
0.011011011011011,0.218266841602566
0.012012012012012,0.217643759577642
0.013013013013013,0.217040279215596
0.014014014014014,0.216454120711054
0.015015015015015,0.215883406777685
0.016016016016016,0.215326569856746
0.017017017017017,0.214782285124679
0.018018018018018,0.214249421041822
0.019019019019019,0.213727002136976
0.02002002002002,0.213214180520377
0.021021021021021,0.212710213747092
0.022022022022022,0.212214447382457
0.023023023023023,0.21172630110407
0.024024024024024,0.211245257501536
0.025025025025025,0.210770852960569
0.026026026026026,0.210302670176314
0.027027027027027,0.209840331953727
0.028028028028028,0.209383496034629
0.029029029029029,0.208931850751096
0.03003003003003,0.208485111349456
0.031031031031031,0.208043016862698
0.032032032032032,0.207605327434537
0.033033033033033,0.207171822017972
0.034034034034034,0.206742296386221
0.035035035035035,0.206316561405782
0.036036036036036,0.205894441530621
0.037037037037037,0.205475773483861
0.038038038038038,0.20506040509923
0.039039039039039,0.204648194299242
0.04004004004004,0.20423900819091
0.041041041041041,0.203832722262884
0.042042042042042,0.203429219670477
0.043043043043043,0.203028390597093
0.044044044044044,0.202630131682333
0.045045045045045,0.202234345508455
0.046046046046046,0.201840940138098
0.047047047047047,0.201449828697144
0.048048048048048,0.201060928997453
0.049049049049049,0.200674163194918
0.0500500500500501,0.200289457478886
0.0510510510510511,0.199906741789502
0.0520520520520521,0.199525949559963
0.0530530530530531,0.199147017481068
0.0540540540540541,0.198769885285747
0.0550550550550551,0.198394495551531
0.0560560560560561,0.19802079351919
0.0570570570570571,0.197648726925933
0.0580580580580581,0.197278245851781
0.0590590590590591,0.196909302577864
0.0600600600600601,0.196541851455526
0.0610610610610611,0.19617584878525
0.0620620620620621,0.195811252704526
0.0630630630630631,0.19544802308386
0.0640640640640641,0.195086121430217
0.0650650650650651,0.19472551079726
0.0660660660660661,0.194366155701815
0.0670670670670671,0.194008022046034
0.0680680680680681,0.193651077044794
0.0690690690690691,0.19329528915791
0.0700700700700701,0.192940628026777
0.0710710710710711,0.192587064415087
0.0720720720720721,0.192234570153318
0.0730730730730731,0.191883118086697
0.0740740740740741,0.191532682026371
0.0750750750750751,0.191183236703569
0.0760760760760761,0.190834757726505
0.0770770770770771,0.190487221539851
0.0780780780780781,0.190140605386579
0.0790790790790791,0.189794887272014
0.0800800800800801,0.189450045929937
0.0810810810810811,0.189106060790602
0.0820820820820821,0.18876291195054
0.0830830830830831,0.188420580144016
0.0840840840840841,0.188079046716049
0.0850850850850851,0.187738293596878
0.0860860860860861,0.187398303277778
0.0870870870870871,0.187059058788164
0.0880880880880881,0.186720543673861
0.0890890890890891,0.186382741976511
0.0900900900900901,0.186045638214009
0.0910910910910911,0.185709217361934
0.0920920920920921,0.185373464835892
0.0930930930930931,0.185038366474734
0.0940940940940941,0.184703908524585
0.0950950950950951,0.184370077623643
0.0960960960960961,0.184036860787704
0.0970970970970971,0.183704245396363
0.0980980980980981,0.183372219179863
0.0990990990990991,0.183040770206552
0.1001001001001,0.182709886870906
0.101101101101101,0.182379557882103
0.102102102102102,0.182049772253103
0.103103103103103,0.181720519290214
0.104104104104104,0.181391788583115
0.105105105105105,0.181063569995317
0.106106106106106,0.180735853655033
0.107107107107107,0.180408629946436
0.108108108108108,0.180081889501288
0.109109109109109,0.179755623190924
0.11011011011011,0.179429822118563
0.111111111111111,0.17910447761194
0.112112112112112,0.178779581216236
0.113113113113113,0.178455124687293
0.114114114114114,0.178131099985107
0.115115115115115,0.177807499267573
0.116116116116116,0.177484314884479
0.117117117117117,0.177161539371736
0.118118118118118,0.176839165445828
0.119119119119119,0.176517185998479
0.12012012012012,0.176195594091521
0.121121121121121,0.175874382951957
0.122122122122122,0.175553545967207
0.123123123123123,0.175233076680534
0.124124124124124,0.174912968786634
0.125125125125125,0.174593216127393
0.126126126126126,0.174273812687793
0.127127127127127,0.173954752591969
0.128128128128128,0.173636030099402
0.129129129129129,0.173317639601254
0.13013013013013,0.172999575616825
0.131131131131131,0.172681832790141
0.132132132132132,0.172364405886649
0.133133133133133,0.17204728979004
0.134134134134134,0.171730479499169
0.135135135135135,0.171413970125082
0.136136136136136,0.171097756888149
0.137137137137137,0.170781835115283
0.138138138138138,0.17046620023726
0.139139139139139,0.170150847786122
0.14014014014014,0.169835773392666
0.141141141141141,0.169520972784014
0.142142142142142,0.169206441781263
0.143143143143143,0.168892176297211
0.144144144144144,0.168578172334149
0.145145145145145,0.16826442598173
0.146146146146146,0.167950933414901
0.147147147147147,0.167637690891901
0.148148148148148,0.167324694752319
0.149149149149149,0.167011941415213
0.15015015015015,0.166699427377285
0.151151151151151,0.166387149211116
0.152152152152152,0.166075103563443
0.153153153153153,0.165763287153505
0.154154154154154,0.165451696771419
0.155155155155155,0.165140329276619
0.156156156156156,0.164829181596331
0.157157157157157,0.164518250724099
0.158158158158158,0.164207533718349
0.159159159159159,0.163897027700996
0.16016016016016,0.163586729856095
0.161161161161161,0.163276637428519
0.162162162162162,0.162966747722689
0.163163163163163,0.16265705810133
0.164164164164164,0.16234756598426
0.165165165165165,0.162038268847223
0.166166166166166,0.161729164220743
0.167167167167167,0.161420249689017
0.168168168168168,0.161111522888834
0.169169169169169,0.160802981508524
0.17017017017017,0.160494623286937
0.171171171171171,0.160186446012447
0.172172172172172,0.159878447521984
0.173173173173173,0.159570625700093
0.174174174174174,0.159262978478011
0.175175175175175,0.15895550383278
0.176176176176176,0.158648199786368
0.177177177177177,0.158341064404829
0.178178178178178,0.158034095797469
0.179179179179179,0.157727292116044
0.18018018018018,0.157420651553975
0.181181181181181,0.157114172345584
0.182182182182182,0.156807852765345
0.183183183183183,0.156501691127155
0.184184184184184,0.156195685783632
0.185185185185185,0.155889835125416
0.186186186186186,0.155584137580497
0.187187187187187,0.155278591613557
0.188188188188188,0.154973195725324
0.189189189189189,0.154667948451952
0.19019019019019,0.154362848364402
0.191191191191191,0.154057894067847
0.192192192192192,0.153753084201093
0.193193193193193,0.153448417436002
0.194194194194194,0.153143892476942
0.195195195195195,0.152839508060244
0.196196196196196,0.152535262953667
0.197197197197197,0.152231155955884
0.198198198198198,0.151927185895975
0.199199199199199,0.151623351632932
0.2002002002002,0.151319652055173
0.201201201201201,0.151016086080076
0.202202202202202,0.150712652653511
0.203203203203203,0.150409350749391
0.204204204204204,0.150106179369232
0.205205205205205,0.149803137541719
0.206206206206206,0.149500224322283
0.207207207207207,0.149197438792693
0.208208208208208,0.148894780060647
0.209209209209209,0.148592247259379
0.21021021021021,0.148289839547274
0.211211211211211,0.147987556107486
0.212212212212212,0.147685396147571
0.213213213213213,0.147383358899123
0.214214214214214,0.147081443617419
0.215215215215215,0.146779649581076
0.216216216216216,0.146477976091703
0.217217217217217,0.146176422473576
0.218218218218218,0.145874988073308
0.219219219219219,0.145573672259529
0.22022022022022,0.145272474422576
0.221221221221221,0.144971393974186
0.222222222222222,0.144670430347193
0.223223223223223,0.144369582995238
0.224224224224224,0.144068851392477
0.225225225225225,0.143768235033302
0.226226226226226,0.143467733432061
0.227227227227227,0.143167346122788
0.228228228228228,0.142867072658939
0.229229229229229,0.142566912613127
0.23023023023023,0.142266865576868
0.231231231231231,0.141966931160332
0.232232232232232,0.141667108992095
0.233233233233233,0.141367398718898
0.234234234234234,0.141067800005409
0.235235235235235,0.140768312533993
0.236236236236236,0.140468936004485
0.237237237237237,0.140169670133963
0.238238238238238,0.139870514656529
0.239239239239239,0.139571469323097
0.24024024024024,0.139272533901179
0.241241241241241,0.138973708174676
0.242242242242242,0.138674991943679
0.243243243243243,0.138376385024264
0.244244244244244,0.138077887248299
0.245245245245245,0.13777949846325
0.246246246246246,0.137481218531988
0.247247247247247,0.137183047332612
0.248248248248248,0.136884984758255
0.249249249249249,0.136587030716913
0.25025025025025,0.136289185131264
0.251251251251251,0.135991447938497
0.252252252252252,0.135693819090138
0.253253253253253,0.135396298551889
0.254254254254254,0.135098886303456
0.255255255255255,0.134801582338393
0.256256256256256,0.134504386663938
0.257257257257257,0.13420729930086
0.258258258258258,0.133910320283306
0.259259259259259,0.133613449658645
0.26026026026026,0.133316687487325
0.261261261261261,0.133020033842722
0.262262262262262,0.132723488810998
0.263263263263263,0.13242705249096
0.264264264264264,0.132130724993919
0.265265265265265,0.131834506443555
0.266266266266266,0.131538396975781
0.267267267267267,0.131242396738609
0.268268268268268,0.130946505892021
0.269269269269269,0.130650724607839
0.27027027027027,0.130355053069602
0.271271271271271,0.130059491472436
0.272272272272272,0.129764040022933
0.273273273273273,0.129468698939034
0.274274274274274,0.129173468449903
0.275275275275275,0.128878348795816
0.276276276276276,0.128583340228042
0.277277277277277,0.12828844300873
0.278278278278278,0.127993657410798
0.279279279279279,0.127698983717821
0.28028028028028,0.127404422223922
0.281281281281281,0.127109973233665
0.282282282282282,0.126815637061952
0.283283283283283,0.126521414033913
0.284284284284284,0.12622730448481
0.285285285285285,0.12593330875993
0.286286286286286,0.125639427214488
0.287287287287287,0.125345660213529
0.288288288288288,0.125052008131828
0.289289289289289,0.124758471353798
0.29029029029029,0.124465050273391
0.291291291291291,0.12417174529401
0.292292292292292,0.123878556828412
0.293293293293293,0.123585485298621
0.294294294294294,0.123292531135837
0.295295295295295,0.122999694780346
0.296296296296296,0.122706976681437
0.297297297297297,0.122414377297311
0.298298298298298,0.122121897095
0.299299299299299,0.121829536550281
0.3003003003003,0.121537296147593
0.301301301301301,0.121245176379956
0.302302302302302,0.120953177748891
0.303303303303303,0.120661300764339
0.304304304304304,0.120369545944581
0.305305305305305,0.120077913816163
0.306306306306306,0.119786404913818
0.307307307307307,0.11949501978039
0.308308308308308,0.119203758966756
0.309309309309309,0.118912623031758
0.31031031031031,0.118621612542123
0.311311311311311,0.118330728072396
0.312312312312312,0.118039970204865
0.313313313313313,0.117749339529491
0.314314314314314,0.117458836643839
0.315315315315315,0.117168462153006
0.316316316316316,0.116878216669557
0.317317317317317,0.116588100813453
0.318318318318318,0.116298115211984
0.319319319319319,0.116008260499708
0.32032032032032,0.11571853731838
0.321321321321321,0.115428946316888
0.322322322322322,0.115139488151192
0.323323323323323,0.114850163484255
0.324324324324324,0.114560972985987
0.325325325325325,0.114271917333176
0.326326326326326,0.113982997209431
0.327327327327327,0.11369421330512
0.328328328328328,0.113405566317308
0.329329329329329,0.113117056949699
0.33033033033033,0.112828685912576
0.331331331331331,0.112540453922743
0.332332332332332,0.112252361703465
0.333333333333333,0.111964409984414
0.334334334334334,0.111676599501608
0.335335335335335,0.111388930997358
0.336336336336336,0.111101405220209
0.337337337337337,0.110814022924889
0.338338338338338,0.110526784872247
0.339339339339339,0.110239691829205
0.34034034034034,0.109952744568703
0.341341341341341,0.109665943869641
0.342342342342342,0.109379290516831
0.343343343343343,0.109092785300944
0.344344344344344,0.108806429018453
0.345345345345345,0.108520222471586
0.346346346346346,0.108234166468275
0.347347347347347,0.1079482618221
0.348348348348348,0.107662509352247
0.349349349349349,0.107376909883447
0.35035035035035,0.107091464245936
0.351351351351351,0.106806173275401
0.352352352352352,0.106521037812931
0.353353353353353,0.106236058704971
0.354354354354354,0.10595123680327
0.355355355355355,0.105666572964838
0.356356356356356,0.105382068051894
0.357357357357357,0.10509772293182
0.358358358358358,0.104813538477116
0.359359359359359,0.104529515565354
0.36036036036036,0.104245655079126
0.361361361361361,0.103961957906006
0.362362362362362,0.103678424938499
0.363363363363363,0.103395057073998
0.364364364364364,0.103111855214739
0.365365365365365,0.102828820267755
0.366366366366366,0.102545953144834
0.367367367367367,0.102263254762472
0.368368368368368,0.101980726041831
0.369369369369369,0.101698367908697
0.37037037037037,0.101416181293432
0.371371371371371,0.101134167130935
0.372372372372372,0.1008523263606
0.373373373373373,0.10057065992627
0.374374374374374,0.100289168776194
0.375375375375375,0.100007853862992
0.376376376376376,0.0997267161436061
0.377377377377377,0.0994457565792605
0.378378378378378,0.0991649761354225
0.379379379379379,0.0988843757817596
0.38038038038038,0.0986039564920988
0.381381381381381,0.0983237192443862
0.382382382382382,0.0980436650206461
0.383383383383383,0.0977637948069413
0.384384384384384,0.0974841095933329
0.385385385385385,0.0972046103738399
0.386386386386386,0.0969252981464001
0.387387387387387,0.0966461739128306
0.388388388388388,0.0963672386787881
0.389389389389389,0.0960884934537302
0.39039039039039,0.0958099392508761
0.391391391391391,0.0955315770871681
0.392392392392392,0.0952534079832332
0.393393393393393,0.0949754329633438
0.394394394394394,0.0946976530553806
0.395395395395395,0.0944200692907937
0.396396396396396,0.0941426827045649
0.397397397397397,0.0938654943351701
0.398398398398398,0.0935885052245412
0.399399399399399,0.0933117164180293
0.4004004004004,0.0930351289643665
0.401401401401401,0.0927587439156296
0.402402402402402,0.0924825623272025
0.403403403403403,0.0922065852577394
0.404404404404404,0.0919308137691279
0.405405405405405,0.0916552489264528
0.406406406406406,0.0913798917979592
0.407407407407407,0.091104743455016
0.408408408408408,0.0908298049720801
0.409409409409409,0.0905550774266598
0.41041041041041,0.0902805618992792
0.411411411411411,0.0900062594734418
0.412412412412412,0.0897321712355953
0.413413413413413,0.0894582982750955
0.414414414414414,0.0891846416841708
0.415415415415415,0.0889112025578869
0.416416416416416,0.0886379819941114
0.417417417417417,0.0883649810934784
0.418418418418418,0.0880922009593538
0.419419419419419,0.0878196426977995
0.42042042042042,0.0875473074175395
0.421421421421421,0.087275196229924
0.422422422422422,0.0870033102488954
0.423423423423423,0.0867316505909534
0.424424424424424,0.0864602183751203
0.425425425425425,0.0861890147229069
0.426426426426426,0.0859180407582777
0.427427427427427,0.0856472976076169
0.428428428428428,0.0853767863996941
0.429429429429429,0.0851065082656302
0.43043043043043,0.0848364643388631
0.431431431431431,0.0845666557551143
0.432432432432432,0.0842970836523546
0.433433433433433,0.0840277491707702
0.434434434434434,0.0837586534527294
0.435435435435435,0.0834897976427485
0.436436436436436,0.0832211828874585
0.437437437437437,0.0829528103355715
0.438438438438438,0.0826846811378474
0.439439439439439,0.0824167964470601
0.44044044044044,0.0821491574179648
0.441441441441441,0.0818817652072643
0.442442442442442,0.0816146209735761
0.443443443443443,0.0813477258773993
0.444444444444444,0.0810810810810811
0.445445445445445,0.0808146877487845
0.446446446446446,0.0805485470464549
0.447447447447447,0.0802826601417877
0.448448448448448,0.0800170282041949
0.449449449449449,0.0797516524047729
0.45045045045045,0.0794865339162694
0.451451451451451,0.0792216739130513
0.452452452452452,0.0789570735710716
0.453453453453453,0.0786927340678371
0.454454454454454,0.0784286565823761
0.455455455455455,0.0781648422952059
0.456456456456456,0.0779012923883003
0.457457457457457,0.0776380080450575
0.458458458458458,0.0773749904502676
0.459459459459459,0.0771122407900808
0.46046046046046,0.076849760251975
0.461461461461461,0.0765875500247236
0.462462462462462,0.0763256112983637
0.463463463463463,0.0760639452641641
0.464464464464464,0.075802553114593
0.465465465465465,0.0755414360432864
0.466466466466466,0.0752805952450165
0.467467467467467,0.075020031915659
0.468468468468468,0.0747597472521623
0.469469469469469,0.0744997424525154
0.47047047047047,0.074240018715716
0.471471471471471,0.073980577241739
0.472472472472472,0.0737214192315052
0.473473473473473,0.0734625458868494
0.474474474474474,0.073203958410489
0.475475475475475,0.0729456580059926
0.476476476476476,0.0726876458777484
0.477477477477477,0.072429923230933
0.478478478478478,0.0721724912714801
0.479479479479479,0.071915351206049
0.48048048048048,0.0716585042419933
0.481481481481481,0.0714019515873301
0.482482482482482,0.0711456944507084
0.483483483483483,0.070889734041378
0.484484484484485,0.0706340715691585
0.485485485485485,0.0703787082444085
0.486486486486487,0.0701236452779941
0.487487487487487,0.0698688838812581
0.488488488488488,0.0696144252659891
0.48948948948949,0.0693602706443905
0.49049049049049,0.0691064212290501
0.491491491491492,0.0688528782329084
0.492492492492492,0.0685996428692284
0.493493493493493,0.068346716351565
0.494494494494495,0.0680940998937336
0.495495495495495,0.0678417947097802
0.496496496496497,0.0675898020139501
0.497497497497497,0.0673381230206579
0.498498498498498,0.0670867589444564
0.4994994994995,0.0668357110000063
0.500500500500501,0.0665849804020457
0.501501501501502,0.06633456836536
0.502502502502503,0.0660844761047507
0.503503503503503,0.0658347048350057
0.504504504504504,0.0655852557708687
0.505505505505506,0.0653361301270089
0.506506506506507,0.0650873291179909
0.507507507507508,0.0648388539582442
0.508508508508508,0.0645907058620332
0.509509509509509,0.0643428860434272
0.510510510510511,0.0640953957162698
0.511511511511512,0.0638482360941495
0.512512512512513,0.063601408390369
0.513513513513513,0.0633549138179157
0.514514514514514,0.0631087535894315
0.515515515515516,0.0628629289171831
0.516516516516517,0.0626174410130318
0.517517517517518,0.0623722910884039
0.518518518518518,0.0621274803542611
0.519519519519519,0.0618830100210701
0.520520520520521,0.0616388812987737
0.521521521521522,0.0613950953967603
0.522522522522523,0.0611516535238351
0.523523523523523,0.06090855688819
0.524524524524524,0.0606658066973739
0.525525525525526,0.0604234041582637
0.526526526526527,0.0601813504770345
0.527527527527528,0.0599396468591303
0.528528528528528,0.0596982945092346
0.529529529529529,0.0594572946312409
0.530530530530531,0.0592166484282237
0.531531531531532,0.058976357102409
0.532532532532533,0.0587364218551454
0.533533533533533,0.0584968438868743
0.534534534534535,0.0582576243971017
0.535535535535536,0.0580187645843682
0.536536536536537,0.0577802656462208
0.537537537537538,0.0575421287791833
0.538538538538539,0.0573043551787276
0.53953953953954,0.0570669460392449
0.540540540540541,0.0568299025540167
0.541541541541542,0.056593225915186
0.542542542542543,0.0563569173137287
0.543543543543544,0.0561209779394249
0.544544544544545,0.0558854089808299
0.545545545545546,0.0556502116252462
0.546546546546547,0.0554153870586944
0.547547547547548,0.0551809364658848
0.548548548548549,0.0549468610301894
0.54954954954955,0.0547131619336128
0.550550550550551,0.0544798403567644
0.551551551551552,0.0542468974788298
0.552552552552553,0.0540143344775428
0.553553553553554,0.0537821525291569
0.554554554554555,0.0535503528084173
0.555555555555556,0.0533189364885329
0.556556556556557,0.0530879047411483
0.557557557557558,0.0528572587363156
0.558558558558559,0.0526269996424664
0.55955955955956,0.0523971286263844
0.560560560560561,0.0521676468531772
0.561561561561562,0.0519385554862487
0.562562562562563,0.0517098556872712
0.563563563563564,0.0514815486161581
0.564564564564565,0.0512536354310359
0.565565565565566,0.051026117288217
0.566566566566567,0.0507989953421722
0.567567567567568,0.0505722707455032
0.568568568568569,0.0503459446489151
0.56956956956957,0.0501200182011895
0.570570570570571,0.049894492549157
0.571571571571572,0.04966936883767
0.572572572572573,0.0494446482095758
0.573573573573574,0.0492203318056896
0.574574574574575,0.048996420764767
0.575575575575576,0.0487729162234779
0.576576576576577,0.048549819316379
0.577577577577578,0.0483271311758874
0.578578578578579,0.0481048529322535
0.57957957957958,0.0478829857135349
0.580580580580581,0.0476615306455695
0.581581581581582,0.0474404888519487
0.582582582582583,0.0472198614539916
0.583583583583584,0.0469996495707181
0.584584584584585,0.0467798543188229
0.585585585585586,0.0465604768126492
0.586586586586587,0.0463415181641622
0.587587587587588,0.0461229794829237
0.588588588588589,0.0459048618760653
0.58958958958959,0.0456871664482631
0.590590590590591,0.0454698943017114
0.591591591591592,0.0452530465360972
0.592592592592593,0.045036624248574
0.593593593593594,0.044820628533737
0.594594594594595,0.0446050604835964
0.595595595595596,0.044389921187553
0.596596596596597,0.044175211732372
0.597597597597598,0.0439609332021578
0.598598598598599,0.0437470866783292
0.5995995995996,0.0435336732395937
0.600600600600601,0.0433206939619223
0.601601601601602,0.0431081499185252
0.602602602602603,0.0428960421798261
0.603603603603604,0.0426843718134375
0.604604604604605,0.0424731398841363
0.605605605605606,0.0422623474538385
0.606606606606607,0.0420519955815752
0.607607607607608,0.0418420853234675
0.608608608608609,0.0416326177327024
0.60960960960961,0.0414235938595082
0.610610610610611,0.0412150147511307
0.611611611611612,0.0410068814518082
0.612612612612613,0.0407991950027481
0.613613613613614,0.0405919564421026
0.614614614614615,0.0403851668049446
0.615615615615616,0.0401788271232442
0.616616616616617,0.0399729384258447
0.617617617617618,0.0397675017384391
0.618618618618619,0.0395625180835463
0.61961961961962,0.0393579884804877
0.620620620620621,0.039153913945364
0.621621621621622,0.0389502954910318
0.622622622622623,0.03874713412708
0.623623623623624,0.0385444308598074
0.624624624624625,0.0383421866921991
0.625625625625626,0.0381404026239038
0.626626626626627,0.0379390796512109
0.627627627627628,0.037738218767028
0.628628628628629,0.0375378209608579
0.62962962962963,0.0373378872187763
0.630630630630631,0.0371384185234092
0.631631631631632,0.0369394158539108
0.632632632632633,0.036740880185941
0.633633633633634,0.0365428124916434
0.634634634634635,0.0363452137396232
0.635635635635636,0.0361480848949254
0.636636636636637,0.0359514269190127
0.637637637637638,0.0357552407697438
0.638638638638639,0.035559527401352
0.63963963963964,0.0353642877644237
0.640640640640641,0.0351695228058764
0.641641641641642,0.0349752334689382
0.642642642642643,0.0347814206931257
0.643643643643644,0.0345880854142239
0.644644644644645,0.0343952285642641
0.645645645645646,0.0342028510715039
0.646646646646647,0.0340109538604059
0.647647647647648,0.0338195378516172
0.648648648648649,0.0336286039619488
0.64964964964965,0.0334381531043552
0.650650650650651,0.0332481861879139
0.651651651651652,0.0330587041178051
0.652652652652653,0.032869707795292
0.653653653653654,0.0326811981177002
0.654654654654655,0.0324931759783983
0.655655655655656,0.0323056422667776
0.656656656656657,0.032118597868233
0.657657657657658,0.0319320436641428
0.658658658658659,0.0317459805318498
0.65965965965966,0.0315604093446417
0.660660660660661,0.0313753309717318
0.661661661661662,0.03119074627824
0.662662662662663,0.0310066561251739
0.663663663663664,0.0308230613694098
0.664664664664665,0.0306399628636738
0.665665665665666,0.0304573614565237
0.666666666666667,0.0302752579923297
0.667667667667668,0.0300936533112566
0.668668668668669,0.0299125482492455
0.66966966966967,0.0297319436379952
0.670670670670671,0.0295518403049445
0.671671671671672,0.0293722390732543
0.672672672672673,0.0291931407617897
0.673673673673674,0.0290145461851024
0.674674674674675,0.0288364561534129
0.675675675675676,0.0286588714725934
0.676676676676677,0.0284817929441505
0.677677677677678,0.0283052213652076
0.678678678678679,0.0281291575284884
0.67967967967968,0.0279536022222994
0.680680680680681,0.0277785562305138
0.681681681681682,0.0276040203325542
0.682682682682683,0.0274299953033761
0.683683683683684,0.0272564819134521
0.684684684684685,0.0270834809287546
0.685685685685686,0.0269109931107408
0.686686686686687,0.0267390192163354
0.687687687687688,0.026567559997916
0.688688688688689,0.0263966162032961
0.68968968968969,0.0262261885757103
0.690690690690691,0.0260562778537984
0.691691691691692,0.0258868847715901
0.692692692692693,0.0257180100584899
0.693693693693694,0.0255496544392615
0.694694694694695,0.0253818186340134
0.695695695695696,0.0252145033581836
0.696696696696697,0.0250477093225251
0.697697697697698,0.0248814372330911
0.698698698698699,0.0247156877912208
0.6996996996997,0.0245504616935249
0.700700700700701,0.0243857596318713
0.701701701701702,0.0242215822933714
0.702702702702703,0.0240579303603659
0.703703703703704,0.0238948045104108
0.704704704704705,0.0237322054162643
0.705705705705706,0.023570133745873
0.706706706706707,0.0234085901623581
0.707707707707708,0.0232475753240031
0.708708708708709,0.0230870898842398
0.70970970970971,0.0229271344916357
0.710710710710711,0.0227677097898812
0.711711711711712,0.022608816417777
0.712712712712713,0.0224504550092211
0.713713713713714,0.0222926261931969
0.714714714714715,0.0221353305937605
0.715715715715716,0.021978568830029
0.716716716716717,0.021822341516168
0.717717717717718,0.0216666492613801
0.718718718718719,0.0215114926698931
0.71971971971972,0.0213568723409484
0.720720720720721,0.0212027888687895
0.721721721721722,0.0210492428426508
0.722722722722723,0.0208962348467464
0.723723723723724,0.0207437654602589
0.724724724724725,0.0205918352573291
0.725725725725726,0.0204404448070444
0.726726726726727,0.0202895946734291
0.727727727727728,0.0201392854154334
0.728728728728729,0.019989517586923
0.72972972972973,0.0198402917366697
0.730730730730731,0.0196916084083402
0.731731731731732,0.0195434681404875
0.732732732732733,0.0193958714665402
0.733733733733734,0.0192488189147932
0.734734734734735,0.0191023110083987
0.735735735735736,0.0189563482653561
0.736736736736737,0.0188109311985036
0.737737737737738,0.0186660603155086
0.738738738738739,0.0185217361188592
0.73973973973974,0.0183779591058554
0.740740740740741,0.0182347297686005
0.741741741741742,0.0180920485939925
0.742742742742743,0.0179499160637162
0.743743743743744,0.0178083326542346
0.744744744744745,0.0176672988367813
0.745745745745746,0.0175268150773525
0.746746746746747,0.0173868818366991
0.747747747747748,0.0172474995703196
0.748748748748749,0.0171086687284522
0.74974974974975,0.0169703897560677
0.750750750750751,0.0168326630928627
0.751751751751752,0.0166954891732521
0.752752752752753,0.0165588684263626
0.753753753753754,0.016422801276026
0.754754754754755,0.0162872881407725
0.755755755755756,0.0161523294338245
0.756756756756757,0.0160179255630903
0.757757757757758,0.0158840769311579
0.758758758758759,0.0157507839352893
0.75975975975976,0.0156180469674142
0.760760760760761,0.015485866414125
0.761761761761762,0.0153542426566709
0.762762762762763,0.0152231760709525
0.763763763763764,0.0150926670275168
0.764764764764765,0.014962715891552
0.765765765765766,0.0148333230228825
0.766766766766767,0.0147044887759644
0.767767767767768,0.0145762134998806
0.768768768768769,0.0144484975383364
0.76976976976977,0.0143213412296553
0.770770770770771,0.0141947449067746
0.771771771771772,0.0140687088972415
0.772772772772773,0.013943233523209
0.773773773773774,0.0138183191014327
0.774774774774775,0.0136939659432664
0.775775775775776,0.0135701743546593
0.776776776776777,0.0134469446361524
0.777777777777778,0.0133242770828753
0.778778778778779,0.0132021719845434
0.77977977977978,0.0130806296254549
0.780780780780781,0.0129596502844879
0.781781781781782,0.0128392342350982
0.782782782782783,0.0127193817453166
0.783783783783784,0.0126000930777467
0.784784784784785,0.0124813684895627
0.785785785785786,0.0123632082325073
0.786786786786787,0.0122456125528904
0.787787787787788,0.0121285816915866
0.788788788788789,0.0120121158840343
0.78978978978979,0.0118962153602337
0.790790790790791,0.0117808803447461
0.791791791791792,0.0116661110566926
0.792792792792793,0.0115519077097527
0.793793793793794,0.0114382705121641
0.794794794794795,0.0113251996667215
0.795795795795796,0.0112126953707764
0.796796796796797,0.0111007578162366
0.797797797797798,0.0109893871895657
0.798798798798799,0.0108785836717833
0.7997997997998,0.0107683474384649
0.800800800800801,0.0106586786597419
0.801801801801802,0.0105495775003024
0.802802802802803,0.0104410441193909
0.803803803803804,0.0103330786708098
0.804804804804805,0.0102256813029192
0.805805805805806,0.0101188521586386
0.806806806806807,0.0100125913754473
0.807807807807808,0.0099068990853859
0.808808808808809,0.00980177541505761
0.80980980980981,0.00969722048562948
0.810810810810811,0.00959323441283415
0.811811811811812,0.00948981730697151
0.812812812812813,0.00938696927291058
0.813813813813814,0.00928469041009154
0.814814814814815,0.00918298081252779
0.815815815815816,0.00908184056880831
0.816816816816817,0.00898126976210008
0.817817817817818,0.00888126847015055
0.818818818818819,0.00878183676529043
0.81981981981982,0.00868297471443647
0.820820820820821,0.00858468237909447
0.821821821821822,0.00848695981536232
0.822822822822823,0.00838980707393336
0.823823823823824,0.00829322420009963
0.824824824824825,0.00819721123375544
0.825825825825826,0.00810176820940106
0.826826826826827,0.00800689515614648
0.827827827827828,0.00791259209771528
0.828828828828829,0.00781885905244878
0.82982982982983,0.00772569603331014
0.830830830830831,0.00763310304788876
0.831831831831832,0.00754108009840472
0.832832832832833,0.00744962718171333
0.833833833833834,0.00735874428930985
0.834834834834835,0.00726843140733443
0.835835835835836,0.00717868851657701
0.836836836836837,0.00708951559248251
0.837837837837838,0.00700091260515598
0.838838838838839,0.0069128795193681
0.83983983983984,0.00682541629456059
0.840840840840841,0.00673852288485189
0.841841841841842,0.00665219923904297
0.842842842842843,0.00656644530062316
0.843843843843844,0.00648126100777622
0.844844844844845,0.00639664629338641
0.845845845845846,0.00631260108504494
0.846846846846847,0.00622912530505622
0.847847847847848,0.00614621887044446
0.848848848848849,0.00606388169296031
0.84984984984985,0.00598211367908767
0.850850850850851,0.00590091473005063
0.851851851851852,0.00582028474182037
0.852852852852853,0.00574022360512252
0.853853853853854,0.00566073120544429
0.854854854854855,0.00558180742304188
0.855855855855856,0.00550345213294815
0.856856856856857,0.00542566520498013
0.857857857857858,0.0053484465037468
0.858858858858859,0.00527179588865709
0.85985985985986,0.00519571321392777
0.860860860860861,0.00512019832859169
0.861861861861862,0.00504525107650596
0.862862862862863,0.00497087129636034
0.863863863863864,0.00489705882168576
0.864864864864865,0.00482381348086286
0.865865865865866,0.00475113509713084
0.866866866866867,0.00467902348859618
0.867867867867868,0.00460747846824162
0.868868868868869,0.00453649984393532
0.86986986986987,0.00446608741843994
0.870870870870871,0.00439624098942204
0.871871871871872,0.0043269603494614
0.872872872872873,0.00425824528606065
0.873873873873874,0.00419009558165485
0.874874874874875,0.00412251101362127
0.875875875875876,0.00405549135428925
0.876876876876877,0.0039890363709502
0.877877877877878,0.00392314582586764
0.878878878878879,0.00385781947628749
0.87987987987988,0.00379305707444823
0.880880880880881,0.00372885836759152
0.881881881881882,0.00366522309797254
0.882882882882883,0.00360215100287076
0.883883883883884,0.00353964181460053
0.884884884884885,0.0034776952605221
0.885885885885886,0.00341631106305248
0.886886886886887,0.00335548893967644
0.887887887887888,0.00329522860295782
0.888888888888889,0.00323552976055067
0.88988988988989,0.00317639211521064
0.890890890890891,0.00311781536480652
0.891891891891892,0.00305979920233173
0.892892892892893,0.00300234331591603
0.893893893893894,0.00294544738883732
0.894894894894895,0.00288911109953345
0.895895895895896,0.00283333412161425
0.896896896896897,0.00277811612387358
0.897897897897898,0.0027234567703015
0.898898898898899,0.00266935572009655
0.8998998998999,0.00261581262767808
0.900900900900901,0.00256282714269878
0.901901901901902,0.00251039891005716
0.902902902902903,0.00245852756991022
0.903903903903904,0.00240721275768623
0.904904904904905,0.00235645410409753
0.905905905905906,0.00230625123515351
0.906906906906907,0.00225660377217353
0.907907907907908,0.00220751133180017
0.908908908908909,0.00215897352601232
0.90990990990991,0.00211098996213855
0.910910910910911,0.00206356024287043
0.911911911911912,0.00201668396627607
0.912912912912913,0.00197036072581363
0.913913913913914,0.00192459011034498
0.914914914914915,0.00187937170414947
0.915915915915916,0.00183470508693767
0.916916916916917,0.00179058983386538
0.917917917917918,0.00174702551554751
0.918918918918919,0.00170401169807223
0.91991991991992,0.00166154794301512
0.920920920920921,0.00161963380745339
0.921921921921922,0.00157826884398017
0.922922922922923,0.00153745260071896
0.923923923923924,0.00149718462133814
0.924924924924925,0.00145746444506542
0.925925925925926,0.00141829160670261
0.926926926926927,0.00137966563664023
0.927927927927928,0.00134158606087239
0.928928928928929,0.00130405240101159
0.92992992992993,0.00126706417430374
0.930930930930931,0.00123062089364314
0.931931931931932,0.00119472206758756
0.932932932932933,0.00115936720037346
0.933933933933934,0.00112455579193122
0.934934934934935,0.00109028733790044
0.935935935935936,0.00105656132964536
0.936936936936937,0.00102337725427029
0.937937937937938,0.000990734594635146
0.938938938938939,0.000958632829371059
0.93993993993994,0.00092707143289607
0.940940940940941,0.000896049875430812
0.941941941941942,0.000865567623014357
0.942942942942943,0.000835624137520063
0.943943943943944,0.000806218876671535
0.944944944944945,0.000777351294058607
0.945945945945946,0.000749020839153421
0.946946946946947,0.000721226957326542
0.947947947947948,0.000693969089863176
0.948948948948949,0.000667246673979407
0.94994994994995,0.000641059142838514
0.950950950950951,0.000615405925567372
0.951951951951952,0.000590286447272852
0.952952952952953,0.000565700129058356
0.953953953953954,0.00054164638804035
0.954954954954955,0.000518124637364995
0.955955955955956,0.000495134286224804
0.956956956956957,0.000472674739875371
0.957957957957958,0.000450745399652169
0.958958958958959,0.000429345662987364
0.95995995995996,0.000408474923426743
0.960960960960961,0.000388132570646623
0.961961961961962,0.000368317990470875
0.962962962962963,0.000349030564887966
0.963963963963964,0.000330269672068058
0.964964964964965,0.000312034686380178
0.965965965965966,0.000294324978409394
0.966966966966967,0.000277139914974097
0.967967967967968,0.000260478859143272
0.968968968968969,0.000244341170253872
0.96996996996997,0.000228726203928199
0.970970970970971,0.000213633312091347
0.971971971971972,0.000199061842988694
0.972972972972973,0.000185011141203421
0.973973973973974,0.00017148054767411
0.974974974974975,0.000158469399712342
0.975975975975976,0.00014597703102037
0.976976976976977,0.000134002771708816
0.977977977977978,0.000122545948314422
0.978978978978979,0.00011160588381783
0.97997997997998,0.000101181897661413
0.980980980980981,9.12733057671312e-05
0.981981981981982,8.18794205544376e-05
0.982982982982983,7.2999550958219e-05
0.983983983983984,6.4633002446771e-05
0.984984984984985,5.67790770398145e-05
0.985985985985986,4.94370733265327e-05
0.986986986986987,4.26062864836667e-05
0.987987987987988,3.62860082936256e-05
0.988988988988989,3.04755271626389e-05
0.98998998998999,2.51741281389331e-05
0.990990990990991,2.03810929309556e-05
0.991991991991992,1.60956999256112e-05
0.992992992992993,1.23172242065434e-05
0.993993993993994,9.04493757243874e-06
0.994994994994995,6.27810855536129e-06
0.995995995995996,4.01600243911278e-06
0.996996996996997,2.25788127762787e-06
0.997997997997998,1.00300391338822e-06
0.998998998998999,2.50625995867631e-07
1,0


==> data/Sl_006.csv <==
0,0.0566037735849057
0.005,0.0561021186183632
0.01,0.0558620689655172
0.015,0.0556629172322629
0.02,0.0554839527200767
0.025,0.0553172086076162
0.03,0.055158621307509
0.035,0.0550057867762908
0.04,0.0548571428571428
0.045,0.0547116057276598
0.05,0.0545683858697802
0.055,0.0544268859014035
0.06,0.0542866397724725
0.065,0.0541472745557306
0.07,0.0540084853606515
0.075,0.053870018257969
0.08,0.0537316582994924
0.085,0.0535932208932372
0.09,0.0534545454545455
0.095,0.0533154906411584
0.1,0.0531759307156078
0.105,0.0530357527259443
0.11,0.0528948542910368
0.115,0.0527531418395926
0.12,0.0526105291945428
0.125,0.0524669364237092
0.13,0.0523222888981876
0.135,0.052176516514506
0.14,0.0520295530471849
0.145,0.0518813356060767
0.15,0.0517318041786028
0.155,0.0515809012413276
0.16,0.0514285714285714
0.165,0.0512747612482749
0.17,0.0511194188372617
0.175,0.050962493749556
0.18,0.0508039367725955
0.185,0.050643699767124
0.19,0.0504817355272906
0.195,0.0503179976580887
0.2,0.0501524404677505
0.205,0.0499850188731078
0.21,0.0498156883162528
0.215,0.0496444046910975
0.22,0.0494711242786486
0.225,0.0492958036899972
0.23,0.0491183998161737
0.235,0.048938869784146
0.24,0.0487571709183455
0.245,0.0485732607071952
0.25,0.0483870967741935
0.255,0.0481986368531702
0.26,0.0480078387673878
0.265,0.0478146604122116
0.27,0.0476190597411108
0.275,0.0474209947547912
0.28,0.0472204234932904
0.285,0.0470173040308938
0.29,0.0468115944737557
0.295,0.0466032529601279
0.3,0.0463922376631201
0.305,0.0461785067959308
0.31,0.0459620186195045
0.315,0.0457427314525814
0.32,0.0455206036841215
0.325,0.0452955937880919
0.33,0.0450676603406186
0.335,0.0448367620395124
0.34,0.0446028577261856
0.345,0.0443659064099836
0.35,0.0441258672949639
0.355,0.0438826998091585
0.36,0.0436363636363636
0.365,0.0433868187505033
0.37,0.0431340254526204
0.375,0.0428779444105508
0.38,0.0426185367013409
0.385,0.0423557638564724
0.39,0.0420895879099597
0.395,0.0418199714493896
0.4,0.0415468776699728
0.405,0.0412702704316807
0.41,0.0409901143195399
0.415,0.0407063747071592
0.42,0.0404190178235626
0.425,0.0401280108234036
0.43,0.039833321860633
0.435,0.0395349201656921
0.44,0.0392327761263025
0.445,0.038926861371918
0.45,0.0386171488619047
0.455,0.0383036129775085
0.46,0.0379862296176654
0.465,0.0376649762987062
0.47,0.0373398322579979
0.475,0.0370107785615596
0.48,0.0366777982156812
0.485,0.0363408762825652
0.49,0.036
0.495,0.0356551589050641
0.5,0.035306344961847
0.505,0.0349535526931593
0.51,0.03459677931619
0.515,0.0342360248820526
0.52,0.0338712924191447
0.525,0.0335025880802275
0.53,0.0331299212931096
0.535,0.0327533049147998
0.54,0.0323727553889708
0.545,0.0319882929065488
0.55,0.0315999415692199
0.555,0.0312077295556173
0.56,0.0308116892899207
0.565,0.0304118576125734
0.57,0.030008275952786
0.575,0.029600990502466
0.58,0.0291900523911742
0.585,0.0287755178616755
0.59,0.0283574484456127
0.595,0.0279359111387927
0.6,0.027510978575538
0.605,0.0270827292015119
0.61,0.0266512474443887
0.615,0.0262166238816957
0.62,0.0257789554051153
0.625,0.0253383453804906
0.63,0.0248949038027387
0.635,0.0244487474448365
0.64,0.024
0.645,0.0235487922161448
0.65,0.0230952620216755
0.655,0.0226395546416191
0.66,0.0221818227030845
0.665,0.0217222263290042
0.67,0.0212609332190854
0.675,0.0207981187168803
0.68,0.0203339658618679
0.685,0.0198686654254279
0.69,0.0194024159295834
0.695,0.0189354236473897
0.7,0.018467902583853
0.705,0.0180000744362815
0.71,0.0175321685329909
0.715,0.017064421749321
0.72,0.0165970783999592
0.725,0.0161303901066172
0.73,0.0156646156401668
0.735,0.0152000207364113
0.74,0.0147368778847475
0.745,0.0142754660890656
0.75,0.0138160706003334
0.755,0.0133589826204256
0.76,0.0129044989768775
0.765,0.0124529217683772
0.77,0.0120045579809508
0.775,0.0115597190749472
0.78,0.0111187205430872
0.785,0.0106818814400115
0.79,0.0102495238839344
0.795,0.00982197253119155
0.8,0.00939955402465565
0.805,0.0089825964171808
0.81,0.00857142857142857
0.815,0.00816637953761798
0.82,0.00776777791093185
0.825,0.00737595117049825
0.83,0.00699122500204722
0.835,0.0066139226065175
0.84,0.00624436399705436
0.845,0.00588286528699495
0.85,0.00552973797158049
0.855,0.00518528820626355
0.86,0.00484981608459048
0.865,0.00452361491873475
0.87,0.00420697052583117
0.875,0.00390016052331623
0.88,0.00360345363651174
0.885,0.00331710902169884
0.89,0.00304137560791442
0.895,0.00277649146066389
0.9,0.00252268317068006
0.905,0.00228016527076977
0.91,0.00204913968367784
0.915,0.00182979520376005
0.92,0.00162230701509852
0.925,0.00142683624851
0.93,0.00124352957969626
0.935,0.00107251887056374
0.94,0.000913920855502029
0.945,0.000767836874156905
0.95,0.000634352651968124
0.955,0.00051353812946553
0.96,0.000405447341033475
0.965,0.000310118343564219
0.97,0.000227573195129948
0.975,0.00015781798351191
0.98,0.00010084290413742
0.985,5.66223866934616e-05
0.99,2.51152694116961e-05
0.995,6.26501975681043e-06
1,0


==> data/Sl_015.csv <==
0,0.130434782608696
0.02,0.124638093699528
0.04,0.121518987341772
0.06,0.118754428688404
0.08,0.116130503762798
0.1,0.113565376799348
0.12,0.111017338451655
0.14,0.108461680789346
0.16,0.105882352941176
0.18,0.103268297176054
0.2,0.100611626603914
0.22,0.0979066396637522
0.24,0.0951492565733478
0.26,0.0923366862027555
0.28,0.089467226943906
0.3,0.086540149487277
0.32,0.0835556316009584
0.34,0.0805147267447926
0.36,0.0774193548387097
0.38,0.0742723072075035
0.4,0.0710772598859621
0.42,0.0678387907468017
0.44,0.0645623966759555
0.46,0.0612545074803035
0.48,0.0579224935048992
0.5,0.0545746641475507
0.52,0.0512202546492087
0.54,0.0478693987536663
0.56,0.0445330851031056
0.58,0.0412230955916368
0.6,0.0379519243534087
0.62,0.0347326766226786
0.64,0.031578947368421
0.66,0.0285046803633677
0.68,0.0255240091738608
0.7,0.0226510824192234
0.72,0.0198998765049869
0.74,0.0172839998338641
0.76,0.0148164931888406
0.78,0.0125096315118609
0.8,0.0103747326224129
0.82,0.00842197849622505
0.84,0.0066602545332402
0.86,0.00509701178181859
0.88,0.00373815636809641
0.9,0.00258796944021059
0.92,0.00164905982837746
0.94,0.000922350408243777
0.96,0.00040709790867962
0.98,0.000100944699704175
1,0


==> data/Sl_03.csv <==
0,0.230769230769231
0.001001001001001,0.227285877587049
0.002002002002002,0.225774085238862
0.003003003003003,0.224585451135179
0.004004004004004,0.223563607605234
0.005005005005005,0.222648041840082
0.00600600600600601,0.221807746132989
0.00700700700700701,0.221024316225843
0.00800800800800801,0.220285770902128
0.00900900900900901,0.21958379502015
0.01001001001001,0.218912339491528
0.011011011011011,0.218266841602566
0.012012012012012,0.217643759577642
0.013013013013013,0.217040279215596
0.014014014014014,0.216454120711054
0.015015015015015,0.215883406777685
0.016016016016016,0.215326569856746
0.017017017017017,0.214782285124679
0.018018018018018,0.214249421041822
0.019019019019019,0.213727002136976
0.02002002002002,0.213214180520377
0.021021021021021,0.212710213747092
0.022022022022022,0.212214447382457
0.023023023023023,0.21172630110407
0.024024024024024,0.211245257501536
0.025025025025025,0.210770852960569
0.026026026026026,0.210302670176314
0.027027027027027,0.209840331953727
0.028028028028028,0.209383496034629
0.029029029029029,0.208931850751096
0.03003003003003,0.208485111349456
0.031031031031031,0.208043016862698
0.032032032032032,0.207605327434537
0.033033033033033,0.207171822017972
0.034034034034034,0.206742296386221
0.035035035035035,0.206316561405782
0.036036036036036,0.205894441530621
0.037037037037037,0.205475773483861
0.038038038038038,0.20506040509923
0.039039039039039,0.204648194299242
0.04004004004004,0.20423900819091
0.041041041041041,0.203832722262884
0.042042042042042,0.203429219670477
0.043043043043043,0.203028390597093
0.044044044044044,0.202630131682333
0.045045045045045,0.202234345508455
0.046046046046046,0.201840940138098
0.047047047047047,0.201449828697144
0.048048048048048,0.201060928997453
0.049049049049049,0.200674163194918
0.0500500500500501,0.200289457478886
0.0510510510510511,0.199906741789502
0.0520520520520521,0.199525949559963
0.0530530530530531,0.199147017481068
0.0540540540540541,0.198769885285747
0.0550550550550551,0.198394495551531
0.0560560560560561,0.19802079351919
0.0570570570570571,0.197648726925933
0.0580580580580581,0.197278245851781
0.0590590590590591,0.196909302577864
0.0600600600600601,0.196541851455526
0.0610610610610611,0.19617584878525
0.0620620620620621,0.195811252704526
0.0630630630630631,0.19544802308386
0.0640640640640641,0.195086121430217
0.0650650650650651,0.19472551079726
0.0660660660660661,0.194366155701815
0.0670670670670671,0.194008022046034
0.0680680680680681,0.193651077044794
0.0690690690690691,0.19329528915791
0.0700700700700701,0.192940628026777
0.0710710710710711,0.192587064415087
0.0720720720720721,0.192234570153318
0.0730730730730731,0.191883118086697
0.0740740740740741,0.191532682026371
0.0750750750750751,0.191183236703569
0.0760760760760761,0.190834757726505
0.0770770770770771,0.190487221539851
0.0780780780780781,0.190140605386579
0.0790790790790791,0.189794887272014
0.0800800800800801,0.189450045929937
0.0810810810810811,0.189106060790602
0.0820820820820821,0.18876291195054
0.0830830830830831,0.188420580144016
0.0840840840840841,0.188079046716049
0.0850850850850851,0.187738293596878
0.0860860860860861,0.187398303277778
0.0870870870870871,0.187059058788164
0.0880880880880881,0.186720543673861
0.0890890890890891,0.186382741976511
0.0900900900900901,0.186045638214009
0.0910910910910911,0.185709217361934
0.0920920920920921,0.185373464835892
0.0930930930930931,0.185038366474734
0.0940940940940941,0.184703908524585
0.0950950950950951,0.184370077623643
0.0960960960960961,0.184036860787704
0.0970970970970971,0.183704245396363
0.0980980980980981,0.183372219179863
0.0990990990990991,0.183040770206552
0.1001001001001,0.182709886870906
0.101101101101101,0.182379557882103
0.102102102102102,0.182049772253103
0.103103103103103,0.181720519290214
0.104104104104104,0.181391788583115
0.105105105105105,0.181063569995317
0.106106106106106,0.180735853655033
0.107107107107107,0.180408629946436
0.108108108108108,0.180081889501288
0.109109109109109,0.179755623190924
0.11011011011011,0.179429822118563
0.111111111111111,0.17910447761194
0.112112112112112,0.178779581216236
0.113113113113113,0.178455124687293
0.114114114114114,0.178131099985107
0.115115115115115,0.177807499267573
0.116116116116116,0.177484314884479
0.117117117117117,0.177161539371736
0.118118118118118,0.176839165445828
0.119119119119119,0.176517185998479
0.12012012012012,0.176195594091521
0.121121121121121,0.175874382951957
0.122122122122122,0.175553545967207
0.123123123123123,0.175233076680534
0.124124124124124,0.174912968786634
0.125125125125125,0.174593216127393
0.126126126126126,0.174273812687793
0.127127127127127,0.173954752591969
0.128128128128128,0.173636030099402
0.129129129129129,0.173317639601254
0.13013013013013,0.172999575616825
0.131131131131131,0.172681832790141
0.132132132132132,0.172364405886649
0.133133133133133,0.17204728979004
0.134134134134134,0.171730479499169
0.135135135135135,0.171413970125082
0.136136136136136,0.171097756888149
0.137137137137137,0.170781835115283
0.138138138138138,0.17046620023726
0.139139139139139,0.170150847786122
0.14014014014014,0.169835773392666
0.141141141141141,0.169520972784014
0.142142142142142,0.169206441781263
0.143143143143143,0.168892176297211
0.144144144144144,0.168578172334149
0.145145145145145,0.16826442598173
0.146146146146146,0.167950933414901
0.147147147147147,0.167637690891901
0.148148148148148,0.167324694752319
0.149149149149149,0.167011941415213
0.15015015015015,0.166699427377285
0.151151151151151,0.166387149211116
0.152152152152152,0.166075103563443
0.153153153153153,0.165763287153505
0.154154154154154,0.165451696771419
0.155155155155155,0.165140329276619
0.156156156156156,0.164829181596331
0.157157157157157,0.164518250724099
0.158158158158158,0.164207533718349
0.159159159159159,0.163897027700996
0.16016016016016,0.163586729856095
0.161161161161161,0.163276637428519
0.162162162162162,0.162966747722689
0.163163163163163,0.16265705810133
0.164164164164164,0.16234756598426
0.165165165165165,0.162038268847223
0.166166166166166,0.161729164220743
0.167167167167167,0.161420249689017
0.168168168168168,0.161111522888834
0.169169169169169,0.160802981508524
0.17017017017017,0.160494623286937
0.171171171171171,0.160186446012447
0.172172172172172,0.159878447521984
0.173173173173173,0.159570625700093
0.174174174174174,0.159262978478011
0.175175175175175,0.15895550383278
0.176176176176176,0.158648199786368
0.177177177177177,0.158341064404829
0.178178178178178,0.158034095797469
0.179179179179179,0.157727292116044
0.18018018018018,0.157420651553975
0.181181181181181,0.157114172345584
0.182182182182182,0.156807852765345
0.183183183183183,0.156501691127155
0.184184184184184,0.156195685783632
0.185185185185185,0.155889835125416
0.186186186186186,0.155584137580497
0.187187187187187,0.155278591613557
0.188188188188188,0.154973195725324
0.189189189189189,0.154667948451952
0.19019019019019,0.154362848364402
0.191191191191191,0.154057894067847
0.192192192192192,0.153753084201093
0.193193193193193,0.153448417436002
0.194194194194194,0.153143892476942
0.195195195195195,0.152839508060244
0.196196196196196,0.152535262953667
0.197197197197197,0.152231155955884
0.198198198198198,0.151927185895975
0.199199199199199,0.151623351632932
0.2002002002002,0.151319652055173
0.201201201201201,0.151016086080076
0.202202202202202,0.150712652653511
0.203203203203203,0.150409350749391
0.204204204204204,0.150106179369232
0.205205205205205,0.149803137541719
0.206206206206206,0.149500224322283
0.207207207207207,0.149197438792693
0.208208208208208,0.148894780060647
0.209209209209209,0.148592247259379
0.21021021021021,0.148289839547274
0.211211211211211,0.147987556107486
0.212212212212212,0.147685396147571
0.213213213213213,0.147383358899123
0.214214214214214,0.147081443617419
0.215215215215215,0.146779649581076
0.216216216216216,0.146477976091703
0.217217217217217,0.146176422473576
0.218218218218218,0.145874988073308
0.219219219219219,0.145573672259529
0.22022022022022,0.145272474422576
0.221221221221221,0.144971393974186
0.222222222222222,0.144670430347193
0.223223223223223,0.144369582995238
0.224224224224224,0.144068851392477
0.225225225225225,0.143768235033302
0.226226226226226,0.143467733432061
0.227227227227227,0.143167346122788
0.228228228228228,0.142867072658939
0.229229229229229,0.142566912613127
0.23023023023023,0.142266865576868
0.231231231231231,0.141966931160332
0.232232232232232,0.141667108992095
0.233233233233233,0.141367398718898
0.234234234234234,0.141067800005409
0.235235235235235,0.140768312533993
0.236236236236236,0.140468936004485
0.237237237237237,0.140169670133963
0.238238238238238,0.139870514656529
0.239239239239239,0.139571469323097
0.24024024024024,0.139272533901179
0.241241241241241,0.138973708174676
0.242242242242242,0.138674991943679
0.243243243243243,0.138376385024264
0.244244244244244,0.138077887248299
0.245245245245245,0.13777949846325
0.246246246246246,0.137481218531988
0.247247247247247,0.137183047332612
0.248248248248248,0.136884984758255
0.249249249249249,0.136587030716913
0.25025025025025,0.136289185131264
0.251251251251251,0.135991447938497
0.252252252252252,0.135693819090138
0.253253253253253,0.135396298551889
0.254254254254254,0.135098886303456
0.255255255255255,0.134801582338393
0.256256256256256,0.134504386663938
0.257257257257257,0.13420729930086
0.258258258258258,0.133910320283306
0.259259259259259,0.133613449658645
0.26026026026026,0.133316687487325
0.261261261261261,0.133020033842722
0.262262262262262,0.132723488810998
0.263263263263263,0.13242705249096
0.264264264264264,0.132130724993919
0.265265265265265,0.131834506443555
0.266266266266266,0.131538396975781
0.267267267267267,0.131242396738609
0.268268268268268,0.130946505892021
0.269269269269269,0.130650724607839
0.27027027027027,0.130355053069602
0.271271271271271,0.130059491472436
0.272272272272272,0.129764040022933
0.273273273273273,0.129468698939034
0.274274274274274,0.129173468449903
0.275275275275275,0.128878348795816
0.276276276276276,0.128583340228042
0.277277277277277,0.12828844300873
0.278278278278278,0.127993657410798
0.279279279279279,0.127698983717821
0.28028028028028,0.127404422223922
0.281281281281281,0.127109973233665
0.282282282282282,0.126815637061952
0.283283283283283,0.126521414033913
0.284284284284284,0.12622730448481
0.285285285285285,0.12593330875993
0.286286286286286,0.125639427214488
0.287287287287287,0.125345660213529
0.288288288288288,0.125052008131828
0.289289289289289,0.124758471353798
0.29029029029029,0.124465050273391
0.291291291291291,0.12417174529401
0.292292292292292,0.123878556828412
0.293293293293293,0.123585485298621
0.294294294294294,0.123292531135837
0.295295295295295,0.122999694780346
0.296296296296296,0.122706976681437
0.297297297297297,0.122414377297311
0.298298298298298,0.122121897095
0.299299299299299,0.121829536550281
0.3003003003003,0.121537296147593
0.301301301301301,0.121245176379956
0.302302302302302,0.120953177748891
0.303303303303303,0.120661300764339
0.304304304304304,0.120369545944581
0.305305305305305,0.120077913816163
0.306306306306306,0.119786404913818
0.307307307307307,0.11949501978039
0.308308308308308,0.119203758966756
0.309309309309309,0.118912623031758
0.31031031031031,0.118621612542123
0.311311311311311,0.118330728072396
0.312312312312312,0.118039970204865
0.313313313313313,0.117749339529491
0.314314314314314,0.117458836643839
0.315315315315315,0.117168462153006
0.316316316316316,0.116878216669557
0.317317317317317,0.116588100813453
0.318318318318318,0.116298115211984
0.319319319319319,0.116008260499708
0.32032032032032,0.11571853731838
0.321321321321321,0.115428946316888
0.322322322322322,0.115139488151192
0.323323323323323,0.114850163484255
0.324324324324324,0.114560972985987
0.325325325325325,0.114271917333176
0.326326326326326,0.113982997209431
0.327327327327327,0.11369421330512
0.328328328328328,0.113405566317308
0.329329329329329,0.113117056949699
0.33033033033033,0.112828685912576
0.331331331331331,0.112540453922743
0.332332332332332,0.112252361703465
0.333333333333333,0.111964409984414
0.334334334334334,0.111676599501608
0.335335335335335,0.111388930997358
0.336336336336336,0.111101405220209
0.337337337337337,0.110814022924889
0.338338338338338,0.110526784872247
0.339339339339339,0.110239691829205
0.34034034034034,0.109952744568703
0.341341341341341,0.109665943869641
0.342342342342342,0.109379290516831
0.343343343343343,0.109092785300944
0.344344344344344,0.108806429018453
0.345345345345345,0.108520222471586
0.346346346346346,0.108234166468275
0.347347347347347,0.1079482618221
0.348348348348348,0.107662509352247
0.349349349349349,0.107376909883447
0.35035035035035,0.107091464245936
0.351351351351351,0.106806173275401
0.352352352352352,0.106521037812931
0.353353353353353,0.106236058704971
0.354354354354354,0.10595123680327
0.355355355355355,0.105666572964838
0.356356356356356,0.105382068051894
0.357357357357357,0.10509772293182
0.358358358358358,0.104813538477116
0.359359359359359,0.104529515565354
0.36036036036036,0.104245655079126
0.361361361361361,0.103961957906006
0.362362362362362,0.103678424938499
0.363363363363363,0.103395057073998
0.364364364364364,0.103111855214739
0.365365365365365,0.102828820267755
0.366366366366366,0.102545953144834
0.367367367367367,0.102263254762472
0.368368368368368,0.101980726041831
0.369369369369369,0.101698367908697
0.37037037037037,0.101416181293432
0.371371371371371,0.101134167130935
0.372372372372372,0.1008523263606
0.373373373373373,0.10057065992627
0.374374374374374,0.100289168776194
0.375375375375375,0.100007853862992
0.376376376376376,0.0997267161436061
0.377377377377377,0.0994457565792605
0.378378378378378,0.0991649761354225
0.379379379379379,0.0988843757817596
0.38038038038038,0.0986039564920988
0.381381381381381,0.0983237192443862
0.382382382382382,0.0980436650206461
0.383383383383383,0.0977637948069413
0.384384384384384,0.0974841095933329
0.385385385385385,0.0972046103738399
0.386386386386386,0.0969252981464001
0.387387387387387,0.0966461739128306
0.388388388388388,0.0963672386787881
0.389389389389389,0.0960884934537302
0.39039039039039,0.0958099392508761
0.391391391391391,0.0955315770871681
0.392392392392392,0.0952534079832332
0.393393393393393,0.0949754329633438
0.394394394394394,0.0946976530553806
0.395395395395395,0.0944200692907937
0.396396396396396,0.0941426827045649
0.397397397397397,0.0938654943351701
0.398398398398398,0.0935885052245412
0.399399399399399,0.0933117164180293
0.4004004004004,0.0930351289643665
0.401401401401401,0.0927587439156296
0.402402402402402,0.0924825623272025
0.403403403403403,0.0922065852577394
0.404404404404404,0.0919308137691279
0.405405405405405,0.0916552489264528
0.406406406406406,0.0913798917979592
0.407407407407407,0.091104743455016
0.408408408408408,0.0908298049720801
0.409409409409409,0.0905550774266598
0.41041041041041,0.0902805618992792
0.411411411411411,0.0900062594734418
0.412412412412412,0.0897321712355953
0.413413413413413,0.0894582982750955
0.414414414414414,0.0891846416841708
0.415415415415415,0.0889112025578869
0.416416416416416,0.0886379819941114
0.417417417417417,0.0883649810934784
0.418418418418418,0.0880922009593538
0.419419419419419,0.0878196426977995
0.42042042042042,0.0875473074175395
0.421421421421421,0.087275196229924
0.422422422422422,0.0870033102488954
0.423423423423423,0.0867316505909534
0.424424424424424,0.0864602183751203
0.425425425425425,0.0861890147229069
0.426426426426426,0.0859180407582777
0.427427427427427,0.0856472976076169
0.428428428428428,0.0853767863996941
0.429429429429429,0.0851065082656302
0.43043043043043,0.0848364643388631
0.431431431431431,0.0845666557551143
0.432432432432432,0.0842970836523546
0.433433433433433,0.0840277491707702
0.434434434434434,0.0837586534527294
0.435435435435435,0.0834897976427485
0.436436436436436,0.0832211828874585
0.437437437437437,0.0829528103355715
0.438438438438438,0.0826846811378474
0.439439439439439,0.0824167964470601
0.44044044044044,0.0821491574179648
0.441441441441441,0.0818817652072643
0.442442442442442,0.0816146209735761
0.443443443443443,0.0813477258773993
0.444444444444444,0.0810810810810811
0.445445445445445,0.0808146877487845
0.446446446446446,0.0805485470464549
0.447447447447447,0.0802826601417877
0.448448448448448,0.0800170282041949
0.449449449449449,0.0797516524047729
0.45045045045045,0.0794865339162694
0.451451451451451,0.0792216739130513
0.452452452452452,0.0789570735710716
0.453453453453453,0.0786927340678371
0.454454454454454,0.0784286565823761
0.455455455455455,0.0781648422952059
0.456456456456456,0.0779012923883003
0.457457457457457,0.0776380080450575
0.458458458458458,0.0773749904502676
0.459459459459459,0.0771122407900808
0.46046046046046,0.076849760251975
0.461461461461461,0.0765875500247236
0.462462462462462,0.0763256112983637
0.463463463463463,0.0760639452641641
0.464464464464464,0.075802553114593
0.465465465465465,0.0755414360432864
0.466466466466466,0.0752805952450165
0.467467467467467,0.075020031915659
0.468468468468468,0.0747597472521623
0.469469469469469,0.0744997424525154
0.47047047047047,0.074240018715716
0.471471471471471,0.073980577241739
0.472472472472472,0.0737214192315052
0.473473473473473,0.0734625458868494
0.474474474474474,0.073203958410489
0.475475475475475,0.0729456580059926
0.476476476476476,0.0726876458777484
0.477477477477477,0.072429923230933
0.478478478478478,0.0721724912714801
0.479479479479479,0.071915351206049
0.48048048048048,0.0716585042419933
0.481481481481481,0.0714019515873301
0.482482482482482,0.0711456944507084
0.483483483483483,0.070889734041378
0.484484484484485,0.0706340715691585
0.485485485485485,0.0703787082444085
0.486486486486487,0.0701236452779941
0.487487487487487,0.0698688838812581
0.488488488488488,0.0696144252659891
0.48948948948949,0.0693602706443905
0.49049049049049,0.0691064212290501
0.491491491491492,0.0688528782329084
0.492492492492492,0.0685996428692284
0.493493493493493,0.068346716351565
0.494494494494495,0.0680940998937336
0.495495495495495,0.0678417947097802
0.496496496496497,0.0675898020139501
0.497497497497497,0.0673381230206579
0.498498498498498,0.0670867589444564
0.4994994994995,0.0668357110000063
0.500500500500501,0.0665849804020457
0.501501501501502,0.06633456836536
0.502502502502503,0.0660844761047507
0.503503503503503,0.0658347048350057
0.504504504504504,0.0655852557708687
0.505505505505506,0.0653361301270089
0.506506506506507,0.0650873291179909
0.507507507507508,0.0648388539582442
0.508508508508508,0.0645907058620332
0.509509509509509,0.0643428860434272
0.510510510510511,0.0640953957162698
0.511511511511512,0.0638482360941495
0.512512512512513,0.063601408390369
0.513513513513513,0.0633549138179157
0.514514514514514,0.0631087535894315
0.515515515515516,0.0628629289171831
0.516516516516517,0.0626174410130318
0.517517517517518,0.0623722910884039
0.518518518518518,0.0621274803542611
0.519519519519519,0.0618830100210701
0.520520520520521,0.0616388812987737
0.521521521521522,0.0613950953967603
0.522522522522523,0.0611516535238351
0.523523523523523,0.06090855688819
0.524524524524524,0.0606658066973739
0.525525525525526,0.0604234041582637
0.526526526526527,0.0601813504770345
0.527527527527528,0.0599396468591303
0.528528528528528,0.0596982945092346
0.529529529529529,0.0594572946312409
0.530530530530531,0.0592166484282237
0.531531531531532,0.058976357102409
0.532532532532533,0.0587364218551454
0.533533533533533,0.0584968438868743
0.534534534534535,0.0582576243971017
0.535535535535536,0.0580187645843682
0.536536536536537,0.0577802656462208
0.537537537537538,0.0575421287791833
0.538538538538539,0.0573043551787276
0.53953953953954,0.0570669460392449
0.540540540540541,0.0568299025540167
0.541541541541542,0.056593225915186
0.542542542542543,0.0563569173137287
0.543543543543544,0.0561209779394249
0.544544544544545,0.0558854089808299
0.545545545545546,0.0556502116252462
0.546546546546547,0.0554153870586944
0.547547547547548,0.0551809364658848
0.548548548548549,0.0549468610301894
0.54954954954955,0.0547131619336128
0.550550550550551,0.0544798403567644
0.551551551551552,0.0542468974788298
0.552552552552553,0.0540143344775428
0.553553553553554,0.0537821525291569
0.554554554554555,0.0535503528084173
0.555555555555556,0.0533189364885329
0.556556556556557,0.0530879047411483
0.557557557557558,0.0528572587363156
0.558558558558559,0.0526269996424664
0.55955955955956,0.0523971286263844
0.560560560560561,0.0521676468531772
0.561561561561562,0.0519385554862487
0.562562562562563,0.0517098556872712
0.563563563563564,0.0514815486161581
0.564564564564565,0.0512536354310359
0.565565565565566,0.051026117288217
0.566566566566567,0.0507989953421722
0.567567567567568,0.0505722707455032
0.568568568568569,0.0503459446489151
0.56956956956957,0.0501200182011895
0.570570570570571,0.049894492549157
0.571571571571572,0.04966936883767
0.572572572572573,0.0494446482095758
0.573573573573574,0.0492203318056896
0.574574574574575,0.048996420764767
0.575575575575576,0.0487729162234779
0.576576576576577,0.048549819316379
0.577577577577578,0.0483271311758874
0.578578578578579,0.0481048529322535
0.57957957957958,0.0478829857135349
0.580580580580581,0.0476615306455695
0.581581581581582,0.0474404888519487
0.582582582582583,0.0472198614539916
0.583583583583584,0.0469996495707181
0.584584584584585,0.0467798543188229
0.585585585585586,0.0465604768126492
0.586586586586587,0.0463415181641622
0.587587587587588,0.0461229794829237
0.588588588588589,0.0459048618760653
0.58958958958959,0.0456871664482631
0.590590590590591,0.0454698943017114
0.591591591591592,0.0452530465360972
0.592592592592593,0.045036624248574
0.593593593593594,0.044820628533737
0.594594594594595,0.0446050604835964
0.595595595595596,0.044389921187553
0.596596596596597,0.044175211732372
0.597597597597598,0.0439609332021578
0.598598598598599,0.0437470866783292
0.5995995995996,0.0435336732395937
0.600600600600601,0.0433206939619223
0.601601601601602,0.0431081499185252
0.602602602602603,0.0428960421798261
0.603603603603604,0.0426843718134375
0.604604604604605,0.0424731398841363
0.605605605605606,0.0422623474538385
0.606606606606607,0.0420519955815752
0.607607607607608,0.0418420853234675
0.608608608608609,0.0416326177327024
0.60960960960961,0.0414235938595082
0.610610610610611,0.0412150147511307
0.611611611611612,0.0410068814518082
0.612612612612613,0.0407991950027481
0.613613613613614,0.0405919564421026
0.614614614614615,0.0403851668049446
0.615615615615616,0.0401788271232442
0.616616616616617,0.0399729384258447
0.617617617617618,0.0397675017384391
0.618618618618619,0.0395625180835463
0.61961961961962,0.0393579884804877
0.620620620620621,0.039153913945364
0.621621621621622,0.0389502954910318
0.622622622622623,0.03874713412708
0.623623623623624,0.0385444308598074
0.624624624624625,0.0383421866921991
0.625625625625626,0.0381404026239038
0.626626626626627,0.0379390796512109
0.627627627627628,0.037738218767028
0.628628628628629,0.0375378209608579
0.62962962962963,0.0373378872187763
0.630630630630631,0.0371384185234092
0.631631631631632,0.0369394158539108
0.632632632632633,0.036740880185941
0.633633633633634,0.0365428124916434
0.634634634634635,0.0363452137396232
0.635635635635636,0.0361480848949254
0.636636636636637,0.0359514269190127
0.637637637637638,0.0357552407697438
0.638638638638639,0.035559527401352
0.63963963963964,0.0353642877644237
0.640640640640641,0.0351695228058764
0.641641641641642,0.0349752334689382
0.642642642642643,0.0347814206931257
0.643643643643644,0.0345880854142239
0.644644644644645,0.0343952285642641
0.645645645645646,0.0342028510715039
0.646646646646647,0.0340109538604059
0.647647647647648,0.0338195378516172
0.648648648648649,0.0336286039619488
0.64964964964965,0.0334381531043552
0.650650650650651,0.0332481861879139
0.651651651651652,0.0330587041178051
0.652652652652653,0.032869707795292
0.653653653653654,0.0326811981177002
0.654654654654655,0.0324931759783983
0.655655655655656,0.0323056422667776
0.656656656656657,0.032118597868233
0.657657657657658,0.0319320436641428
0.658658658658659,0.0317459805318498
0.65965965965966,0.0315604093446417
0.660660660660661,0.0313753309717318
0.661661661661662,0.03119074627824
0.662662662662663,0.0310066561251739
0.663663663663664,0.0308230613694098
0.664664664664665,0.0306399628636738
0.665665665665666,0.0304573614565237
0.666666666666667,0.0302752579923297
0.667667667667668,0.0300936533112566
0.668668668668669,0.0299125482492455
0.66966966966967,0.0297319436379952
0.670670670670671,0.0295518403049445
0.671671671671672,0.0293722390732543
0.672672672672673,0.0291931407617897
0.673673673673674,0.0290145461851024
0.674674674674675,0.0288364561534129
0.675675675675676,0.0286588714725934
0.676676676676677,0.0284817929441505
0.677677677677678,0.0283052213652076
0.678678678678679,0.0281291575284884
0.67967967967968,0.0279536022222994
0.680680680680681,0.0277785562305138
0.681681681681682,0.0276040203325542
0.682682682682683,0.0274299953033761
0.683683683683684,0.0272564819134521
0.684684684684685,0.0270834809287546
0.685685685685686,0.0269109931107408
0.686686686686687,0.0267390192163354
0.687687687687688,0.026567559997916
0.688688688688689,0.0263966162032961
0.68968968968969,0.0262261885757103
0.690690690690691,0.0260562778537984
0.691691691691692,0.0258868847715901
0.692692692692693,0.0257180100584899
0.693693693693694,0.0255496544392615
0.694694694694695,0.0253818186340134
0.695695695695696,0.0252145033581836
0.696696696696697,0.0250477093225251
0.697697697697698,0.0248814372330911
0.698698698698699,0.0247156877912208
0.6996996996997,0.0245504616935249
0.700700700700701,0.0243857596318713
0.701701701701702,0.0242215822933714
0.702702702702703,0.0240579303603659
0.703703703703704,0.0238948045104108
0.704704704704705,0.0237322054162643
0.705705705705706,0.023570133745873
0.706706706706707,0.0234085901623581
0.707707707707708,0.0232475753240031
0.708708708708709,0.0230870898842398
0.70970970970971,0.0229271344916357
0.710710710710711,0.0227677097898812
0.711711711711712,0.022608816417777
0.712712712712713,0.0224504550092211
0.713713713713714,0.0222926261931969
0.714714714714715,0.0221353305937605
0.715715715715716,0.021978568830029
0.716716716716717,0.021822341516168
0.717717717717718,0.0216666492613801
0.718718718718719,0.0215114926698931
0.71971971971972,0.0213568723409484
0.720720720720721,0.0212027888687895
0.721721721721722,0.0210492428426508
0.722722722722723,0.0208962348467464
0.723723723723724,0.0207437654602589
0.724724724724725,0.0205918352573291
0.725725725725726,0.0204404448070444
0.726726726726727,0.0202895946734291
0.727727727727728,0.0201392854154334
0.728728728728729,0.019989517586923
0.72972972972973,0.0198402917366697
0.730730730730731,0.0196916084083402
0.731731731731732,0.0195434681404875
0.732732732732733,0.0193958714665402
0.733733733733734,0.0192488189147932
0.734734734734735,0.0191023110083987
0.735735735735736,0.0189563482653561
0.736736736736737,0.0188109311985036
0.737737737737738,0.0186660603155086
0.738738738738739,0.0185217361188592
0.73973973973974,0.0183779591058554
0.740740740740741,0.0182347297686005
0.741741741741742,0.0180920485939925
0.742742742742743,0.0179499160637162
0.743743743743744,0.0178083326542346
0.744744744744745,0.0176672988367813
0.745745745745746,0.0175268150773525
0.746746746746747,0.0173868818366991
0.747747747747748,0.0172474995703196
0.748748748748749,0.0171086687284522
0.74974974974975,0.0169703897560677
0.750750750750751,0.0168326630928627
0.751751751751752,0.0166954891732521
0.752752752752753,0.0165588684263626
0.753753753753754,0.016422801276026
0.754754754754755,0.0162872881407725
0.755755755755756,0.0161523294338245
0.756756756756757,0.0160179255630903
0.757757757757758,0.0158840769311579
0.758758758758759,0.0157507839352893
0.75975975975976,0.0156180469674142
0.760760760760761,0.015485866414125
0.761761761761762,0.0153542426566709
0.762762762762763,0.0152231760709525
0.763763763763764,0.0150926670275168
0.764764764764765,0.014962715891552
0.765765765765766,0.0148333230228825
0.766766766766767,0.0147044887759644
0.767767767767768,0.0145762134998806
0.768768768768769,0.0144484975383364
0.76976976976977,0.0143213412296553
0.770770770770771,0.0141947449067746
0.771771771771772,0.0140687088972415
0.772772772772773,0.013943233523209
0.773773773773774,0.0138183191014327
0.774774774774775,0.0136939659432664
0.775775775775776,0.0135701743546593
0.776776776776777,0.0134469446361524
0.777777777777778,0.0133242770828753
0.778778778778779,0.0132021719845434
0.77977977977978,0.0130806296254549
0.780780780780781,0.0129596502844879
0.781781781781782,0.0128392342350982
0.782782782782783,0.0127193817453166
0.783783783783784,0.0126000930777467
0.784784784784785,0.0124813684895627
0.785785785785786,0.0123632082325073
0.786786786786787,0.0122456125528904
0.787787787787788,0.0121285816915866
0.788788788788789,0.0120121158840343
0.78978978978979,0.0118962153602337
0.790790790790791,0.0117808803447461
0.791791791791792,0.0116661110566926
0.792792792792793,0.0115519077097527
0.793793793793794,0.0114382705121641
0.794794794794795,0.0113251996667215
0.795795795795796,0.0112126953707764
0.796796796796797,0.0111007578162366
0.797797797797798,0.0109893871895657
0.798798798798799,0.0108785836717833
0.7997997997998,0.0107683474384649
0.800800800800801,0.0106586786597419
0.801801801801802,0.0105495775003024
0.802802802802803,0.0104410441193909
0.803803803803804,0.0103330786708098
0.804804804804805,0.0102256813029192
0.805805805805806,0.0101188521586386
0.806806806806807,0.0100125913754473
0.807807807807808,0.0099068990853859
0.808808808808809,0.00980177541505761
0.80980980980981,0.00969722048562948
0.810810810810811,0.00959323441283415
0.811811811811812,0.00948981730697151
0.812812812812813,0.00938696927291058
0.813813813813814,0.00928469041009154
0.814814814814815,0.00918298081252779
0.815815815815816,0.00908184056880831
0.816816816816817,0.00898126976210008
0.817817817817818,0.00888126847015055
0.818818818818819,0.00878183676529043
0.81981981981982,0.00868297471443647
0.820820820820821,0.00858468237909447
0.821821821821822,0.00848695981536232
0.822822822822823,0.00838980707393336
0.823823823823824,0.00829322420009963
0.824824824824825,0.00819721123375544
0.825825825825826,0.00810176820940106
0.826826826826827,0.00800689515614648
0.827827827827828,0.00791259209771528
0.828828828828829,0.00781885905244878
0.82982982982983,0.00772569603331014
0.830830830830831,0.00763310304788876
0.831831831831832,0.00754108009840472
0.832832832832833,0.00744962718171333
0.833833833833834,0.00735874428930985
0.834834834834835,0.00726843140733443
0.835835835835836,0.00717868851657701
0.836836836836837,0.00708951559248251
0.837837837837838,0.00700091260515598
0.838838838838839,0.0069128795193681
0.83983983983984,0.00682541629456059
0.840840840840841,0.00673852288485189
0.841841841841842,0.00665219923904297
0.842842842842843,0.00656644530062316
0.843843843843844,0.00648126100777622
0.844844844844845,0.00639664629338641
0.845845845845846,0.00631260108504494
0.846846846846847,0.00622912530505622
0.847847847847848,0.00614621887044446
0.848848848848849,0.00606388169296031
0.84984984984985,0.00598211367908767
0.850850850850851,0.00590091473005063
0.851851851851852,0.00582028474182037
0.852852852852853,0.00574022360512252
0.853853853853854,0.00566073120544429
0.854854854854855,0.00558180742304188
0.855855855855856,0.00550345213294815
0.856856856856857,0.00542566520498013
0.857857857857858,0.0053484465037468
0.858858858858859,0.00527179588865709
0.85985985985986,0.00519571321392777
0.860860860860861,0.00512019832859169
0.861861861861862,0.00504525107650596
0.862862862862863,0.00497087129636034
0.863863863863864,0.00489705882168576
0.864864864864865,0.00482381348086286
0.865865865865866,0.00475113509713084
0.866866866866867,0.00467902348859618
0.867867867867868,0.00460747846824162
0.868868868868869,0.00453649984393532
0.86986986986987,0.00446608741843994
0.870870870870871,0.00439624098942204
0.871871871871872,0.0043269603494614
0.872872872872873,0.00425824528606065
0.873873873873874,0.00419009558165485
0.874874874874875,0.00412251101362127
0.875875875875876,0.00405549135428925
0.876876876876877,0.0039890363709502
0.877877877877878,0.00392314582586764
0.878878878878879,0.00385781947628749
0.87987987987988,0.00379305707444823
0.880880880880881,0.00372885836759152
0.881881881881882,0.00366522309797254
0.882882882882883,0.00360215100287076
0.883883883883884,0.00353964181460053
0.884884884884885,0.0034776952605221
0.885885885885886,0.00341631106305248
0.886886886886887,0.00335548893967644
0.887887887887888,0.00329522860295782
0.888888888888889,0.00323552976055067
0.88988988988989,0.00317639211521064
0.890890890890891,0.00311781536480652
0.891891891891892,0.00305979920233173
0.892892892892893,0.00300234331591603
0.893893893893894,0.00294544738883732
0.894894894894895,0.00288911109953345
0.895895895895896,0.00283333412161425
0.896896896896897,0.00277811612387358
0.897897897897898,0.0027234567703015
0.898898898898899,0.00266935572009655
0.8998998998999,0.00261581262767808
0.900900900900901,0.00256282714269878
0.901901901901902,0.00251039891005716
0.902902902902903,0.00245852756991022
0.903903903903904,0.00240721275768623
0.904904904904905,0.00235645410409753
0.905905905905906,0.00230625123515351
0.906906906906907,0.00225660377217353
0.907907907907908,0.00220751133180017
0.908908908908909,0.00215897352601232
0.90990990990991,0.00211098996213855
0.910910910910911,0.00206356024287043
0.911911911911912,0.00201668396627607
0.912912912912913,0.00197036072581363
0.913913913913914,0.00192459011034498
0.914914914914915,0.00187937170414947
0.915915915915916,0.00183470508693767
0.916916916916917,0.00179058983386538
0.917917917917918,0.00174702551554751
0.918918918918919,0.00170401169807223
0.91991991991992,0.00166154794301512
0.920920920920921,0.00161963380745339
0.921921921921922,0.00157826884398017
0.922922922922923,0.00153745260071896
0.923923923923924,0.00149718462133814
0.924924924924925,0.00145746444506542
0.925925925925926,0.00141829160670261
0.926926926926927,0.00137966563664023
0.927927927927928,0.00134158606087239
0.928928928928929,0.00130405240101159
0.92992992992993,0.00126706417430374
0.930930930930931,0.00123062089364314
0.931931931931932,0.00119472206758756
0.932932932932933,0.00115936720037346
0.933933933933934,0.00112455579193122
0.934934934934935,0.00109028733790044
0.935935935935936,0.00105656132964536
0.936936936936937,0.00102337725427029
0.937937937937938,0.000990734594635146
0.938938938938939,0.000958632829371059
0.93993993993994,0.00092707143289607
0.940940940940941,0.000896049875430812
0.941941941941942,0.000865567623014357
0.942942942942943,0.000835624137520063
0.943943943943944,0.000806218876671535
0.944944944944945,0.000777351294058607
0.945945945945946,0.000749020839153421
0.946946946946947,0.000721226957326542
0.947947947947948,0.000693969089863176
0.948948948948949,0.000667246673979407
0.94994994994995,0.000641059142838514
0.950950950950951,0.000615405925567372
0.951951951951952,0.000590286447272852
0.952952952952953,0.000565700129058356
0.953953953953954,0.00054164638804035
0.954954954954955,0.000518124637364995
0.955955955955956,0.000495134286224804
0.956956956956957,0.000472674739875371
0.957957957957958,0.000450745399652169
0.958958958958959,0.000429345662987364
0.95995995995996,0.000408474923426743
0.960960960960961,0.000388132570646623
0.961961961961962,0.000368317990470875
0.962962962962963,0.000349030564887966
0.963963963963964,0.000330269672068058
0.964964964964965,0.000312034686380178
0.965965965965966,0.000294324978409394
0.966966966966967,0.000277139914974097
0.967967967967968,0.000260478859143272
0.968968968968969,0.000244341170253872
0.96996996996997,0.000228726203928199
0.970970970970971,0.000213633312091347
0.971971971971972,0.000199061842988694
0.972972972972973,0.000185011141203421
0.973973973973974,0.00017148054767411
0.974974974974975,0.000158469399712342
0.975975975975976,0.00014597703102037
0.976976976976977,0.000134002771708816
0.977977977977978,0.000122545948314422
0.978978978978979,0.00011160588381783
0.97997997997998,0.000101181897661413
0.980980980980981,9.12733057671312e-05
0.981981981981982,8.18794205544376e-05
0.982982982982983,7.2999550958219e-05
0.983983983983984,6.4633002446771e-05
0.984984984984985,5.67790770398145e-05
0.985985985985986,4.94370733265327e-05
0.986986986986987,4.26062864836667e-05
0.987987987987988,3.62860082936256e-05
0.988988988988989,3.04755271626389e-05
0.98998998998999,2.51741281389331e-05
0.990990990990991,2.03810929309556e-05
0.991991991991992,1.60956999256112e-05
0.992992992992993,1.23172242065434e-05
0.993993993993994,9.04493757243874e-06
0.994994994994995,6.27810855536129e-06
0.995995995995996,4.01600243911278e-06
0.996996996996997,2.25788127762787e-06
0.997997997997998,1.00300391338822e-06
0.998998998998999,2.50625995867631e-07
1,0


==> data/ZEC2NvsP.csv <==
0.02,0.363380227632419
0.04,0.363388056786903
0.06,0.363576796575668
0.08,0.36449859437572
0.1,0.366819952527037
0.12,0.371048188861009
0.14,0.377460138183304
0.16,0.386133657207315
0.18,0.397014502973074
0.2,0.409978126564772
0.22,0.42487171398942
0.24,0.441537982744563
0.26,0.459826919066265
0.28,0.479600684577733
0.3,0.500734992597533
0.32,0.523118795124459
0.34,0.546653243925052
0.36,0.571250408811355
0.38,0.596831983892096
0.4,0.623328083817425
0.42,0.650676167697343
0.44,0.678820096798201
0.46,0.70770932201299
0.48,0.737298177509741
0.5,0.767545283554675
0.52,0.798413027603555
0.54,0.829867119615405
0.56,0.861876210698613
0.58,0.894411562471535
0.6,0.927446761313043
0.62,0.960957470369601
0.64,0.994921213394274
0.66,1.02931718441539
0.68,1.06412608984556
0.7,1.09932998882911
0.72,1.13491217781992
0.74,1.17085706752007
0.76,1.20715010510414
0.78,1.24377763820251
0.8,1.28072688773984
0.82,1.31798584563694
0.84,1.35554321768457
0.86,1.39338836166133
0.88,1.43151124887743
0.9,1.46990240690014
0.92,1.5085528795546
0.94,1.54745418967415
0.96,1.58659830383152
0.98,1.62597760108673
1,1.66558484415223


==> data/ZEC2_006.csv <==
0.36,0
0.366464646464646,0
0.372929292929293,0
0.379393939393939,0
0.385858585858586,0
0.392323232323232,0
0.398787878787879,0
0.405252525252525,0
0.411717171717172,0
0.418181818181818,0
0.424646464646465,0
0.431111111111111,0
0.437575757575758,0
0.444040404040404,0
0.450505050505051,0
0.456969696969697,0
0.463434343434343,0
0.46989898989899,0
0.476363636363636,0
0.482828282828283,0
0.489292929292929,0
0.495757575757576,0
0.502222222222222,0
0.508686868686869,0
0.515151515151515,0
0.521616161616162,0
0.528080808080808,0
0.534545454545455,0
0.541010101010101,0
0.547474747474747,0
0.553939393939394,0
0.56040404040404,0
0.566868686868687,0
0.573333333333333,0
0.57979797979798,0
0.586262626262626,0
0.592727272727273,0
0.599191919191919,0
0.605656565656566,0
0.612121212121212,0
0.618585858585859,0
0.625050505050505,0
0.631515151515151,0
0.637979797979798,0
0.644444444444444,0
0.650909090909091,0
0.657373737373737,0
0.663838383838384,0
0.67030303030303,0
0.676767676767677,0
0.683232323232323,0
0.68969696969697,0
0.696161616161616,0
0.702626262626263,0
0.709090909090909,0
0.715555555555556,0
0.722020202020202,0
0.728484848484849,0
0.734949494949495,0
0.741414141414141,0
0.747878787878788,0
0.754343434343434,0
0.760808080808081,0
0.767272727272727,0
0.773737373737374,0
0.78020202020202,0
0.786666666666667,0
0.793131313131313,0
0.79959595959596,0
0.806060606060606,0
0.812525252525253,0
0.818989898989899,0
0.825454545454545,0
0.831919191919192,0
0.838383838383838,0
0.844848484848485,0
0.851313131313131,0
0.857777777777778,0
0.864242424242424,0
0.870707070707071,0
0.877171717171717,0
0.883636363636364,0
0.89010101010101,0
0.896565656565657,0
0.903030303030303,0
0.909494949494949,0
0.915959595959596,0
0.922424242424242,0
0.928888888888889,0
0.935353535353535,0
0.941818181818182,0
0.948282828282828,0
0.954747474747475,0
0.961212121212121,0
0.967676767676768,0
0.974141414141414,0
0.980606060606061,0
0.987070707070707,0
0.993535353535353,0
1,0


==> data/ZEC2_015.csv <==
0.3815,0
0.394122448979592,0
0.406744897959184,0
0.419367346938776,0
0.431989795918367,0
0.444612244897959,0
0.457234693877551,0
0.469857142857143,0
0.482479591836735,0
0.495102040816327,0
0.507724489795918,0
0.52034693877551,0
0.532969387755102,0
0.545591836734694,0
0.558214285714286,0
0.570836734693878,0
0.583459183673469,0
0.596081632653061,0
0.608704081632653,0
0.621326530612245,0
0.633948979591837,0
0.646571428571429,0
0.65919387755102,0
0.671816326530612,0
0.684438775510204,0
0.697061224489796,0
0.709683673469388,0
0.72230612244898,0
0.734928571428571,0
0.747551020408163,0
0.760173469387755,0
0.772795918367347,0
0.785418367346939,0
0.798040816326531,0
0.810663265306123,0
0.823285714285714,0
0.835908163265306,0
0.848530612244898,0
0.86115306122449,0
0.873775510204082,0
0.886397959183673,0
0.899020408163265,0
0.911642857142857,0
0.924265306122449,0
0.936887755102041,0
0.949510204081633,0
0.962132653061224,0
0.974755102040816,0
0.987377551020408,0
1,0


==> data/ZEC2_03.csv <==
0.5,0
0.510204081632653,0
0.520408163265306,0
0.530612244897959,0
0.540816326530612,0
0.551020408163265,0
0.561224489795918,0
0.571428571428571,0
0.581632653061224,0
0.591836734693878,0
0.602040816326531,0
0.612244897959184,0
0.622448979591837,0
0.63265306122449,0
0.642857142857143,0
0.653061224489796,0
0.663265306122449,0
0.673469387755102,0
0.683673469387755,0
0.693877551020408,0
0.704081632653061,0
0.714285714285714,0
0.724489795918367,0
0.73469387755102,0
0.744897959183674,0
0.755102040816326,0
0.76530612244898,0
0.775510204081633,0
0.785714285714286,0
0.795918367346939,0
0.806122448979592,0
0.816326530612245,0
0.826530612244898,0
0.836734693877551,0
0.846938775510204,0
0.857142857142857,0
0.86734693877551,0
0.877551020408163,0
0.887755102040816,0
0.897959183673469,0
0.908163265306122,0
0.918367346938776,0
0.928571428571429,0
0.938775510204082,0
0.948979591836735,0
0.959183673469388,0
0.969387755102041,0
0.979591836734694,0
0.989795918367347,0
1,0


==> data/ZEC3NvsP.csv <==
0.02,0.190175512336845
0.04,0.190545609909894
0.06,0.193463320668702
0.08,0.201621434503926
0.1,0.215913426473706
0.12,0.235383672885996
0.14,0.258483079039707
0.16,0.283841493954798
0.18,0.310430704998903
0.2,0.337526821934837
0.22,0.364637302324226
0.24,0.391419285624328
0.26,0.41765586012516
0.28,0.443202675351777
0.3,0.467966443828507
0.32,0.491896639917914
0.34,0.514966817413336
0.36,0.537169359024311
0.38,0.558509071150988
0.4,0.578999117195524
0.42,0.598659625707033
0.44,0.617512304796111
0.46,0.635585902702311
0.48,0.652903974098784
0.5,0.669497053036692
0.52,0.685389851035912
0.54,0.700615903051233
0.56,0.715188933161013
0.58,0.729148014991957
0.6,0.742513880042307
0.62,0.755304985049917
0.64,0.767556798918207
0.66,0.779278086847012
0.68,0.790495921951869
0.7,0.801234906056362
0.72,0.81152093698072
0.74,0.821334848413166
0.76,0.830776194703668
0.78,0.83972755812162
0.8,0.848327219766646
0.82,0.856543255850618
0.84,0.864442283775112
0.86,0.871901149899528
0.88,0.87906895321445
0.9,0.885923785650019
0.92,0.892445409346544
0.94,0.898849899116056
0.96,0.904629156346792
0.98,0.910291007652294
1,0.915782799854302


==> data/ZEC3_006.csv <==
0.19,0
0.198181818181818,0
0.206363636363636,0
0.214545454545455,0
0.222727272727273,0
0.230909090909091,0
0.239090909090909,0
0.247272727272727,0
0.255454545454545,0
0.263636363636364,0
0.271818181818182,0
0.28,0
0.288181818181818,0
0.296363636363636,0
0.304545454545455,0
0.312727272727273,0
0.320909090909091,0
0.329090909090909,0
0.337272727272727,0
0.345454545454545,0
0.353636363636364,0
0.361818181818182,0
0.37,0
0.378181818181818,0
0.386363636363636,0
0.394545454545455,0
0.402727272727273,0
0.410909090909091,0
0.419090909090909,0
0.427272727272727,0
0.435454545454545,0
0.443636363636364,0
0.451818181818182,0
0.46,0
0.468181818181818,0
0.476363636363636,0
0.484545454545455,0
0.492727272727273,0
0.500909090909091,0
0.509090909090909,0
0.517272727272727,0
0.525454545454545,0
0.533636363636364,0
0.541818181818182,0
0.55,0
0.558181818181818,0
0.566363636363636,0
0.574545454545454,0
0.582727272727273,0
0.590909090909091,0
0.599090909090909,0
0.607272727272727,0
0.615454545454545,0
0.623636363636364,0
0.631818181818182,0
0.64,0
0.648181818181818,0
0.656363636363636,0
0.664545454545455,0
0.672727272727273,0
0.680909090909091,0
0.689090909090909,0
0.697272727272727,0
0.705454545454546,0
0.713636363636364,0
0.721818181818182,0
0.73,0
0.738181818181818,0
0.746363636363636,0
0.754545454545455,0
0.762727272727273,0
0.770909090909091,0
0.779090909090909,0
0.787272727272727,0
0.795454545454545,0
0.803636363636364,0
0.811818181818182,0
0.82,0
0.828181818181818,0
0.836363636363636,0
0.844545454545455,0
0.852727272727273,0
0.860909090909091,0
0.869090909090909,0
0.877272727272727,0
0.885454545454545,0
0.893636363636364,0
0.901818181818182,0
0.91,0
0.918181818181818,0
0.926363636363637,0
0.934545454545455,0
0.942727272727273,0
0.950909090909091,0
0.959090909090909,0
0.967272727272727,0
0.975454545454546,0
0.983636363636364,0
0.991818181818182,0
1,0


==> data/ZEC3_015.csv <==
0.27,0
0.284897959183673,0
0.299795918367347,0
0.31469387755102,0
0.329591836734694,0
0.344489795918367,0
0.359387755102041,0
0.374285714285714,0
0.389183673469388,0
0.404081632653061,0
0.418979591836735,0
0.433877551020408,0
0.448775510204082,0
0.463673469387755,0
0.478571428571429,0
0.493469387755102,0
0.508367346938775,0
0.523265306122449,0
0.538163265306122,0
0.553061224489796,0
0.567959183673469,0
0.582857142857143,0
0.597755102040816,0
0.61265306122449,0
0.627551020408163,0
0.642448979591837,0
0.65734693877551,0
0.672244897959184,0
0.687142857142857,0
0.702040816326531,0
0.716938775510204,0
0.731836734693878,0
0.746734693877551,0
0.761632653061225,0
0.776530612244898,0
0.791428571428571,0
0.806326530612245,0
0.821224489795918,0
0.836122448979592,0
0.851020408163265,0
0.865918367346939,0
0.880816326530612,0
0.895714285714286,0
0.910612244897959,0
0.925510204081633,0
0.940408163265306,0
0.95530612244898,0
0.970204081632653,0
0.985102040816327,0
1,0


==> data/ZEC4NvsP.csv <==
0.02,0.117546265802316
0.04,0.120465731788189
0.06,0.133024569630188
0.08,0.155727265429851
0.1,0.18380123053399
0.12,0.214005082467999
0.14,0.244995349454262
0.16,0.275181276011127
0.18,0.305200834452778
0.2,0.334694443162385
0.22,0.363678067244638
0.24,0.39141832175913
0.26,0.417656154840238
0.28,0.443201842811869
0.3,0.467967594493514
0.32,0.491896622189918
0.34,0.514966972746922
0.36,0.537169498545623
0.38,0.55851139361299
0.4,0.578998748215076
0.42,0.598663774839119
0.44,0.617532193078782
0.46,0.635585104230488
0.48,0.652910153726833
0.5,0.669496474892744
0.52,0.685393132692568
0.54,0.700613487604973
0.56,0.715189176723679
0.58,0.729147358177631
0.6,0.742511256837458
0.62,0.755305119777492
0.64,0.767552969669262
0.66,0.779278918008602
0.68,0.790495459123029
0.7,0.801236610791319
0.72,0.81150704366962
0.74,0.821335599863095
0.76,0.830736474305019
0.78,0.83973023327729
0.8,0.848327022217131
0.82,0.856549738004672
0.84,0.864397240686923
0.86,0.871904508585781
0.88,0.879070227291865
0.9,0.885915228764074
0.92,0.892445394330607
0.94,0.898678427779295
0.96,0.904623551903233
0.98,0.910290857854818
1,0.915692137912869


==> data/ZEC4_006.csv <==
0.13,0
0.138787878787879,0
0.147575757575758,0
0.156363636363636,0
0.165151515151515,0
0.173939393939394,0
0.182727272727273,0
0.191515151515152,0
0.20030303030303,0
0.209090909090909,0
0.217878787878788,0
0.226666666666667,0
0.235454545454545,0
0.244242424242424,0
0.253030303030303,0
0.261818181818182,0
0.270606060606061,0
0.279393939393939,0
0.288181818181818,0
0.296969696969697,0
0.305757575757576,0
0.314545454545455,0
0.323333333333333,0
0.332121212121212,0
0.340909090909091,0
0.34969696969697,0
0.358484848484849,0
0.367272727272727,0
0.376060606060606,0
0.384848484848485,0
0.393636363636364,0
0.402424242424242,0
0.411212121212121,0
0.42,0
0.428787878787879,0
0.437575757575758,0
0.446363636363636,0
0.455151515151515,0
0.463939393939394,0
0.472727272727273,0
0.481515151515152,0
0.49030303030303,0
0.499090909090909,0
0.507878787878788,0
0.516666666666667,0
0.525454545454545,0
0.534242424242424,0
0.543030303030303,0
0.551818181818182,0
0.560606060606061,0
0.569393939393939,0
0.578181818181818,0
0.586969696969697,0
0.595757575757576,0
0.604545454545454,0
0.613333333333333,0
0.622121212121212,0
0.630909090909091,0
0.63969696969697,0
0.648484848484848,0
0.657272727272727,0
0.666060606060606,0
0.674848484848485,0
0.683636363636364,0
0.692424242424242,0
0.701212121212121,0
0.71,0
0.718787878787879,0
0.727575757575758,0
0.736363636363636,0
0.745151515151515,0
0.753939393939394,0
0.762727272727273,0
0.771515151515151,0
0.78030303030303,0
0.789090909090909,0
0.797878787878788,0
0.806666666666667,0
0.815454545454545,0
0.824242424242424,0
0.833030303030303,0
0.841818181818182,0
0.850606060606061,0
0.859393939393939,0
0.868181818181818,0
0.876969696969697,0
0.885757575757576,0
0.894545454545455,0
0.903333333333333,0
0.912121212121212,0
0.920909090909091,0
0.92969696969697,0
0.938484848484849,0
0.947272727272727,0
0.956060606060606,0
0.964848484848485,0
0.973636363636364,0
0.982424242424242,0
0.991212121212121,0
1,0


==> data/ZEC4_015.csv <==
0.26,0
0.275102040816327,0
0.290204081632653,0
0.30530612244898,0
0.320408163265306,0
0.335510204081633,0
0.350612244897959,0
0.365714285714286,0
0.380816326530612,0
0.395918367346939,0
0.411020408163265,0
0.426122448979592,0
0.441224489795918,0
0.456326530612245,0
0.471428571428571,0
0.486530612244898,0
0.501632653061225,0
0.516734693877551,0
0.531836734693877,0
0.546938775510204,0
0.562040816326531,0
0.577142857142857,0
0.592244897959184,0
0.60734693877551,0
0.622448979591837,0
0.637551020408163,0
0.65265306122449,0
0.667755102040816,0
0.682857142857143,0
0.697959183673469,0
0.713061224489796,0
0.728163265306123,0
0.743265306122449,0
0.758367346938775,0
0.773469387755102,0
0.788571428571429,0
0.803673469387755,0
0.818775510204082,0
0.833877551020408,0
0.848979591836735,0
0.864081632653061,0
0.879183673469388,0
0.894285714285714,0
0.909387755102041,0
0.924489795918367,0
0.939591836734694,0
0.95469387755102,0
0.969795918367347,0
0.984897959183673,0
1,0


==> data/ZEC4_03.csv <==
0.468,0
0.478857142857143,0
0.489714285714286,0
0.500571428571429,0
0.511428571428571,0
0.522285714285714,0
0.533142857142857,0
0.544,0
0.554857142857143,0
0.565714285714286,0
0.576571428571429,0
0.587428571428571,0
0.598285714285714,0
0.609142857142857,0
0.62,0
0.630857142857143,0
0.641714285714286,0
0.652571428571429,0
0.663428571428571,0
0.674285714285714,0
0.685142857142857,0
0.696,0
0.706857142857143,0
0.717714285714286,0
0.728571428571429,0
0.739428571428572,0
0.750285714285714,0
0.761142857142857,0
0.772,0
0.782857142857143,0
0.793714285714286,0
0.804571428571429,0
0.815428571428571,0
0.826285714285714,0
0.837142857142857,0
0.848,0
0.858857142857143,0
0.869714285714286,0
0.880571428571429,0
0.891428571428571,0
0.902285714285714,0
0.913142857142857,0
0.924,0
0.934857142857143,0
0.945714285714286,0
0.956571428571429,0
0.967428571428572,0
0.978285714285714,0
0.989142857142857,0
1,0


==> data/ZEC_3.csv <==
0.501,0
0.502,0
0.503,0
0.504,0
0.505,0
0.506,0
0.507,0
0.508,0
0.509,0
0.51,0
0.511,0
0.512,0
0.513,0
0.514,0
0.515,0
0.516,0
0.517,0
0.518,0
0.519,0
0.52,0
0.521,0
0.522,0
0.523,0
0.524,0
0.525,0
0.526,0
0.527,0
0.528,0
0.529,0
0.53,0
0.531,0
0.532,0
0.533,0
0.534,0
0.535,0
0.536,0
0.537,0
0.538,0
0.539,0
0.54,0
0.541,0
0.542,0
0.543,0
0.544,0
0.545,0
0.546,0
0.547,0
0.548,0
0.549,0
0.55,0
0.551,0
0.552,0
0.553,0
0.554,0
0.555,0
0.556,0
0.557,0
0.558,0
0.559,0
0.56,0
0.561,0
0.562,0
0.563,0
0.564,0
0.565,0
0.566,0
0.567,0
0.568,0
0.569,0
0.57,0
0.571,0
0.572,0
0.573,0
0.574,0
0.575,0
0.576,0
0.577,0
0.578,0
0.579,0
0.58,0
0.581,0
0.582,0
0.583,0
0.584,0
0.585,0
0.586,0
0.587,0
0.588,0
0.589,0
0.59,0
0.591,0
0.592,0
0.593,0
0.594,0
0.595,0
0.596,0
0.597,0
0.598,0
0.599,0
0.6,0
0.601,0
0.602,0
0.603,0
0.604,0
0.605,0
0.606,0
0.607,0
0.608,0
0.609,0
0.61,0
0.611,0
0.612,0
0.613,0
0.614,0
0.615,0
0.616,0
0.617,0
0.618,0
0.619,0
0.62,0
0.621,0
0.622,0
0.623,0
0.624,0
0.625,0
0.626,0
0.627,0
0.628,0
0.629,0
0.63,0
0.631,0
0.632,0
0.633,0
0.634,0
0.635,0
0.636,0
0.637,0
0.638,0
0.639,0
0.64,0
0.641,0
0.642,0
0.643,0
0.644,0
0.645,0
0.646,0
0.647,0
0.648,0
0.649,0
0.65,0
0.651,0
0.652,0
0.653,0
0.654,0
0.655,0
0.656,0
0.657,0
0.658,0
0.659,0
0.66,0
0.661,0
0.662,0
0.663,0
0.664,0
0.665,0
0.666,0
0.667,0
0.668,0
0.669,0
0.67,0
0.671,0
0.672,0
0.673,0
0.674,0
0.675,0
0.676,0
0.677,0
0.678,0
0.679,0
0.68,0
0.681,0
0.682,0
0.683,0
0.684,0
0.685,0
0.686,0
0.687,0
0.688,0
0.689,0
0.69,0
0.691,0
0.692,0
0.693,0
0.694,0
0.695,0
0.696,0
0.697,0
0.698,0
0.699,0
0.7,0
0.701,0
0.702,0
0.703,0
0.704,0
0.705,0
0.706,0
0.707,0
0.708,0
0.709,0
0.71,0
0.711,0
0.712,0
0.713,0
0.714,0
0.715,0
0.716,0
0.717,0
0.718,0
0.719,0
0.72,0
0.721,0
0.722,0
0.723,0
0.724,0
0.725,0
0.726,0
0.727,0
0.728,0
0.729,0
0.73,0
0.731,0
0.732,0
0.733,0
0.734,0
0.735,0
0.736,0
0.737,0
0.738,0
0.739,0
0.74,0
0.741,0
0.742,0
0.743,0
0.744,0
0.745,0
0.746,0
0.747,0
0.748,0
0.749,0
0.75,0
0.751,0
0.752,0
0.753,0
0.754,0
0.755,0
0.756,0
0.757,0
0.758,0
0.759,0
0.76,0
0.761,0
0.762,0
0.763,0
0.764,0
0.765,0
0.766,0
0.767,0
0.768,0
0.769,0
0.77,0
0.771,0
0.772,0
0.773,0
0.774,0
0.775,0
0.776,0
0.777,0
0.778,0
0.779,0
0.78,0
0.781,0
0.782,0
0.783,0
0.784,0
0.785,0
0.786,0
0.787,0
0.788,0
0.789,0
0.79,0
0.791,0
0.792,0
0.793,0
0.794,0
0.795,0
0.796,0
0.797,0
0.798,0
0.799,0
0.8,0
0.801,0
0.802,0
0.803,0
0.804,0
0.805,0
0.806,0
0.807,0
0.808,0
0.809,0
0.81,0
0.811,0
0.812,0
0.813,0
0.814,0
0.815,0
0.816,0
0.817,0
0.818,0
0.819,0
0.82,0
0.821,0
0.822,0
0.823,0
0.824,0
0.825,0
0.826,0
0.827,0
0.828,0
0.829,0
0.83,0
0.831,0
0.832,0
0.833,0
0.834,0
0.835,0
0.836,0
0.837,0
0.838,0
0.839,0
0.84,0
0.841,0
0.842,0
0.843,0
0.844,0
0.845,0
0.846,0
0.847,0
0.848,0
0.849,0
0.85,0
0.851,0
0.852,0
0.853,0
0.854,0
0.855,0
0.856,0
0.857,0
0.858,0
0.859,0
0.86,0
0.861,0
0.862,0
0.863,0
0.864,0
0.865,0
0.866,0
0.867,0
0.868,0
0.869,0
0.87,0
0.871,0
0.872,0
0.873,0
0.874,0
0.875,0
0.876,0
0.877,0
0.878,0
0.879,0
0.88,0
0.881,0
0.882,0
0.883,0
0.884,0
0.885,0
0.886,0
0.887,0
0.888,0
0.889,0
0.89,0
0.891,0
0.892,0
0.893,0
0.894,0
0.895,0
0.896,0
0.897,0
0.898,0
0.899,0
0.9,0
0.901,0
0.902,0
0.903,0
0.904,0
0.905,0
0.906,0
0.907,0
0.908,0
0.909,0
0.91,0
0.911,0
0.912,0
0.913,0
0.914,0
0.915,0
0.916,0
0.917,0
0.918,0
0.919,0
0.92,0
0.921,0
0.922,0
0.923,0
0.924,0
0.925,0
0.926,0
0.927,0
0.928,0
0.929,0
0.93,0
0.931,0
0.932,0
0.933,0
0.934,0
0.935,0
0.936,0
0.937,0
0.938,0
0.939,0
0.94,0
0.941,0
0.942,0
0.943,0
0.944,0
0.945,0
0.946,0
0.947,0
0.948,0
0.949,0
0.95,0
0.951,0
0.952,0
0.953,0
0.954,0
0.955,0
0.956,0
0.957,0
0.958,0
0.959,0
0.96,0
0.961,0
0.962,0
0.963,0
0.964,0
0.965,0
0.966,0
0.967,0
0.968,0
0.969,0
0.97,0
0.971,0
0.972,0
0.973,0
0.974,0
0.975,0
0.976,0
0.977,0
0.978,0
0.979,0
0.98,0
0.981,0
0.982,0
0.983,0
0.984,0
0.985,0
0.986,0
0.987,0
0.988,0
0.989,0
0.99,0
0.991,0
0.992,0
0.993,0
0.994,0
0.995,0
0.996,0
0.997,0
0.998,0
0.999,0
1,0


==> data/ZECfNvsP.csv <==
0,0
0.02,0
0.04,0
0.06,4.26483075115169e-10
0.08,0.00805017309461124
0.1,0.0265304943883096
0.12,0.0444135482863108
0.14,0.0590151785773919
0.16,0.0708141169480469
0.18,0.0803755214025859
0.2,0.0883255885501885
0.22,0.0951844846593189
0.24,0.101161304295144
0.26,0.106226500762494
0.28,0.110869648921082
0.3,0.115035306610842
0.32,0.11884056446293
0.34,0.122367350846957
0.36,0.125543193316487
0.38,0.128540958978825
0.4,0.1312217045412
0.42,0.1337639842952
0.44,0.136167735796466
0.46,0.138434704738639
0.48,0.14050676474624
0.5,0.142471636889075
0.52,0.144334262045643
0.54,0.146152586614274
0.56,0.147810959500706
0.58,0.149371644792959
0.6,0.150916429216975
0.62,0.15230568357296
0.64,0.153696167701729
0.66,0.155008866068341
0.68,0.156248483032783
0.7,0.157460608675805
0.72,0.1585712878033
0.74,0.159686908069759
0.76,0.160752966796564
0.78,0.161730040756935
0.8,0.162694786642994


==> data/ZECfNvsa.csv <==
0,0
0.02,0
0.04,0
0.06,3.29016314202235e-05
0.08,0.148275532202572
0.1,0.263224597226451
0.12,0.329904926906235
0.14,0.372537748433062
0.16,0.399338370829855
0.18,0.424747692430898
0.2,0.44394126329611
0.22,0.461422591898219
0.24,0.474311627575701
0.26,0.476513029583593
0.28,0.48961992741698
0.3,0.495581007794325
0.32,0.508253013036716
0.34,0.514631718166957
0.36,0.517790825746691
0.38,0.520112668174044
0.4,0.532905275338372
0.42,0.535436312358144
0.44,0.537123929210787
0.46,0.541119742830156
0.48,0.544803563705153
0.5,0.548364769400792
0.52,0.54745160663598
0.54,0.556437476817458
0.56,0.551466074000618
0.58,0.553925462686733
0.6,0.559781446182624
0.62,0.561303126261248
0.64,0.559274023917656
0.66,0.565599734086457
0.68,0.562653543395647
0.7,0.568207427293929
0.72,0.567948886795048
0.74,0.567755014516572
0.76,0.572948269805174
0.78,0.573691820112878
0.8,0.576104210152307


==> data/ZECfNvsa_smoothed.csv <==
x,y_original,y_smooth
0.02,0.0,0.029661686766798447
0.06,3.29016314202235e-05,0.08230660621208864
0.08,0.148275532202572,0.14828759159333565
0.1,0.263224597226451,0.22279514127994804
0.12,0.329904926906235,0.302656235119635
0.14,0.372537748433062,0.3579506671653002
0.16,0.399338370829855,0.39409400037923203
0.18,0.424747692430898,0.4203975333776288
0.2,0.44394126329611,0.4407523092061566
0.22,0.461422591898219,0.4588086205235816
0.24,0.474311627575701,0.47297528359626706
0.28,0.48961992741698,0.48583763354438825
0.3,0.495581007794325,0.4964794587981358
0.32,0.508253013036716,0.5051752984323339
0.34,0.514631718166957,0.5138323680166123
0.36,0.517790825746691,0.521803428929376
0.4,0.532905275338372,0.5275776121641902
0.42,0.535436312358144,0.5328752170968301
0.44,0.537123929210787,0.5382777646885224
0.46,0.541119742830156,0.5413696635010065
0.48,0.544803563705153,0.5437727223565737
0.5,0.548364769400792,0.5476354318779079
0.52,0.54745160663598,0.5497046981120002
0.54,0.556437476817458,0.5515290779083163
0.56,0.551466074000618,0.5538124132646827
0.58,0.553925462686733,0.5565827171897362
0.6,0.559781446182624,0.5571500266097759
0.62,0.561303126261248,0.5599767586269436
0.64,0.559274023917656,0.5617223747687264
0.66,0.565599734086457,0.5634075709909875
0.68,0.562653543395647,0.5647367230977475
0.7,0.568207427293929,0.5664329212175306
0.72,0.567948886795048,0.567902628361274
0.74,0.567755014516572,0.5701102837047203
0.76,0.572948269805174,0.5716896402763958
0.78,0.573691820112878,0.4580998629173862
0.8,0.576104210152307,0.3445488600140718


==> data/ZECfNvsb.csv <==
0,0
0.02,0
0.04,0
0.06,-2.04969079948825e-05
0.08,-0.125820342282665
0.1,-0.24647021293709
0.12,-0.332970149132156
0.14,-0.389876127611127
0.16,-0.4320434991794
0.18,-0.460441266237347
0.2,-0.483478012569353
0.22,-0.501641948104416
0.24,-0.517769656037821
0.26,-0.534188387430155
0.28,-0.544770520183569
0.3,-0.556000607809002
0.32,-0.563541827769335
0.34,-0.572238386289595
0.36,-0.580818927808267
0.38,-0.588885369774611
0.4,-0.592563723130024
0.42,-0.599218056544999
0.44,-0.605563157212242
0.46,-0.610729106411515
0.48,-0.615378507732431
0.5,-0.619744073475295
0.52,-0.625016361727732
0.54,-0.627374246252583
0.56,-0.633117671242556
0.58,-0.636573889097646
0.6,-0.639116439400769
0.62,-0.642325335588314
0.64,-0.646318398045135
0.66,-0.648161084439013
0.68,-0.651929108181322
0.7,-0.653700246382602
0.72,-0.656505900299178
0.74,-0.659277056805021
0.76,-0.660775460376899
0.78,-0.663004280110246
0.8,-0.664822128423216


==> data/avsN.csv <==
0.02,0.797884559237661
0.04,0.797966633091162
0.06,0.799293561365272
0.08,0.804096709655378
0.1,0.813685414836991
0.12,0.828073579748531
0.14,0.846415179801811
0.16,0.867564714364431
0.18,0.890483063893544
0.2,0.914382674612481
0.22,0.93872246188869
0.24,0.963149645011008
0.26,0.987442003661568
0.28,1.01146153206806
0.3,1.03512758533333
0.32,1.05839288739861
0.34,1.08123420038679
0.36,1.10364296525036
0.38,1.12561993915635
0.4,1.14717193152224
0.42,1.16830942747797
0.44,1.18904483088843
0.46,1.2093917488422
0.48,1.22936450619913
0.5,1.2489774023463
0.52,1.26824455513518
0.54,1.2871795621905
0.56,1.30579588241479
0.58,1.32410594735708
0.6,1.342122399894
0.62,1.35985558583907
0.64,1.37731804955477
0.66,1.39451944607652
0.68,1.41146934887203
0.7,1.42817725565491
0.72,1.44465217592248
0.74,1.46090248784596
0.76,1.47693584615847
0.78,1.49276006142137
0.8,1.50838203187631
0.82,1.52380863077894
0.84,1.53904698925424
0.86,1.5541022155553
0.88,1.56898029834043
0.9,1.58368722291656
0.92,1.59822785139844
0.94,1.61260735286239
0.96,1.62683049374412
0.98,1.64090182759843
1,1.6548256237205


==> data/avsV1.csv <==
0,0.797884559237661
7.82241862383793e-06,0.797966633091162
0.000194583660664074,0.799293561365272
0.00107977594993588,0.804096709655378
0.00319005790641124,0.813685414836991
0.00675658436368836,0.828073579748531
0.0117246895704645,0.846415179801811
0.017898105774533,0.867564714364431
0.0250597925660211,0.890483063893544
0.0330260884111555,0.914382674612481
0.0416561719747415,0.93872246188869
0.0508452070538198,0.963149645011008
0.0605146672907166,0.987442003661568
0.0706053342905021,1.01146153206806
0.0810705122767525,1.03512758533333
0.0918739792663231,1.05839288739861
0.102985998040294,1.08123420038679
0.11438197928866,1.10364296525036
0.126041278035176,1.12561993915635
0.137946188840951,1.14717193152224
0.150081358213657,1.16830942747797
0.162433512272373,1.18904483088843
0.174990928572532,1.2093917488422
0.187743006598155,1.22936450619913
0.200680304230526,1.2489774023463
0.213794275702838,1.26824455513518
0.227077293600063,1.2871795621905
0.240522072444625,1.30579588241479
0.254122387172071,1.32410594735708
0.267871708182037,1.342122399894
0.281765809756936,1.35985558583907
0.295797817874647,1.37731804955477
0.309963770457459,1.39451944607652
0.324259570063267,1.41146934887203
0.338680880012837,1.42817725565491
0.35322360221998,1.44465217592248
0.367884068307128,1.46090248784596
0.382659229328625,1.47693584615847
0.397545449210278,1.49276006142137
0.412540003705661,1.50838203187631
0.427639862633895,1.52380863077894
0.442841244704215,1.53904698925424
0.458142992669635,1.5541022155553
0.4735423847964,1.56898029834043
0.489036355482754,1.58368722291656
0.504623269120833,1.59822785139844
0.520300734140459,1.61260735286239
0.53606671645926,1.62683049374412
0.551919261338847,1.64090182759843
0.567856631205403,1.6548256237205


==> data/coord2.csv <==
0.3825,0
0.385,0
0.3875,0
0.39,0
0.3925,0
0.395,0
0.3975,0
0.4,0
0.4025,0
0.405,0
0.4075,0
0.41,0
0.4125,0
0.415,0
0.4175,0
0.42,0
0.4225,0
0.425,0
0.4275,0
0.43,0
0.4325,0
0.435,0
0.4375,0
0.44,0
0.4425,0
0.445,0
0.4475,0
0.45,0
0.4525,0
0.455,0
0.4575,0
0.46,0
0.4625,0
0.465,0
0.4675,0
0.47,0
0.4725,0
0.475,0
0.4775,0
0.48,0
0.4825,0
0.485,0
0.4875,0
0.49,0
0.4925,0
0.495,0
0.4975,0
0.5,0
0.5025,0
0.505,0
0.5075,0
0.51,0
0.5125,0
0.515,0
0.5175,0
0.52,0
0.5225,0
0.525,0
0.5275,0
0.53,0
0.5325,0
0.535,0
0.5375,0
0.54,0
0.5425,0
0.545,0
0.5475,0
0.55,0
0.5525,0
0.555,0
0.5575,0
0.56,0
0.5625,0
0.565,0
0.5675,0
0.57,0
0.5725,0
0.575,0
0.5775,0
0.58,0
0.5825,0
0.585,0
0.5875,0
0.59,0
0.5925,0
0.595,0
0.5975,0
0.6,0
0.6025,0
0.605,0
0.6075,0
0.61,0
0.6125,0
0.615,0
0.6175,0
0.62,0
0.6225,0
0.625,0
0.6275,0
0.63,0
0.6325,0
0.635,0
0.6375,0
0.64,0
0.6425,0
0.645,0
0.6475,0
0.65,0
0.6525,0
0.655,0
0.6575,0
0.66,0
0.6625,0
0.665,0
0.6675,0
0.67,0
0.6725,0
0.675,0
0.6775,0
0.68,0
0.6825,0
0.685,0
0.6875,0
0.69,0
0.6925,0
0.695,0
0.6975,0
0.7,0
0.7025,0
0.705,0
0.7075,0
0.71,0
0.7125,0
0.715,0
0.7175,0
0.72,0
0.7225,0
0.725,0
0.7275,0
0.73,0
0.7325,0
0.735,0
0.7375,0
0.74,0
0.7425,0
0.745,0
0.7475,0
0.75,0
0.7525,0
0.755,0
0.7575,0
0.76,0
0.7625,0
0.765,0
0.7675,0
0.77,0
0.7725,0
0.775,0
0.7775,0
0.78,0
0.7825,0
0.785,0
0.7875,0
0.79,0
0.7925,0
0.795,0
0.7975,0
0.8,0
0.8025,0
0.805,0
0.8075,0
0.81,0
0.8125,0
0.815,0
0.8175,0
0.82,0
0.8225,0
0.825,0
0.8275,0
0.83,0
0.8325,0
0.835,0
0.8375,0
0.84,0
0.8425,0
0.845,0
0.8475,0
0.85,0
0.8525,0
0.855,0
0.8575,0
0.86,0
0.8625,0
0.865,0
0.8675,0
0.87,0
0.8725,0
0.875,0
0.8775,0
0.88,0
0.8825,0
0.885,0
0.8875,0
0.89,0
0.8925,0
0.895,0
0.8975,0
0.9,0
0.9025,0
0.905,0
0.9075,0
0.91,0
0.9125,0
0.915,0
0.9175,0
0.92,0
0.9225,0
0.925,0
0.9275,0
0.93,0
0.9325,0
0.935,0
0.9375,0
0.94,0
0.9425,0
0.945,0
0.9475,0
0.95,0
0.9525,0
0.955,0
0.9575,0
0.96,0
0.9625,0
0.965,0
0.9675,0
0.97,0
0.9725,0
0.975,0
0.9775,0
0.98,0
0.9825,0
0.985,0
0.9875,0
0.99,0
0.9925,0
0.995,0
0.9975,0
1,0


==> data/coord2lossy.csv <==
0.36375,0.0361931549176637
0.365,0.0327057067273986
0.36625,0.0302685085288354
0.3675,0.0276393044211386
0.36875,0.0248130777191483
0.37,0.0223882193690605
0.37125,0.0201499125832648
0.3725,0.0176153234819212
0.37375,0.0149931886738586
0.375,0.012740318812529
0.37625,0.0100322837159963
0.3775,0.00810463884964485
0.37875,0.00605715820653085
0.38,0.00284913966070521
0.38125,0.000794281824331389
0.3825,-1.60982338570648e-14
0.38375,-1.0769163338864e-14
0.385,-8.43769498715119e-15
0.38625,-2.88657986402541e-15
0.3875,-4.64017713142084e-12
0.38875,1.02140518265514e-14
0.39,-3.98103772170089e-12
0.39125,-2.90101276334553e-13
0.3925,-3.23074900165921e-13
0.39375,3.63042929052426e-14
0.395,-2.19713136573318e-13
0.39625,-2.41806574763359e-13
0.3975,-1.0369483049999e-13
0.39875,-1.765254609154e-12
0.4,6.3726801613484e-14
0.40125,-3.66373598126302e-15
0.4025,-2.90878432451791e-14
0.40375,7.53841433720481e-14
0.405,9.15933995315754e-14
0.40625,6.67244037799719e-14
0.4075,8.55981951985996e-14
0.40875,1.12465592394528e-13
0.41,1.0547118733939e-13
0.41125,1.15241149956091e-13
0.4125,1.06470388061553e-13
0.41375,9.01501095995627e-14
0.415,7.70494779089859e-14
0.41625,6.12843109593086e-14
0.4175,4.59632332194815e-14
0.41875,3.01980662698043e-14
0.42,1.79856129989275e-14
0.42125,5.10702591327572e-15
0.4225,-6.55031584528842e-15
0.42375,-1.59872115546023e-14
0.425,-2.52020626589911e-14
0.42625,-3.37507799486048e-14
0.4275,-4.2632564145606e-14
0.42875,-4.9960036108132e-14
0.43,-5.6932236702778e-13
0.43125,-6.13509243407862e-13
0.4325,-6.51589893152504e-13
0.43375,-6.84674539286334e-13
0.435,-7.13984427136438e-13
0.43625,-7.37299110653566e-13
0.4375,-7.54951656745106e-13
0.43875,-7.67386154620908e-13
0.44,-5.93725069109041e-12
0.44125,-6.19593265582807e-12
0.4425,-6.3270499950363e-12
0.44375,-6.39654995637784e-12
0.445,-6.41509068088908e-12
0.44625,-6.38655794915621e-12
0.4475,-6.30179242122608e-12
0.44875,-5.02955455061738e-11
0.45,-4.23708845787019e-11
0.45125,-5.38392663784748e-11
0.4525,-5.9153792975053e-12
0.45375,-7.58115792365288e-13
0.455,-7.506772981003e-13
0.45625,-7.42017558508223e-13
0.4575,-5.00078867204934e-11
0.45875,-4.76389483416995e-11
0.46,-4.52642368031775e-11
0.46125,-6.81343870212459e-13
0.4625,-3.4028335704761e-14
0.46375,-5.41226397032801e-10
0.465,-6.42486064350578e-13
0.46625,-2.4757973449141e-14
0.4675,-1.68753899743024e-14
0.46875,-1.08171915869093e-09
0.47,2.44249065417534e-15
0.47125,1.09356967925578e-14
0.4725,2.07611705604904e-14
0.47375,3.05866443284231e-14
0.475,1.87072579649339e-14
0.47625,2.75890421619351e-14
0.4775,3.65263375101677e-14
0.47875,4.59077220682502e-14
0.48,5.56221735337203e-14
0.48125,6.49480469405717e-14
0.4825,7.21644966006352e-14
0.48375,7.27196081129478e-14
0.485,6.60027588139656e-14
0.48625,7.4273920347423e-14
0.4875,7.53841433720481e-14
0.48875,7.67164110015983e-14
0.49,8.4821039081362e-14
0.49125,8.34887714518118e-14
0.4925,8.68194405256872e-14
0.49375,8.92619311798626e-14
0.495,8.99280649946377e-14
0.49625,-2.90878432451791e-13
0.4975,9.1926466438963e-14
0.49875,-2.1316282072803e-14
0.5,9.02611319020252e-14
0.50125,9.11493103217254e-14
0.5025,9.12603326241879e-14
0.50375,9.05941988094128e-14
0.505,-3.60822483003176e-14
0.50625,8.94839757847876e-14
0.5075,-4.06341627012807e-14
0.50875,8.43769498715119e-14
0.51,8.26005930321116e-14
0.51125,8.19344592173366e-14
0.5125,8.26005930321116e-14
0.51375,7.70494779089859e-14
0.515,7.39408534400354e-14
0.51625,7.23865412055602e-14
0.5175,7.28306304154103e-14
0.51875,7.59392548843607e-14
0.52,8.17124146124115e-14
0.52125,7.01660951563099e-14
0.5225,6.43929354282591e-14
0.52375,6.3948846218409e-14
0.525,6.57252030578093e-14
0.52625,-1.42053036000789e-13
0.5275,6.21724893790088e-14
0.52875,5.72875080706581e-14
0.53,5.27355936696949e-14
0.53125,-7.91589016557737e-14
0.5325,1.66533453693773e-16
0.53375,3.80806497446429e-14
0.535,3.38618022510673e-14
0.53625,3.15303338993544e-14
0.5375,2.77555756156289e-14
0.53875,2.21489493412719e-14
0.54,-9.48130463029884e-14
0.54125,-5.41788836017076e-14
0.5425,-7.78266340262235e-14
0.54375,-1.00586206031039e-13
0.545,-1.22568621918617e-13
0.54625,-1.43551837084033e-13
0.5475,-1.64090963039598e-13
0.54875,-1.82742709853301e-13
0.55,-5.55444579219966e-13
0.55125,-2.18713935851156e-13
0.5525,-2.35589325825458e-13
0.55375,-2.51021425867748e-13
0.555,-2.674527266322e-13
0.55625,-2.78888023785839e-13
0.5575,-6.26831919703363e-13
0.55875,-3.02202707302968e-13
0.56,-3.12250225675825e-13
0.56125,-3.19300141882195e-13
0.5625,-1.18260956583072e-12
0.56375,-1.49447121344792e-12
0.565,-1.53677959247034e-10
0.56625,-1.78135284301106e-12
0.5675,-1.86783921662936e-12
0.56875,-1.91718863007395e-12
0.57,-1.93223215205762e-12
0.57125,-1.91247018221929e-12
0.5725,-2.04131156422704e-12
0.57375,-1.99112948351399e-12
0.575,-1.90764071206218e-12
0.57625,-1.81088477546609e-12
0.5775,-1.92057481029906e-12
0.57875,-1.76503256454907e-12
0.58,-1.90780724551587e-12
0.58125,-1.71246350433307e-12
0.5825,-1.81632486828676e-12
0.58375,-1.53327350815857e-12
0.585,-1.99285032920216e-12
0.58625,-3.48110429371218e-13
0.5875,-3.26627613844721e-13
0.58875,-3.33733041202322e-13
0.59,-3.39284156325448e-13
0.59125,-3.4333647036533e-13
0.5925,-2.86048962294672e-13
0.59375,-2.94764213037979e-13
0.595,-3.30624416733372e-13
0.59625,-7.66275931596283e-13
0.5975,-7.97806265495637e-13
0.59875,-1.04873332240629e-11
0.6,-2.94875235340442e-13
0.60125,-2.99871238951255e-13
0.6025,-3.03534974932518e-13
0.60375,-3.05921954435462e-13
0.605,-2.86048962294672e-13
0.60625,-3.03868041839905e-13
0.6075,-2.92710300442423e-13
0.60875,-3.8702374638433e-13
0.61,-2.77056155795208e-13
0.61125,-8.75293393320931e-10
0.6125,-2.82218692859715e-13
0.61375,-2.82995848976952e-13
0.615,-3.74145159298678e-13
0.61625,-2.69784194983913e-13
0.6175,-2.71560551823313e-13
0.61875,-2.72393219091782e-13
0.62,-2.71949129881932e-13
0.62125,-2.70616862252382e-13
0.6225,-2.68174371598207e-13
0.62375,-4.23883150801885e-13
0.625,-2.60569343879524e-13
0.62625,-2.55240273361323e-13
0.6275,-2.57627252864268e-13
0.62875,-4.36761737887537e-13
0.63,-2.5024426975051e-13
0.63125,-2.45248266139697e-13
0.6325,-2.65965027779203e-12
0.63375,-4.52748949442139e-13
0.635,-2.24542606730438e-13
0.63625,-2.16049400592055e-13
0.6375,-2.13773443391574e-13
0.63875,-4.18554080283684e-13
0.64,-1.87183601951801e-13
0.64125,-1.76303416310475e-13
0.6425,-5.94790272590018e-10
0.64375,-1.89681603757208e-13
0.645,-1.79856129989275e-13
0.64625,-1.69420033557799e-13
0.6475,-1.3141709942488e-12
0.64875,-1.46993528460371e-13
0.65,-1.35225164399344e-13
0.65125,-1.23012711128467e-13
0.6525,-1.11521902823597e-13
0.65375,-1.97508676080815e-12
0.655,-8.60422844084496e-14
0.65625,-3.66595642731227e-13
0.6575,-1.88349336127658e-12
0.65875,-9.62008250837698e-14
0.66,-2.04125605307581e-12
0.66125,-7.29416527178728e-14
0.6625,-3.42614825399323e-13
0.66375,-4.81836792687318e-14
0.665,-1.36405109429916e-10
0.66625,-2.33701946683595e-14
0.6675,-1.11577413974828e-14
0.66875,-6.43929354282591e-15
0.67,-7.08100245105925e-12
0.67125,2.48689957516035e-14
0.6725,-1.3988810110277e-14
0.67375,-1.88737914186277e-15
0.675,-3.7412450915042e-10
0.67625,2.21211937656562e-14
0.6775,2.70894418008538e-14
0.67875,2.33146835171283e-14
0.68,1.3988810110277e-14
0.68125,4.70734562441066e-14
0.6825,2.08721928629529e-14
0.68375,2.41473507855972e-14
0.685,1.67643676718399e-14
0.68625,1.28785870856518e-14
0.6875,2.33146835171283e-14
0.68875,3.99680288865056e-15
0.69,-6.62523713668151e-09
0.69125,-6.77402578475039e-13
0.6925,-5.95523630408934e-13
0.69375,-5.12978548528054e-13
0.695,-4.30128155315401e-13
0.69625,-3.4688918404413e-13
0.6975,-2.63927768529015e-13
0.69875,-1.17506004926327e-12
0.7,-9.91706716746421e-14
0.70125,-3.33899574656016e-14
0.7025,-8.30446822419617e-14
0.70375,4.48530101948563e-14
0.705,3.26405569239796e-14
0.70625,2.08721928629529e-14
0.7075,-3.25728333194775e-12
0.70875,-7.7937656328686e-14
0.71,2.06501482580279e-14
0.71125,1.765254609154e-14
0.7125,-1.3988810110277e-14
0.71375,1.18238752122579e-14
0.715,1.3988810110277e-14
0.71625,-3.5527136788005e-15
0.7175,9.71445146547012e-15
0.71875,2.27595720048157e-15
0.72,-7.45475903229931e-12
0.72125,-8.89793794200955e-12
0.7225,-3.7274627828765e-12
0.72375,-4.55191440096314e-15
0.725,-3.62165852862972e-12
0.72625,-7.16093850883226e-15
0.7275,-2.69440025846279e-12
0.72875,-4.37006737463719e-08
0.73,-1.70701230928216e-11
0.73125,-2.22044604925031e-14
0.7325,-2.85882428840978e-14
0.73375,-2.12052597703405e-14
0.735,-2.79221090693227e-14
0.73625,-2.71205280455433e-12
0.7375,-2.59703369920317e-12
0.73875,-3.08642000845794e-14
0.74,-3.70814490224802e-14
0.74125,-2.50910403565285e-14
0.7425,-3.14193115968919e-14
0.74375,1.67643676718399e-14
0.745,-3.59734464439043e-12
0.74625,2.43138842392909e-14
0.7475,1.85962356624714e-14
0.74875,2.94209101525666e-15
0.75,-3.88578058618805e-15
0.75125,-3.11972669919669e-12
0.7525,-1.65423230669148e-14
0.75375,-2.25375273998907e-14
0.755,-1.11022302462516e-15
0.75625,-9.96980276113391e-14
0.7575,-1.54765089632747e-13
0.75875,-8.91509088774001e-14
0.76,-8.26005930321116e-14
0.76125,-7.7715611723761e-14
0.7625,-6.12399020383236e-13
0.76375,-7.23865412055602e-14
0.765,-1.33226762955019e-13
0.76625,-7.43849426498855e-14
0.7675,-7.50510764646606e-14
0.76875,-9.10382880192628e-14
0.77,1.39610545346613e-14
0.77125,-1.20126131264442e-13
0.7725,-3.63042929052426e-14
0.77375,-6.26165785888588e-14
0.775,-1.50324197534246e-13
0.77625,-5.38458166943201e-14
0.7775,-2.04725125740879e-13
0.77875,-8.07132138902489e-14
0.78,-2.43138842392909e-13
0.78125,-7.9580088041542e-07
0.7825,-4.69069227904129e-14
0.78375,-2.8332891588434e-13
0.785,-2.68673971959288e-14
0.78625,-2.63122856836162e-14
0.7875,-3.46167539078124e-13
0.78875,-3.04201108747293e-14
0.79,-2.26207941267376e-14
0.79125,-2.5068835896036e-13
0.7925,-1.87627691161651e-14
0.79375,-4.5852210917019e-14
0.795,-2.68673971959288e-13
0.79625,-5.20139487036886e-14
0.7975,-1.89848137210902e-14
0.79875,-2.10090433938603e-09
0.8,-2.80442336020315e-13
0.80125,-3.21026760730092e-10
0.8025,-1.08193143333324e-09
0.80375,-2.96873636784767e-13
0.805,-6.58731402758406e-11
0.80625,-4.18554080283684e-14
0.8075,5.88418203051333e-15
0.80875,-3.34832161996701e-12
0.81,9.63118473862323e-15
0.81125,9.54791801177635e-15
0.8125,-3.46389583683049e-14
0.81375,-3.32844862782622e-13
0.815,-4.80726569662693e-14
0.81625,-5.33795763146827e-09
0.8175,-3.70814490224802e-14
0.81875,-7.32928292501711e-08
0.82,9.38138455808257e-15
0.82125,-1.29229960066368e-13
0.8225,-7.10374981061079e-10
0.82375,-3.69926311805102e-13
0.825,9.24260668000443e-15
0.82625,-6.79456491070596e-14
0.8275,-8.30727153733335e-12
0.82875,-3.5527136788005e-15
0.83,-6.52367049269742e-12
0.83125,-7.22755189030977e-14
0.8325,9.0205620750794e-15
0.83375,9.07607322631065e-15
0.835,-4.03455047148782e-13
0.83625,-5.83977310952832e-14
0.8375,5.32907051820075e-15
0.83875,-7.46069872548105e-14
0.84,9.63118473862323e-15
0.84125,-4.07673894642357e-13
0.8425,-5.77315972805081e-15
0.84375,1.05748743095546e-14
0.845,1.02973185533983e-14
0.84625,1.04360964314765e-14
0.8475,-4.12336831345783e-13
0.84875,-4.39720482248163e-12
0.85,1.11854969730985e-14
0.85125,-3.22519788653608e-14
0.8525,-3.36397576461422e-14
0.85375,-4.2366110619696e-13
0.855,-3.33899574656016e-14
0.85625,-3.33066907387547e-14
0.8575,-3.17246229286638e-14
0.85875,-3.00870439673417e-14
0.86,-4.32764934998886e-13
0.86125,-6.28386231937839e-14
0.8625,-2.87547763377916e-14
0.86375,-5.02411445779671e-11
0.865,-2.77555756156289e-14
0.86625,-2.71449529520851e-14
0.8675,-4.30100399739786e-13
0.86875,-2.57571741713036e-14
0.87,-5.08149078370934e-12
0.87125,-9.19830790424569e-08
0.8725,-2.31203944878189e-14
0.87375,-4.47197834319013e-13
0.875,-2.10109707410311e-14
0.87625,-3.58935103861313e-13
0.8775,-6.5616401201396e-12
0.87875,-3.31068505943222e-13
0.88,-5.01820807130571e-14
0.88125,-4.45643522084538e-13
0.8825,-1.73749903353837e-14
0.88375,-1.45883305435746e-13
0.885,-1.40998324127395e-13
0.88625,-1.33781874467331e-13
0.8875,-1.47937218031302e-14
0.88875,-3.42170736189473e-13
0.89,-8.26005930321116e-14
0.89125,-2.86770607260678e-13
0.8925,-1.55986334959834e-14
0.89375,-1.34059430223488e-14
0.895,-1.25871535416877e-14
0.89625,-1.16850973341798e-14
0.8975,-1.06997743998249e-14
0.89875,-1.783018177548e-13
0.9,-1.0946799022804e-13
0.90125,-8.24340595784179e-15
0.9025,-5.93081139754759e-12
0.90375,-5.77315972805081e-15
0.905,-3.09752223870419e-13
0.90625,-1.68975944347949e-13
0.9075,-1.12687636999453e-14
0.90875,-1.08246744900953e-14
0.91,-1.33670852164869e-13
0.91125,-6.17250695000848e-12
0.9125,-1.99840144432528e-15
0.91375,-1.98840943710366e-13
0.915,-5.35571587079176e-13
0.91625,-6.09734485124136e-13
0.9175,-6.17950135506362e-13
0.91875,-6.43485265072741e-13
0.92,-6.33271213246189e-13
0.92125,-8.09352584951739e-13
0.9225,-8.32223179259017e-13
0.92375,-1.50213175231784e-13
0.925,-8.4821039081362e-13
0.92625,-8.56870130405696e-13
0.9275,-8.5176310449242e-13
0.92875,-8.62421245528822e-13
0.93,-8.58424442640171e-13
0.93125,-3.30735439035834e-13
0.9325,-8.63309423948522e-13
0.93375,-3.3539837573926e-13
0.935,-8.56203996590921e-13
0.93625,-8.34665669913193e-13
0.9375,-6.92224055853785e-11
0.93875,-8.54871728961371e-13
0.94,-1.89404048001052e-13
0.94125,-8.17015899379214e-12
0.9425,-3.25628413122558e-13
0.94375,-3.24074100888083e-13
0.945,-8.73745520379998e-13
0.94625,-2.20709672760222e-10
0.9475,-2.02726724296554e-13
0.94875,-8.62421245528822e-13
0.95,-3.37396777183585e-13
0.95125,-3.3628655415896e-13
0.9525,-1.29882216093336e-13
0.95375,-3.36508598763885e-13
0.955,-6.84674650308637e-10
0.95625,-1.34670052887031e-13
0.9575,-3.30624416733372e-13
0.95875,-5.2851056864256e-12
0.96,-1.43496325932801e-13
0.96125,-9.33933486102489e-13
0.9625,-9.54777923389827e-13
0.96375,-3.29070104498896e-13
0.965,-3.17523785042795e-14
0.96625,-4.05453448593107e-13
0.9675,-1.27101107416649e-12
0.96875,-1.00178199069489e-12
0.97,-1.38902778168415e-12
0.97125,-9.90540982570565e-13
0.9725,-1.59292024015656e-12
0.97375,-3.11750625314744e-13
0.975,-1.57146518020568e-12
0.97625,-1.64247782041826e-12
0.9775,-1.02295949488962e-12
0.97875,-3.18411963462495e-13
0.98,-3.19744231092045e-14
0.98125,-1.57911184128778e-12
0.9825,-1.10222941884786e-12
0.98375,-3.08864045450719e-13
0.985,-3.60933505305638e-13
0.98625,-5.59996493620929e-12
0.9875,-1.15618625784464e-12
0.98875,-1.12798659301916e-12
0.99,-3.2174263253637e-13
0.99125,-2.27040608535845e-13
0.9925,-2.32536212507739e-13
0.99375,-1.23723253864227e-12
0.995,-3.2263081095607e-13
0.99625,-2.37167907535252e-09
0.9975,-2.52575738102223e-13
0.99875,-2.5685009674703e-13
1,-1.32094335469901e-12


==> data/dpcNvsP.csv <==
0,NaN
0.00402010050251256,0.004004067942425
0.00804020100502513,0.00797657525227
0.0120603015075377,0.0119182566655908
0.0160804020100503,0.0158298188453729
0.0201005025125628,0.0197119418606453
0.0241206030150754,0.0235652805668796
0.0281407035175879,0.0273904658956094
0.0321608040201005,0.0311881060604619
0.0361809045226131,0.0349587876861292
0.0402010050251256,0.0387030768662136
0.0442211055276382,0.0424215201553476
0.0482412060301508,0.0461146455005128
0.0522613065326633,0.0497829631160494
0.0562814070351759,0.0534269663064639
0.0603015075376884,0.0570471322407902
0.064321608040201,0.060643922681947
0.0683417085427136,0.0642177846742458
0.0723618090452261,0.0677691511919489
0.0763819095477387,0.0712984417515408
0.0804020100502513,0.074806062990163
0.0844221105527638,0.0782924092124708
0.0884422110552764,0.081757862907994
0.092462311557789,0.0852027952409224
0.0964824120603015,0.0886275665140918
0.100502512562814,0.0920325266088123
0.104522613065327,0.095418015402059
0.108542713567839,0.0987843631624319
0.112562814070352,0.102131890926192
0.116582914572864,0.105460910854585
0.120603015075377,0.108771726573579
0.124623115577889,0.112064633497059
0.128643216080402,0.115339919134459
0.132663316582915,0.118597863383729
0.136683417085427,0.121838738810495
0.14070351758794,0.125062810914183
0.144723618090452,0.128270338381856
0.148743718592965,0.131461573330448
0.152763819095477,0.134636761538029
0.15678391959799,0.137796142664715
0.160804020100503,0.140939950463772
0.164824120603015,0.144068412983446
0.168844221105528,0.147181752760017
0.17286432160804,0.150280187002526
0.176884422110553,0.153363927769626
0.180904522613065,0.156433182138948
0.184924623115578,0.159488152369379
0.18894472361809,0.162529036056602
0.192964824120603,0.165556026282238
0.196984924623116,0.168569311756915
0.201005025125628,0.171569076957559
0.205025125628141,0.174555502259185
0.209045226130653,0.177528764061463
0.213065326633166,0.18048903491031
0.217085427135678,0.183436483614738
0.221105527638191,0.186371275359183
0.225125628140704,0.189293571811535
0.229145728643216,0.192203531227063
0.233165829145729,0.195101308548422
0.237185929648241,0.197987055501921
0.241206030150754,0.200860920690228
0.245226130653266,0.203723049681667
0.249246231155779,0.206573585096258
0.253266331658291,0.209412666688643
0.257286432160804,0.212240431428042
0.261306532663317,0.215057013575363
0.265326633165829,0.21786254475758
0.269346733668342,0.220657154039521
0.273366834170854,0.223440967993142
0.277386934673367,0.226214110764427
0.281407035175879,0.228976704137985
0.285427135678392,0.231728867599463
0.289447236180905,0.234470718395842
0.293467336683417,0.237202371593728
0.29748743718593,0.239923940135694
0.301507537688442,0.242635534894771
0.305527638190955,0.245337264727153
0.309547738693467,0.248029236523191
0.31356783919598,0.250711555256731
0.317587939698492,0.253384324032889
0.321608040201005,0.256047644134287
0.325628140703518,0.258701615065842
0.32964824120603,0.261346334598145
0.333668341708543,0.263981898809483
0.337688442211055,0.266608402126571
0.341708542713568,0.269225937364028
0.34572864321608,0.271834595762642
0.349748743718593,0.274434467026483
0.353768844221106,0.277025639358899
0.357788944723618,0.279608199497426
0.361809045226131,0.28218223274767
0.365829145728643,0.284747823016186
0.369849246231156,0.287305052842388
0.373869346733668,0.289854003429538
0.377889447236181,0.292394754674828
0.381909547738693,0.294927385198606
0.385929648241206,0.297451972372761
0.389949748743719,0.299968592348299
0.393969849246231,0.302477320082151
0.397989949748744,0.304978229363219
0.402010050251256,0.307471392837701
0.406030150753769,0.30995688203371
0.410050251256281,0.312434767385223
0.414070351758794,0.314905118255367
0.418090452261307,0.317368002959075
0.422110552763819,0.319823488785128
0.426130653266332,0.322271642017607
0.430150753768844,0.324712527956769
0.434170854271357,0.32714621093937
0.438190954773869,0.329572754358452
0.442211055276382,0.331992220682611
0.446231155778895,0.334404671474755
0.450251256281407,0.336810167410391
0.45427135678392,0.339208768295422
0.458291457286432,0.3416005330835
0.462311557788945,0.343985519892933
0.466331658291457,0.34636378602316
0.47035175879397,0.348735387970815
0.474371859296482,0.351100381445387
0.478391959798995,0.353458821384485
0.482412060301508,0.355810761968735
0.48643216080402,0.358156256636296
0.490452261306533,0.360495358097028
0.494472361809045,0.362828118346317
0.498492462311558,0.365154588678554
0.50251256281407,0.367474819700301
0.506532663316583,0.369788861343132
0.510552763819096,0.372096762876171
0.514572864321608,0.374398572918328
0.518592964824121,0.376694339450256
0.522613065326633,0.378984109826016
0.526633165829146,0.381267930784473
0.530653266331658,0.383545848460429
0.534673366834171,0.385817908395496
0.538693467336683,0.38808415554872
0.542713567839196,0.390344634306961
0.546733668341709,0.392599388495034
0.550753768844221,0.394848461385626
0.554773869346734,0.397091895708981
0.558793969849246,0.399329733662379
0.562814070351759,0.40156201691939
0.566834170854271,0.403788786638931
0.570854271356784,0.406010083474121
0.574874371859296,0.40822594758094
0.578894472361809,0.410436418626699
0.582914572864322,0.412641535798323
0.586934673366834,0.414841337810461
0.590954773869347,0.417035862913412
0.594974874371859,0.419225148900888
0.598994974874372,0.421409233117604
0.603015075376884,0.423588152466717
0.607035175879397,0.425761943417095
0.61105527638191,0.427930642010441
0.615075376884422,0.430094283868266
0.619095477386935,0.432252904198713
0.623115577889447,0.434406537803245
0.62713567839196,0.436555219083189
0.631155778894472,0.438698982046147
0.635175879396985,0.440837860312278
0.639195979899498,0.442971887120447
0.64321608040201,0.445101095334256
0.647236180904523,0.447225517447943
0.651256281407035,0.449345185592172
0.655276381909548,0.451460131539702
0.65929648241206,0.453570386710945
0.663316582914573,0.455675982179406
0.667336683417086,0.457776948677032
0.671356783919598,0.459873316599434
0.675376884422111,0.461965116011028
0.679396984924623,0.464052376650057
0.683417085427136,0.466135127933529
0.687437185929648,0.468213398962051
0.691457286432161,0.470287218524577
0.695477386934673,0.472356615103056
0.699497487437186,0.474421616877
0.703517587939699,0.476482251727956
0.707537688442211,0.478538547243904
0.711557788944724,0.480590530723565
0.715577889447236,0.482638229180626
0.719597989949749,0.484681669347891
0.723618090452261,0.486720877681354
0.727638190954774,0.488755880364195
0.731658291457286,0.490786703310701
0.735678391959799,0.492813372170117
0.739698492462312,0.494835912330426
0.743718592964824,0.49685434892206
0.747738693467337,0.498868706821541
0.751758793969849,0.500879010655059
0.755778894472362,0.502885284801987
0.759798994974874,0.504887553398326
0.763819095477387,0.506885840340099
0.7678391959799,0.50888016928667
0.771859296482412,0.510870563664019
0.775879396984925,0.512857046667952
0.779899497487437,0.514839641267248
0.78391959798995,0.516818370206769
0.787939698492462,0.518793256010493
0.791959798994975,0.520764320984513
0.795979899497487,0.522731587219974
0.8,0.52469507659596


==> data/dpc_006.csv <==
0,0.0566037735849057
0.00200400801603206,0.0493220850646546
0.00400801603206413,0.0429538253769745
0.00601202404809619,0.0373731896363348
0.00801603206412826,0.032476136467441
0.0100200400801603,0.0281743634934721
0.0120240480961924,0.0243925999537052
0.0140280561122244,0.0210664208985737
0.0160320641282565,0.0181404720168193
0.0180360721442886,0.0155670199022777
0.0200400801603206,0.0133047618726592
0.0220440881763527,0.0113178439563753
0.0240480961923848,0.00957504683852856
0.0260521042084168,0.00804910799846316
0.0280561122244489,0.00671615485200582
0.030060120240481,0.00555522879679091
0.032064128256513,0.00454788404131025
0.0340681362725451,0.00367784822389901
0.0360721442885772,0.00293073429632159
0.0380761523046092,0.0022937951080572
0.0400801603206413,0.00175571369256716
0.0420841683366733,0.00130642351199079
0.0440881763527054,0.000936953927873619
0.0460921843687375,0.000639296983687274
0.0480961923847695,0.000406292249673754
0.0501002004008016,0.000231527022872011
0.0521042084168337,0.000109249619328794
0.0541082164328657,3.42938605876962e-05
0.0561122244488978,2.0131577344558e-06
0.0581162324649299,3.90873640387327e-14
0.0601202404809619,3.79240254406249e-15
0.062124248496994,9.92552078519791e-13
0.064128256513026,1.61548672389307e-15
0.0661322645290581,1.37725332509265e-13
0.0681362725450902,5.76586191387624e-15
0.0701402805611222,2.7708147240166e-12
0.0721442885771543,9.27818042234704e-13
0.0741482965931864,3.24473558867701e-12
0.0761523046092184,5.7093087486615e-12
0.0781563126252505,2.23730955499285e-13
0.0801603206412826,2.62710449004531e-12
0.0821643286573146,3.13254841828798e-12
0.0841683366733467,2.95118003635771e-12
0.0861723446893788,1.38481127295117e-12
0.0881763527054108,1.01815707749234e-12
0.0901803607214429,6.2922873690237e-13
0.0921843687374749,2.71141691784763e-13
0.094188376753507,6.05948170106477e-12
0.0961923847695391,8.67144457761274e-13
0.0981963927855711,1.49988352791603e-11
0.100200400801603,1.42640572441296e-11
0.102204408817635,7.94706811317455e-13
0.104208416833667,1.09888512321374e-11
0.106212424849699,6.78128702480214e-12
0.108216432865731,9.92609581248739e-13
0.110220440881764,2.77229078279731e-11
0.112224448897796,1.12979014965616e-12
0.114228456913828,2.83372589703252e-11
0.11623246492986,1.28512274803226e-12
0.118236472945892,6.82868678531201e-13
0.120240480961924,2.65796165102632e-14
0.122244488977956,2.79424691541145e-11
0.124248496993988,3.50795406347895e-11
0.12625250501002,3.77762488083755e-11
0.128256513026052,6.3157886862037e-13
0.130260521042084,5.35827630515427e-13
0.132264529058116,3.58128184006426e-13
0.134268537074148,2.28991467411701e-13
0.13627254509018,1.64657213077029e-12
0.138276553106212,2.77794645817428e-14
0.140280561122244,1.78172989072799e-14
0.142284569138277,8.39118795937798e-15
0.144288577154309,3.85249311963745e-11
0.146292585170341,3.50017359672514e-14
0.148296593186373,2.60283580612808e-11
0.150300601202405,2.40539457227219e-12
0.152304609218437,4.8379504812544e-12
0.154308617234469,1.16837548374941e-11
0.156312625250501,9.71277017131652e-12
0.158316633266533,2.05765565765842e-11
0.160320641282565,9.75803968535927e-12
0.162324649298597,1.80761067048427e-12
0.164328657314629,4.4438038760644e-11
0.166332665330661,5.7432288484079e-11
0.168336673346693,3.01416449981266e-12
0.170340681362725,2.3551621435216e-11
0.172344689378758,3.59157283427765e-11
0.17434869739479,1.36610654248146e-11
0.176352705410822,3.75121071381426e-12
0.178356713426854,5.10542227782827e-12
0.180360721442886,2.60806032038013e-11
0.182364729458918,1.03779716974706e-10
0.18436873747495,6.52875520693816e-11
0.186372745490982,3.6365057810579e-11
0.188376753507014,3.92639474026627e-11
0.190380761523046,4.00993346653348e-11
0.192384769539078,3.90232018461458e-11
0.19438877755511,3.63615058291394e-11
0.196392785571142,2.99844673127202e-11
0.198396793587174,3.44813821830429e-11
0.200400801603206,5.2586049883396e-11
0.202404809619238,7.53491787336361e-11
0.204408817635271,1.02769186424905e-10
0.206412825651303,1.34656138715481e-10
0.208416833667335,1.39351626556536e-10
0.210420841683367,9.51331300910676e-11
0.212424849699399,6.57317611738878e-11
0.214428857715431,3.58543956682802e-11
0.216432865731463,1.15040335310584e-11
0.218436873747495,9.15081546461151e-14
0.220440881763527,5.16274535113748e-10
0.222444889779559,6.16886336951829e-11
0.224448897795591,6.30310129244444e-12
0.226452905811623,3.76053227428865e-11
0.228456913827655,5.23530817863792e-12
0.230460921843687,5.22516304655491e-11
0.232464929859719,1.90254610244742e-13
0.234468937875752,9.75604262049599e-11
0.236472945891784,1.33298728383128e-13
0.238476953907816,4.78923577062552e-12
0.240480961923848,7.6874174534689e-12
0.24248496993988,6.89705014008388e-12
0.244488977955912,6.04460896945411e-12
0.246492985971944,5.14995835709165e-12
0.248496993987976,1.01442704800716e-11
0.250501002004008,7.28143337265188e-12
0.25250501002004,3.71913891158958e-12
0.254509018036072,1.03897925418327e-12
0.256513026052104,3.81432897608215e-10
0.258517034068136,3.28193990412427e-11
0.260521042084168,1.57819706982779e-11
0.2625250501002,1.04688023709937e-10
0.264529058116232,4.68526914623002e-11
0.266533066132265,3.95034419936498e-11
0.268537074148297,1.91946167447954e-11
0.270541082164329,2.04054500736194e-11
0.272545090180361,1.30918469840735e-11
0.274549098196393,2.60127608970813e-10
0.276553106212425,3.97880830022923e-13
0.278557114228457,1.57843038641448e-10
0.280561122244489,1.2876886552688e-10
0.282565130260521,2.19181493991406e-10
0.284569138276553,4.96223085685074e-11
0.286573146292585,7.45329428934889e-11
0.288577154308617,1.05618215218302e-10
0.290581162324649,1.43003519864379e-10
0.292585170340681,1.86588878367418e-10
0.294589178356713,3.24511824266343e-11
0.296593186372746,3.41945996650107e-11
0.298597194388778,3.53185446980369e-11
0.30060120240481,3.58243513437481e-11
0.302605210420842,3.57375562845707e-11
0.304609218436874,3.51031853699086e-11
0.306613226452906,3.39808264031297e-11
0.308617234468938,2.53030611315895e-10
0.31062124248497,2.51869711167814e-10
0.312625250501002,2.35273457033568e-10
0.314629258517034,2.18468500572138e-10
0.316633266533066,2.01674895296078e-10
0.318637274549098,1.85088710615798e-10
0.32064128256513,1.6888120191618e-10
0.322645290581162,1.53198643524205e-10
0.324649298597194,1.38162722450229e-10
0.326653306613226,1.23871394692135e-10
0.328657314629259,1.21292239071164e-10
0.330661322645291,1.35786727300617e-10
0.332665330661323,8.84741657892091e-10
0.334669338677355,8.44983052817718e-10
0.336673346693387,7.97172812564771e-10
0.338677354709419,7.42035127916397e-10
0.340681362725451,6.80398112274756e-10
0.342685370741483,6.13181812241751e-10
0.344689378757515,5.41397139426199e-10
0.346693386773547,4.66162686805336e-10
0.348697394789579,4.57750202014733e-10
0.350701402805611,6.30030856390031e-11
0.352705410821643,1.01762378971178e-11
0.354709418837675,3.33044325973319e-10
0.356713426853707,3.29900619466727e-11
0.35871743486974,2.43950573615084e-10
0.360721442885772,7.48954729730952e-11
0.362725450901804,4.81272996169546e-10
0.364729458917836,3.96373609479694e-10
0.366733466933868,5.7313795686423e-16
0.3687374749499,9.83709906642707e-13
0.370741482965932,3.75851586155166e-12
0.372745490981964,4.23554480403623e-10
0.374749498997996,4.57896906003149e-10
0.376753507014028,2.07796025301529e-10
0.37875751503006,1.81791751792009e-11
0.380761523046092,2.7129999441872e-13
0.382765531062124,3.29734681474903e-13
0.384769539078156,2.84981421381798e-12
0.386773547094188,5.12768617392825e-12
0.38877755511022,4.68087441248255e-12
0.390781563126253,4.21177867085445e-12
0.392785571142285,7.15750820026846e-13
0.394789579158317,6.287734403584e-12
0.396793587174349,5.16583539238766e-11
0.398797595190381,5.06670115371804e-12
0.400801603206413,3.32494686234226e-12
0.402805611222445,1.83940637171243e-12
0.404809619238477,2.44303357135546e-11
0.406813627254509,6.22519886450592e-10
0.408817635270541,9.73979959946551e-11
0.410821643286573,1.9440200899587e-11
0.412825651302605,3.12976113585265e-10
0.414829659318637,5.6744172410002e-10
0.416833667334669,1.8205770224402e-10
0.418837675350701,1.3155853066434e-10
0.420841683366733,4.87145944880636e-10
0.422845691382766,5.05952468803144e-10
0.424849699398798,5.09792549739442e-10
0.42685370741483,4.95987323052279e-10
0.428857715430862,4.62659299716361e-10
0.430861723446894,4.73029714496715e-10
0.432865731462926,7.03560518394381e-10
0.434869739478958,5.43374583372089e-10
0.43687374749499,2.33300185552475e-10
0.438877755511022,2.89635888887787e-11
0.440881763527054,4.12693386224158e-11
0.442885771543086,6.85154445763361e-12
0.444889779559118,6.31709186900537e-11
0.44689378757515,1.78103729731117e-10
0.448897795591182,3.52891079257302e-10
0.450901803607214,5.87773740045802e-10
0.452905811623247,8.49324737894668e-10
0.454909819639279,5.75605862660265e-10
0.456913827655311,3.56613965686804e-10
0.458917835671343,1.91508164241123e-10
0.460921843687375,1.01951521758866e-10
0.462925851703407,1.22118699504894e-10
0.464929859719439,1.44281740347757e-10
0.466933867735471,1.68386991943388e-10
0.468937875751503,1.94353022388852e-10
0.470941883767535,3.10026700556573e-11
0.472945891783567,3.20312300945703e-11
0.474949899799599,3.28507765405415e-11
0.476953907815631,3.34588298055982e-11
0.478957915831663,3.38562231980946e-11
0.480961923847695,3.40467895666741e-11
0.482965931863727,3.40370203260771e-11
0.48496993987976,3.38357079670152e-11
0.486973947895792,3.34535820101025e-11
0.488977955911824,3.29029472823141e-11
0.490981963927856,2.25687783667907e-10
0.492985971943888,2.29031240377241e-10
0.49498997995992,2.20598156568754e-10
0.496993987975952,2.11986494563002e-10
0.498997995991984,2.03246712375679e-10
0.501002004008016,1.94426815445948e-10
0.503006012024048,1.85572167833982e-10
0.50501002004008,1.76725343338368e-10
0.507014028056112,1.67926014134317e-10
0.509018036072144,1.59210874159589e-10
0.511022044088176,1.50613594751265e-10
0.513026052104208,1.42164809581586e-10
0.51503006012024,1.33892126413318e-10
0.517034068136273,1.25820162723495e-10
0.519038076152305,1.1797060279491e-10
0.521042084168337,1.10362273621363e-10
0.523046092184369,8.08577441461406e-10
0.525050100200401,8.0090847362685e-10
0.527054108216433,7.90160166052127e-10
0.529058116232465,7.76381292440615e-10
0.531062124248497,7.5964104619566e-10
0.533066132264529,7.40027868901397e-10
0.535070140280561,7.1764816904267e-10
0.537074148296593,7.18876391139369e-10
0.539078156312625,8.51261886912186e-10
0.541082164328657,9.9185710898525e-10
0.543086172344689,1.14172699926047e-09
0.545090180360721,1.25814857708948e-09
0.547094188376753,1.11556110258929e-09
0.549098196392786,9.76521867154223e-10
0.551102204408818,8.39549781212883e-10
0.55310621242485,7.03751667268627e-10
0.555110220440882,5.69071660856629e-10
0.557114228456914,4.36630952794086e-10
0.559118236472946,3.68817714631137e-12
0.561122244488978,2.1422048743612e-10
0.56312625250501,7.46499894758253e-10
0.565130260521042,1.17849520327511e-09
0.567134268537074,4.80319155978394e-10
0.569138276553106,8.96353402191544e-11
0.571142284569138,9.29784164834933e-12
0.57314629258517,2.45646109379766e-10
0.575150300601202,8.09365302891028e-10
0.577154308617234,1.19371748330105e-09
0.579158316633267,1.00622295676621e-11
0.581162324649299,6.47045431776189e-10
0.583166332665331,7.36174202899365e-10
0.585170340681363,1.10621163711168e-12
0.587174348697395,1.18864475102272e-09
0.589178356713427,8.61693699883573e-13
0.591182364729459,2.25632940138207e-12
0.593186372745491,4.19359783076867e-12
0.595190380761523,3.22747983683468e-10
0.597194388777555,4.4732645061541e-10
0.599198396793587,6.10169303668888e-10
0.601202404809619,8.21855130989342e-10
0.603206412825651,1.09586053640811e-09
0.605210420841683,1.4493469211665e-09
0.607214428857715,1.84297084112538e-11
0.609218436873748,2.08997844587202e-11
0.61122244488978,1.12908398509475e-09
0.613226452905812,1.09447366280254e-09
0.615230460921844,1.06020963412706e-09
0.617234468937876,1.02693704608098e-09
0.619238476953908,9.95361655771615e-10
0.62124248496994,9.66256074252987e-10
0.623246492985972,9.40470047420853e-10
0.625250501002004,9.18946705515531e-10
0.627254509018036,6.17116567032928e-12
0.629258517034068,1.10754232710119e-12
0.6312625250501,5.79532533244925e-13
0.633266533066132,9.05724553283056e-12
0.635270541082164,3.30699058412663e-11
0.637274549098196,8.18813340854258e-11
0.639278557114228,1.15137068293297e-10
0.64128256513026,2.30923168921414e-10
0.643286573146293,4.18576964919098e-10
0.645290581162325,7.08237140858326e-10
0.647294589178357,1.13961005340653e-09
0.649298597194389,1.5634755651063e-09
0.651302605210421,7.42814287802117e-10
0.653306613226453,4.24811196982799e-11
0.655310621242485,8.4769690248895e-11
0.657314629258517,3.79474181383756e-13
0.659318637274549,5.82344450594503e-11
0.661322645290581,2.39908229480723e-10
0.663326653306613,5.24802692197059e-10
0.665330661322645,8.90274128926706e-10
0.667334669338677,1.31183822207896e-09
0.669338677354709,1.7634704936275e-09
0.671342685370741,5.9662218846362e-10
0.673346693386774,5.06771661101772e-10
0.675350701402806,4.21003700514168e-10
0.677354709418838,4.30069818802002e-10
0.67935871743487,4.34257969449496e-10
0.681362725450902,4.32993400441028e-10
0.683366733466934,4.25775096497641e-10
0.685370741482966,4.1221198422425e-10
0.687374749498998,3.92065588899935e-10
0.68937875751503,1.28284478984682e-10
0.691382765531062,1.03754233380548e-09
0.693386773547094,8.68670201462875e-10
0.695390781563126,6.80948126056653e-10
0.697394789579158,4.86755717508867e-10
0.69939879759519,3.01451600675218e-10
0.701402805611222,1.43546218311496e-10
0.703406813627255,3.48747675598183e-11
0.705410821643287,7.69906834673961e-13
0.707414829659319,1.16111911448726e-09
0.709418837675351,3.01399818577237e-12
0.711422845691383,2.44608266826211e-11
0.713426853707415,6.70515413945085e-11
0.715430861723447,1.31293278794739e-10
0.717434869739479,2.17549150476769e-10
0.719438877755511,3.26041143803049e-10
0.721442885771543,4.56853871955881e-10
0.723446893787575,6.0993910727066e-10
0.725450901803607,7.85121032577469e-10
0.727454909819639,9.82102143376405e-10
0.729458917835671,1.20046974131383e-09
0.731462925851703,1.43970295023686e-09
0.733466933867735,1.69918019715509e-09
0.735470941883767,1.978187095504e-09
0.7374749498998,2.27592467172892e-09
0.739478957915832,2.24838620045078e-09
0.741482965931864,1.98273403977591e-09
0.743486973947896,1.73679736420856e-09
0.745490981963928,1.51019312815808e-09
0.74749498997996,1.30246320345985e-09
0.749498997995992,1.1130824130005e-09
0.751503006012024,9.414665325338e-10
0.753507014028056,7.86980216578141e-10
0.755511022044088,6.4894480769409e-10
0.75751503006012,5.26645990278497e-10
0.759519038076152,3.10251311002915e-11
0.761523046092184,3.15667488502109e-11
0.763527054108216,3.20327251681575e-11
0.765531062124248,3.24226418420381e-11
0.767535070140281,3.2736521255848e-11
0.769539078156313,3.29748015599326e-11
0.771543086172345,3.31383101964761e-11
0.773547094188377,3.3228236268459e-11
0.775551102204409,3.32461019443804e-11
0.777555110220441,3.31937333072388e-11
0.779559118236473,3.30732309178225e-11
0.781563126252505,3.28869403540068e-11
0.783567134268537,3.26374229527357e-11
0.785571142284569,2.09190920429777e-10
0.787575150300601,2.12851178739164e-10
0.789579158316633,2.16586285597608e-10
0.791583166332665,2.13263207134962e-10
0.793587174348697,2.08526845989945e-10
0.795591182364729,2.03715965466695e-10
0.797595190380762,1.98841826343473e-10
0.799599198396794,1.93915400651385e-10
0.801603206412826,1.88947351770517e-10
0.803607214428858,1.83948016592431e-10
0.80561122244489,1.78927389907694e-10
0.807615230460922,1.73895110632399e-10
0.809619238476954,1.68860450169543e-10
0.811623246492986,1.63832302417549e-10
0.813627254509018,1.58819175784394e-10
0.81563126252505,1.53829186777979e-10
0.817635270541082,1.48870055290495e-10
0.819639278557114,1.43949101430352e-10
0.821643286573146,1.39073243774367e-10
0.823647294589178,1.34248999116952e-10
0.82565130260521,1.29482483362286e-10
0.827655310621243,1.24779413848816e-10
0.829659318637275,1.20145112597745e-10
0.831663326653307,1.15584510833743e-10
0.833667334669339,1.11102154336388e-10
0.835671342685371,1.06702209814339e-10
0.837675350701403,2.35447366050304e-09
0.839679358717435,2.55912857388095e-09
0.841683366733467,2.76746119936498e-09
0.843687374749499,2.97891265250533e-09
0.845691382765531,3.18225087025712e-09
0.847695390781563,3.00338778868582e-09
0.849699398797595,2.83439735411485e-09
0.851703406813627,2.67472405755706e-09
0.853707414829659,2.52380182068761e-09
0.855711422845691,2.3810567367519e-09
0.857715430861723,2.24590965307197e-09
0.859719438877755,2.11777863688426e-09
0.861723446893788,1.99608138024744e-09
0.86372745490982,1.88023761933278e-09
0.865731462925852,1.76967166359033e-09
0.867735470941884,1.66381515168207e-09
0.869739478957916,1.56211017857657e-09
0.871743486973948,1.46401296480966e-09
0.87374749498998,1.36899827067846e-09
0.875751503006012,1.27656479417736e-09
0.877755511022044,1.18624182793722e-09
0.879759519038076,1.09759749555462e-09
0.881763527054108,1.01024893198456e-09
0.88376753507014,9.23874827394065e-10
0.885771543086172,8.38230807860119e-10
0.887775551102204,7.53168191888648e-10
0.889779559118236,6.68656728119412e-10
0.891783567134269,5.84811996149667e-10
0.893787575150301,5.01928235638663e-10
0.895791583166333,4.20517457610248e-10
0.897795591182365,2.11945504175257e-09
0.899799599198397,3.01675358229806e-09
0.901803607214429,3.35899368139493e-09
0.903807615230461,2.54963997029099e-09
0.905811623246493,1.85211303783355e-09
0.907815631262525,1.26588796057094e-09
0.909819639278557,7.90650073770012e-10
0.911823647294589,4.26345428984287e-10
0.913827655310621,1.42366568692306e-10
0.915831663326653,4.46370588688701e-10
0.917835671342685,3.56364329919364e-12
0.919839679358717,8.96417360452263e-11
0.92184368737475,2.92330975007681e-10
0.923847695390782,6.14430636915034e-10
0.925851703406814,1.05948022138218e-09
0.927855711422846,1.1470056948568e-10
0.929859719438878,5.51040032110267e-10
0.93186372745491,3.27274173627982e-09
0.933867735470942,1.19662117254422e-09
0.935871743486974,4.65705817236514e-12
0.937875751503006,8.84169650294683e-10
0.939879759519038,3.72765377870471e-09
0.94188376753507,8.42122023285918e-09
0.943887775551102,1.16873216653302e-08
0.945891783567134,8.35476195152043e-11
0.947895791583166,5.82890653418257e-14
0.949899799599198,9.85691472046323e-11
0.95190380761523,3.97942858952405e-10
0.953907815631262,4.0867064740649e-12
0.955911823647295,5.46139133248116e-12
0.957915831663327,3.20618497419554e-10
0.959919839679359,3.91719307969845e-10
0.961923847695391,4.75569946025561e-10
0.963927855711423,5.74226847648122e-10
0.965931863727455,6.900753974304e-10
0.967935871743487,8.25882133787086e-10
0.969939879759519,9.84855173525814e-10
0.971943887775551,1.1707141376553e-09
0.973947895791583,1.38777105494997e-09
0.975951903807615,1.85050505942973e-11
0.977955911823647,1.85460771982778e-11
0.979959919839679,2.03439881729669e-11
0.981963927855711,2.08805569806613e-09
0.983967935871743,2.13120038739293e-09
0.985971943887776,2.1751319865535e-09
0.987975951903808,2.21968285198151e-09
0.98997995991984,2.2646598088941e-09
0.991983967935872,2.30984188746661e-09
0.993987975951904,2.35497800461166e-09
0.995991983967936,2.39978461809095e-09
0.997995991983968,2.44394338818076e-09
1,2.48709889144667e-09


==> data/dpc_015.csv <==
0,0.130434782608696
0.00200400801603206,0.123108614601977
0.00400801603206413,0.116249584293987
0.00601202404809619,0.10975631610358
0.00801603206412826,0.103607749363292
0.0100200400801603,0.0977842320008962
0.0120240480961924,0.0922674118297337
0.0140280561122244,0.0870401373719802
0.0160320641282565,0.0820863672787966
0.0180360721442886,0.0773910875129934
0.0200400801603206,0.0729402355493823
0.0220440881763527,0.0687206309270133
0.0240480961923848,0.0647199115525432
0.0260521042084168,0.0609264752410292
0.0280561122244489,0.0573294259840125
0.030060120240481,0.0539185245295702
0.032064128256513,0.0506841428938179
0.0340681362725451,0.047617222445258
0.0360721442885772,0.0447092352496361
0.0380761523046092,0.0419521483922545
0.0400801603206413,0.0393383910215887
0.0420841683366733,0.0368608238794269
0.0440881763527054,0.0345127111095523
0.0460921843687375,0.0322876941537668
0.0480961923847695,0.0301797675622895
0.0501002004008016,0.0281832565614262
0.0521042084168337,0.0262927962356643
0.0541082164328657,0.0245033121941929
0.0561122244488978,0.0228100026034272
0.0581162324649299,0.0212083214775616
0.0601202404809619,0.0196939631286227
0.062124248496994,0.0182628476860205
0.064128256513026,0.0169111076033305
0.0661322645290581,0.015635075077033
0.0681362725450902,0.0144312703082855
0.0701402805611222,0.0132963905445667
0.0721442885771543,0.0122272998432616
0.0741482965931864,0.011221019504017
0.0761523046092184,0.0102747191210288
0.0781563126252505,0.00938570821036463
0.0801603206412826,0.00855142837102092
0.0821643286573146,0.00776944594169603
0.0841683366733467,0.00703744511825194
0.0861723446893788,0.0063532214995765
0.0881763527054108,0.00571467603205879
0.0901803607214429,0.00511980932518055
0.0921843687374749,0.00456671631282327
0.094188376753507,0.00405358123681286
0.0961923847695391,0.00357867293098607
0.0981963927855711,0.00314034038568035
0.100200400801603,0.00273700857403512
0.102204408817635,0.00236717452285704
0.104208416833667,0.00202940361205819
0.106212424849699,0.00172232608783127
0.108216432865731,0.00144463377579018
0.110220440881764,0.00119507698128481
0.112224448897796,0.000972461565003017
0.114228456913828,0.000775646182806731
0.11623246492986,0.000603539679519297
0.118236472945892,0.000455098627092333
0.120240480961924,0.000329324998237951
0.122244488977956,0.000225263967220356
0.124248496993988,0.000142001830063889
0.12625250501002,7.8664036954702e-05
0.128256513026052,3.44133300748595e-05
0.130260521042084,8.44798038063933e-06
0.132264529058116,8.38837351745253e-17
0.134268537074148,5.49441703686423e-13
0.13627254509018,3.11340892854498e-13
0.138276553106212,3.96970951649001e-13
0.140280561122244,6.05193341977461e-13
0.142284569138277,8.59518863246907e-13
0.144288577154309,6.57156302755598e-14
0.146292585170341,3.94778662186331e-12
0.148296593186373,2.4317757284167e-14
0.150300601202405,4.15475666654124e-13
0.152304609218437,8.45767495673994e-15
0.154308617234469,6.63823612028616e-12
0.156312625250501,6.14256633861396e-13
0.158316633266533,7.26242012892411e-12
0.160320641282565,7.66146017796631e-14
0.162324649298597,2.9600600476481e-13
0.164328657314629,1.81479806238465e-14
0.166332665330661,2.40942612089071e-12
0.168336673346693,9.77145974759116e-12
0.170340681362725,1.06098159590944e-11
0.172344689378758,1.57236812634858e-12
0.17434869739479,1.56159832444933e-11
0.176352705410822,7.79601467441795e-12
0.178356713426854,6.98115722809905e-17
0.180360721442886,1.86857102890645e-13
0.182364729458918,1.33823559787812e-12
0.18436873747495,2.22482183332124e-12
0.186372745490982,3.7425901587753e-14
0.188376753507014,4.67906936348807e-12
0.190380761523046,1.26295860790565e-12
0.192384769539078,3.06243564999356e-13
0.19438877755511,4.72320074361333e-12
0.196392785571142,2.03759876613955e-11
0.198396793587174,1.40237618118319e-11
0.200400801603206,4.41307605638276e-12
0.202404809619238,6.62190184433457e-12
0.204408817635271,2.33603505724623e-11
0.206412825651303,3.11585847765063e-12
0.208416833667335,2.81672681826058e-12
0.210420841683367,2.51599580458078e-12
0.212424849699399,2.22851108148941e-12
0.214428857715431,1.89277571359437e-12
0.216432865731463,1.38870349543523e-12
0.218436873747495,9.99149950394578e-13
0.220440881763527,7.00795336822193e-13
0.222444889779559,4.75673474691444e-13
0.224448897795591,3.09711282906546e-13
0.226452905811623,6.08284109248273e-12
0.228456913827655,1.10025263121578e-11
0.230460921843687,4.55678411069091e-11
0.232464929859719,1.25692370139637e-11
0.234468937875752,1.08729974324748e-11
0.236472945891784,4.55339641045939e-11
0.238476953907816,7.40215605966354e-13
0.240480961923848,1.10050428337489e-11
0.24248496993988,1.31288770478977e-14
0.244488977955912,2.13132427243189e-12
0.246492985971944,5.65316931365456e-11
0.248496993987976,9.12809876795392e-12
0.250501002004008,2.75577892453924e-11
0.25250501002004,5.88783622369608e-11
0.254509018036072,3.50528356214702e-11
0.256513026052104,3.07528716773404e-11
0.258517034068136,9.27642182153524e-12
0.260521042084168,1.40666451825755e-12
0.2625250501002,1.66214043839172e-11
0.264529058116232,3.52662430644249e-11
0.266533066132265,6.89609133770816e-11
0.268537074148297,4.65014730611932e-11
0.270541082164329,1.95754231118194e-11
0.272545090180361,1.87768000797973e-11
0.274549098196393,5.60592521321936e-11
0.276553106212425,5.52848534511534e-11
0.278557114228457,2.27101903627237e-11
0.280561122244489,1.04177118093617e-12
0.282565130260521,5.3799463842239e-11
0.284569138276553,1.04341040617121e-11
0.286573146292585,1.01245510079357e-11
0.288577154308617,2.79393470889321e-14
0.290581162324649,6.02968478065391e-14
0.292585170340681,1.10164325996847e-13
0.294589178356713,8.03971041937723e-11
0.296593186372746,8.30240688594302e-11
0.298597194388778,8.83589304921308e-11
0.30060120240481,9.63776730500766e-11
0.302605210420842,1.06675576005186e-10
0.304609218436874,9.77021267163459e-11
0.306613226452906,1.43299858514473e-12
0.308617234468938,1.42777336099614e-12
0.31062124248497,1.40994056886085e-12
0.312625250501002,1.38126899797381e-12
0.314629258517034,1.2282557678063e-12
0.316633266533066,1.05186031889934e-12
0.318637274549098,8.9486389937138e-13
0.32064128256513,7.56000884854543e-13
0.322645290581162,6.33950848986043e-13
0.324649298597194,5.27375630589011e-13
0.326653306613226,2.77374385546035e-13
0.328657314629259,4.99628077023238e-12
0.330661322645291,1.52732885540629e-11
0.332665330661323,1.11654565731134e-14
0.334669338677355,1.61248786677387e-14
0.336673346693387,1.75025419353419e-14
0.338677354709419,1.59482749291955e-14
0.340681362725451,1.30709665554116e-14
0.342685370741483,1.04034704863349e-14
0.344689378757515,1.13643745125384e-10
0.346693386773547,1.47333699819307e-11
0.348697394789579,1.30935815139274e-10
0.350701402805611,4.37842779577967e-11
0.352705410821643,1.85248068174236e-12
0.354709418837675,3.49573131523949e-11
0.356713426853707,1.62057274380349e-11
0.35871743486974,2.37283070573852e-11
0.360721442885772,4.43077406636083e-12
0.362725450901804,2.96461226331551e-14
0.364729458917836,5.23418695595075e-12
0.366733466933868,2.17607556334134e-12
0.3687374749499,5.67259663840249e-12
0.370741482965932,1.34911288158197e-11
0.372745490981964,8.77244714643532e-11
0.374749498997996,2.5611335408761e-11
0.376753507014028,2.3947489379379e-11
0.37875751503006,2.21865944095066e-11
0.380761523046092,2.03027411861539e-11
0.382765531062124,1.86248530092162e-11
0.384769539078156,1.82972433543707e-12
0.386773547094188,3.61942331787861e-11
0.38877755511022,2.67672553052126e-11
0.390781563126253,1.82568142019478e-11
0.392785571142285,1.07645606583695e-11
0.394789579158317,4.61770277757784e-12
0.396793587174349,1.84053831811284e-12
0.398797595190381,3.86064048398114e-12
0.400801603206413,3.02253281411284e-12
0.402805611222445,8.22993310727085e-11
0.404809619238477,1.38793861485097e-10
0.406813627254509,3.18948899607067e-12
0.408817635270541,4.58477531843608e-12
0.410821643286573,6.11632098802301e-12
0.412825651302605,7.56047427566235e-12
0.414829659318637,5.06851845238964e-11
0.416833667334669,6.37431818155671e-11
0.418837675350701,7.98084049943551e-11
0.420841683366733,6.21039710676168e-11
0.422845691382766,4.21680093008115e-11
0.424849699398798,2.61508257384562e-11
0.42685370741483,1.51708284321087e-11
0.428857715430862,8.46591534110889e-11
0.430861723446894,1.86371261253141e-10
0.432865731462926,2.43212933414528e-12
0.434869739478958,1.59336445621259e-11
0.43687374749499,1.05316767208181e-10
0.438877755511022,4.9786067040092e-11
0.440881763527054,1.05680182465667e-10
0.442885771543086,1.85517113368297e-10
0.444889779559118,2.39724851597112e-10
0.44689378757515,2.71308033703855e-10
0.448897795591182,2.16730571862336e-10
0.450901803607214,1.67748317679215e-10
0.452905811623247,1.24775831458062e-10
0.454909819639279,8.51353401380547e-11
0.456913827655311,8.85097329808368e-11
0.458917835671343,9.11272984742704e-11
0.460921843687375,9.29771182553498e-11
0.462925851703407,9.40639201845445e-11
0.464929859719439,9.44064237873881e-11
0.466933867735471,9.40355237439235e-11
0.468937875751503,9.29923833197312e-11
0.470941883767535,9.13265019119193e-11
0.472945891783567,8.90938125181248e-11
0.474949899799599,8.63548562062049e-11
0.476953907815631,1.02385226858336e-10
0.478957915831663,1.00408138749233e-10
0.480961923847695,9.92501812443065e-11
0.482965931863727,1.09952674575577e-10
0.48496993987976,1.27684449597217e-10
0.486973947895792,1.47152238050541e-10
0.488977955911824,1.68381599172688e-10
0.490981963927856,1.91386237129183e-10
0.492985971943888,2.161680879617e-10
0.49498997995992,2.42717528599822e-10
0.496993987975952,2.71013691823573e-10
0.498997995991984,3.01024871738773e-10
0.501002004008016,3.32709005003047e-10
0.503006012024048,3.66014213454043e-10
0.50501002004008,3.6303472860201e-10
0.507014028056112,3.36523349915658e-10
0.509018036072144,3.11149540431959e-10
0.511022044088176,7.899889349836e-14
0.513026052104208,5.98698583979078e-14
0.51503006012024,1.27353770579376e-10
0.517034068136273,1.06407654945123e-10
0.519038076152305,8.5198767152731e-11
0.521042084168337,6.44787421247353e-11
0.523046092184369,4.50755696505392e-11
0.525050100200401,2.78957992549466e-11
0.527054108216433,1.39296188180092e-11
0.529058116232465,4.25973574549222e-12
0.531062124248497,7.51647908621516e-14
0.533066132264529,2.69124639054665e-12
0.535070140280561,1.44974873730649e-09
0.537074148296593,1.30141471456625e-09
0.539078156312625,1.15132426544862e-09
0.541082164328657,8.49794021345751e-10
0.543086172344689,1.52142365152873e-10
0.545090180360721,7.57010898220624e-11
0.547094188376753,3.04316093681465e-11
0.549098196392786,1.14846620617985e-11
0.551102204408818,2.6941730836305e-10
0.55310621242485,4.7516875129243e-11
0.555110220440882,1.73520544090312e-10
0.557114228456914,1.02947405564885e-11
0.559118236472946,1.21399396070601e-11
0.561122244488978,1.60068589342994e-11
0.56312625250501,1.08924047185368e-11
0.565130260521042,1.1305513784225e-12
0.567134268537074,6.91058806398397e-15
0.569138276553106,1.41928692353222e-12
0.571142284569138,5.06667761240522e-12
0.57314629258517,1.05549692440747e-11
0.575150300601202,1.53520917353416e-10
0.577154308617234,3.84241489097889e-11
0.579158316633267,6.51053782891249e-13
0.581162324649299,6.08250207582517e-12
0.583166332665331,9.80557090927238e-12
0.585170340681363,4.52449525341257e-11
0.587174348697395,1.78426019584206e-11
0.589178356713427,1.7139243461556e-11
0.591182364729459,1.64211075231825e-11
0.593186372745491,1.56845064965817e-11
0.595190380761523,1.49261344871079e-11
0.597194388777555,1.41431679265787e-11
0.599198396793587,1.33333752574351e-11
0.601202404809619,1.24952354477413e-11
0.603206412825651,1.76692062378402e-11
0.605210420841683,2.76245791915846e-12
0.607214428857715,2.6940957101469e-12
0.609218436873748,3.38929176811182e-11
0.61122244488978,2.07192134674698e-11
0.613226452905812,1.69912100522584e-11
0.615230460921844,1.35138870451004e-11
0.617234468937876,1.02993206477931e-11
0.619238476953908,7.37221245625538e-12
0.62124248496994,4.77826874154615e-12
0.623246492985972,2.59669136056327e-12
0.625250501002004,2.15165395417238e-12
0.627254509018036,1.09993396026033e-10
0.629258517034068,5.40605502867287e-10
0.6312625250501,5.67042981870254e-11
0.633266533066132,5.76601278835577e-11
0.635270541082164,4.85241338945695e-10
0.637274549098196,2.30864712480336e-10
0.639278557114228,3.65300036494459e-11
0.64128256513026,1.99511609144938e-10
0.643286573146293,2.53155738975458e-10
0.645290581162325,3.18180023136351e-10
0.647294589178357,1.98365513273253e-10
0.649298597194389,1.83149642362358e-10
0.651302605210421,1.74038997304237e-10
0.653306613226453,1.71247219720251e-10
0.655310621242485,1.75311491533739e-10
0.657314629258517,1.87217742595704e-10
0.659318637274549,4.58554562113826e-11
0.661322645290581,5.22092184300551e-11
0.663326653306613,4.40578168007424e-11
0.665330661322645,3.45057576455965e-11
0.667334669338677,3.11056704462899e-11
0.669338677354709,1.44370820025342e-10
0.671342685370741,3.87342586862591e-10
0.673346693386774,6.48462808780056e-10
0.675350701402806,2.38372812184552e-10
0.677354709418838,1.68659940907634e-11
0.67935871743487,7.32432608207236e-11
0.681362725450902,5.09905373134351e-10
0.683366733466934,2.87786368019678e-10
0.685370741482966,1.23109349451004e-10
0.687374749498998,2.79156939203868e-10
0.68937875751503,4.99638203135854e-10
0.691382765531062,7.6430382210631e-10
0.693386773547094,4.90576191720117e-10
0.695390781563126,2.77268893616695e-10
0.697394789579158,1.24615178899224e-10
0.69939879759519,1.28048419936373e-10
0.701402805611222,1.50775942124936e-10
0.703406813627255,1.75750165599659e-10
0.705410821643287,2.03009555151895e-10
0.707414829659319,2.32579924431473e-10
0.709418837675351,2.64474010909227e-10
0.711422845691383,2.98691145172605e-10
0.713426853707415,3.35217015762826e-10
0.715430861723447,3.74023530033442e-10
0.717434869739479,4.15068770925561e-10
0.719438877755511,4.58297048740463e-10
0.721442885771543,7.5365777934103e-11
0.723446893787575,7.74586725182036e-11
0.725450901803607,7.93277446681312e-11
0.727454909819639,8.09673828887848e-11
0.729458917835671,8.23738066778882e-11
0.731462925851703,8.3544989244623e-11
0.733466933867735,8.44805691715392e-11
0.735470941883767,8.51817529358499e-11
0.7374749498998,8.56512099825271e-11
0.739478957915832,8.58929620942945e-11
0.741482965931864,8.59122685974975e-11
0.743486973947896,8.57155088953809e-11
0.745490981963928,8.53100637831824e-11
0.74749498997996,8.47041967347816e-11
0.749498997995992,8.39069363680015e-11
0.751503006012024,8.29279611722721e-11
0.753507014028056,5.72729418009602e-10
0.755511022044088,5.82507352369656e-10
0.75751503006012,5.91681289835056e-10
0.759519038076152,6.00293640082925e-10
0.761523046092184,5.8738216117518e-10
0.763527054108216,5.72341251369441e-10
0.765531062124248,5.57141244197252e-10
0.767535070140281,5.41818934621212e-10
0.769539078156313,5.26409847783796e-10
0.771543086172345,5.10948183578218e-10
0.773547094188377,4.95466769468826e-10
0.775551102204409,4.79997021496188e-10
0.777555110220441,4.64568912991028e-10
0.779559118236473,4.49210950594283e-10
0.781563126252505,4.33950157089974e-10
0.783567134268537,4.18812061040418e-10
0.785571142284569,4.03820692234909e-10
0.787575150300601,3.88998583111779e-10
0.789579158316633,3.74366775471912e-10
0.791583166332665,3.59944832090614e-10
0.793587174348697,3.45750853073787e-10
0.795591182364729,3.31801496342559e-10
0.797595190380762,3.18112001968618e-10
0.799599198396794,3.04696220223692e-10
0.801603206412826,2.91566642646525e-10
0.803607214428858,2.78734436123694e-10
0.80561122244489,3.76590063654518e-10
0.807615230460922,3.89503706586883e-10
0.809619238476954,4.04177653301205e-10
0.811623246492986,2.09550172026806e-09
0.813627254509018,2.0709942835484e-09
0.81563126252505,2.04313680156477e-09
0.817635270541082,2.01199438926849e-09
0.819639278557114,1.97764107594869e-09
0.821643286573146,1.94015935611381e-09
0.823647294589178,1.89963973160381e-09
0.82565130260521,1.85618025575324e-09
0.827655310621243,1.80988609156905e-09
0.829659318637275,1.76086909666002e-09
0.831663326653307,1.7092474501524e-09
0.833667334669339,1.65514533778599e-09
0.835671342685371,1.59869271426053e-09
0.837675350701403,1.54002516316213e-09
0.839679358717435,1.4792838782249e-09
0.841683366733467,1.41661579266759e-09
0.843687374749499,1.35217388607614e-09
0.845691382765531,1.28611770345569e-09
0.847695390781563,1.21861412509073e-09
0.849699398797595,1.14983843133956e-09
0.851703406813627,1.0799757136786e-09
0.853707414829659,1.00922268997514e-09
0.855711422845691,1.20831331670185e-09
0.857715430861723,1.04441258678002e-09
0.859719438877755,2.1155739329586e-10
0.861723446893788,1.50083235329629e-10
0.86372745490982,1.02482882058222e-10
0.865731462925852,6.63063385804439e-11
0.867735470941884,1.07056954801743e-11
0.869739478957916,2.71334899656688e-10
0.871743486973948,8.80515492015002e-10
0.87374749498998,8.33940728075447e-10
0.875751503006012,2.49916067352575e-10
0.877755511022044,7.2772414962543e-12
0.879759519038076,1.09670789821793e-10
0.881763527054108,5.62654381688529e-10
0.88376753507014,1.26617271183873e-09
0.885771543086172,4.96643736213038e-10
0.887775551102204,7.81522825211504e-11
0.889779559118236,9.9297539226834e-12
0.891783567134269,1.1169438424138e-09
0.893787575150301,5.10505216235156e-10
0.895791583166333,1.55132315372462e-11
0.897795591182365,2.58888544304761e-10
0.899799599198397,4.13375793443927e-13
0.901803607214429,3.5765997504044e-17
0.903807615230461,4.14155521939932e-13
0.905811623246493,1.60773388847751e-12
0.907815631262525,3.52372009865451e-12
0.909819639278557,6.09475595824682e-12
0.911823647294589,9.24189618219966e-12
0.913827655310621,1.28733583403388e-11
0.915831663326653,8.72075601658212e-10
0.917835671342685,1.08127198013251e-09
0.919839679358717,1.33096038802372e-09
0.92184368737475,1.27109314029656e-09
0.923847695390782,1.00300587224715e-09
0.925851703406814,7.49227249144593e-10
0.927855711422846,5.16699069300325e-10
0.929859719438878,3.13944471710467e-10
0.93186372745491,4.49899949035133e-11
0.933867735470942,4.53260480999e-11
0.935871743486974,4.9075641538636e-11
0.937875751503006,8.5366709812893e-12
0.939879759519038,5.13391592382266e-12
0.94188376753507,2.564982295414e-12
0.943887775551102,8.69935906760056e-13
0.945891783567134,6.93719088189598e-14
0.947895791583166,1.61467295347495e-13
0.949899799599198,1.11915777474082e-12
0.95190380761523,2.88757070695284e-12
0.953907815631262,5.38187953117174e-12
0.955911823647295,8.48578482343227e-12
0.957915831663327,1.06923762802596e-11
0.959919839679359,1.02560572950495e-11
0.961923847695391,9.81149244014822e-12
0.963927855711423,1.59207021857299e-11
0.965931863727455,6.65022542011635e-12
0.967935871743487,8.44583402116435e-13
0.969939879759519,1.02336675004193e-12
0.971943887775551,1.0477903680462e-11
0.973947895791583,3.34375625433664e-11
0.975951903807615,7.52643951108767e-11
0.977955911823647,1.4267995554596e-10
0.979959919839679,1.37369706631971e-11
0.981963927855711,1.19524238505224e-11
0.983967935871743,1.02515874265442e-11
0.985971943887776,8.63775930520791e-12
0.987975951903808,7.1158483989319e-12
0.98997995991984,5.69294440027241e-12
0.991983967935872,4.37904236073427e-12
0.993987975951904,3.18796228943165e-12
0.995991983967936,1.39060204250085e-11
0.997995991983968,5.02001199618505e-10
1,1.17930755001954e-09


==> data/dpc_03.csv <==
0,0.230769230769231
0.00200400801603206,0.223071638301549
0.00400801603206413,0.216413367892106
0.00601202404809619,0.209941874147103
0.00801603206412826,0.203651560997205
0.0100200400801603,0.197537027286675
0.0120240480961924,0.191593058910823
0.0140280561122244,0.185814621315583
0.0160320641282565,0.180196852340151
0.0180360721442886,0.174735055385621
0.0200400801603206,0.169424692892254
0.0220440881763527,0.164261380110118
0.0240480961923848,0.159240879148087
0.0260521042084168,0.154359093287256
0.0280561122244489,0.149612061545522
0.030060120240481,0.144995953480872
0.032064128256513,0.140507064221586
0.0340681362725451,0.136141809712187
0.0360721442885772,0.131896722164632
0.0380761523046092,0.127768445704754
0.0400801603206413,0.123753732204545
0.0420841683366733,0.119849437291344
0.0440881763527054,0.116052516525498
0.0460921843687375,0.112360021731819
0.0480961923847695,0.108769097509046
0.0501002004008016,0.105276977850827
0.0521042084168337,0.101880982924265
0.0541082164328657,0.0985785159791091
0.0561122244488978,0.0953670603822119
0.0581162324649299,0.0922441767725145
0.0601202404809619,0.0892075003310692
0.062124248496994,0.0862547381608635
0.064128256513026,0.0833836667714827
0.0661322645290581,0.0805921296636653
0.0681362725450902,0.0778780350097753
0.0701402805611222,0.0752393534261809
0.0721442885771543,0.0726741158320525
0.0741482965931864,0.0701804113920125
0.0761523046092184,0.0677563855386259
0.0781563126252505,0.0654002380712457
0.0801603206412826,0.0631102213279004
0.0821643286573146,0.0608846384270723
0.0841683366733467,0.0587218415763629
0.0861723446893788,0.0566202304451891
0.0881763527054108,0.0545782505987863
0.0901803607214429,0.0525943919909245
0.0921843687374749,0.0506671875128657
0.094188376753507,0.0487952115962056
0.0961923847695391,0.0469770788673525
0.0981963927855711,0.0452114428515007
0.100200400801603,0.043496994724055
0.102204408817635,0.041832462107554
0.104208416833667,0.0402166079122333
0.106212424849699,0.0386482292184492
0.108216432865731,0.0371261561992693
0.110220440881764,0.0356492510816065
0.112224448897796,0.034216407144352
0.114228456913828,0.0328265477520261
0.11623246492986,0.031478625422536
0.118236472945892,0.0301716209276878
0.120240480961924,0.0289045424251633
0.122244488977956,0.0276764246207258
0.124248496993988,0.0264863279594744
0.12625250501002,0.0253333378450167
0.128256513026052,0.0242165638854792
0.130260521042084,0.0231351391653212
0.132264529058116,0.0220882195419611
0.134268537074148,0.0210749829662672
0.13627254509018,0.0200946288260063
0.138276553106212,0.0191463773113788
0.140280561122244,0.0182294688018084
0.142284569138277,0.0173431632731879
0.144288577154309,0.0164867397248162
0.146292585170341,0.0156594956252938
0.148296593186373,0.0148607463766728
0.150300601202405,0.014089824796189
0.152304609218437,0.0133460806149279
0.154308617234469,0.0126288799928069
0.156312625250501,0.0119376050492763
0.158316633266533,0.0112716534091704
0.160320641282565,0.01063043776316
0.162324649298597,0.0100133854422806
0.164328657314629,0.0094199380060315
0.166332665330661,0.00884955084356093
0.168336673346693,0.0083016927874724
0.170340681362725,0.00777584573980395
0.172344689378758,0.00727150430975169
0.17434869739479,0.00678817546272437
0.176352705410822,0.00632537818033229
0.178356713426854,0.0058826431309295
0.180360721442886,0.00545951235034255
0.182364729458918,0.00505553893243319
0.18436873747495,0.00467028672915658
0.186372745490982,0.00430333005978845
0.188376753507014,0.00395425342900819
0.190380761523046,0.00362265125353564
0.192384769539078,0.00330812759703187
0.19438877755511,0.00301029591298397
0.196392785571142,0.00272877879530548
0.198396793587174,0.00246320773639323
0.200400801603206,0.0022132228923915
0.202404809619238,0.00197847285542344
0.204408817635271,0.00175861443255866
0.206412825651303,0.00155331243129418
0.208416833667335,0.00136223945133446
0.210420841683367,0.00118507568246362
0.212424849699399,0.00102150870831092
0.214428857715431,0.000871233315817402
0.216432865731463,0.000733951310218946
0.218436873747495,0.000609371335367436
0.220440881763527,0.00049720869921848
0.222444889779559,0.000397185204320491
0.224448897795591,0.000309028983146623
0.226452905811623,0.00023247433811782
0.228456913827655,0.000167261586173207
0.230460921843687,0.000113136907753493
0.232464929859719,6.98521983502242e-05
0.234468937875752,3.71649301161022e-05
0.236472945891784,1.48380089640431e-05
0.238476953907816,2.63964074098167e-06
0.240480961923848,2.70542976339141e-15
0.24248496993988,6.26988516490321e-13
0.244488977955912,1.09678526269009e-13
0.246492985971944,8.44874582476007e-13
0.248496993987976,1.29194609452377e-13
0.250501002004008,1.00268776813276e-13
0.25250501002004,2.09367644877364e-12
0.254509018036072,1.60317959719296e-12
0.256513026052104,1.58069347465123e-12
0.258517034068136,9.56049715650227e-13
0.260521042084168,1.19086262721972e-13
0.2625250501002,2.31426819265194e-12
0.264529058116232,6.16722305176186e-15
0.266533066132265,6.85529853915935e-13
0.268537074148297,1.07428280488622e-12
0.270541082164329,1.91390990559095e-12
0.272545090180361,9.37119056562658e-12
0.274549098196393,5.44358787573579e-12
0.276553106212425,1.57741398756267e-11
0.278557114228457,1.09126239580552e-12
0.280561122244489,5.43609947039416e-13
0.282565130260521,2.74396611646287e-12
0.284569138276553,4.58159091228281e-13
0.286573146292585,8.08402161647077e-13
0.288577154308617,3.52188818649837e-12
0.290581162324649,1.13659171852458e-13
0.292585170340681,7.88881252937848e-12
0.294589178356713,1.51954003811689e-11
0.296593186372746,1.18121641982954e-11
0.298597194388778,8.89381827549333e-12
0.30060120240481,1.54245140796537e-11
0.302605210420842,4.98145896944152e-12
0.304609218436874,1.7218894136949e-11
0.306613226452906,5.54906907272762e-14
0.308617234468938,2.55785214588729e-13
0.31062124248497,9.60389571047919e-13
0.312625250501002,3.31466019488279e-13
0.314629258517034,4.81813391558602e-12
0.316633266533066,9.14073135662754e-12
0.318637274549098,1.40392769113051e-11
0.32064128256513,1.85231224548235e-11
0.322645290581162,3.3227959405917e-12
0.324649298597194,2.24432998896793e-11
0.326653306613226,2.16795272377445e-11
0.328657314629259,1.91582336735545e-11
0.330661322645291,1.52666660085661e-11
0.332665330661323,1.05732035894153e-11
0.334669338677355,2.02093145426635e-11
0.336673346693387,7.59848837953323e-12
0.338677354709419,3.58666163080593e-11
0.340681362725451,1.3446897696345e-13
0.342685370741483,7.36088540423302e-13
0.344689378757515,1.35009622520633e-11
0.346693386773547,2.22110353491765e-12
0.348697394789579,3.20991472673793e-11
0.350701402805611,2.53129407634367e-12
0.352705410821643,8.49465268595248e-13
0.354709418837675,4.1448321747193e-13
0.356713426853707,6.84367780876199e-12
0.35871743486974,9.86111788004124e-12
0.360721442885772,2.1959810821194e-11
0.362725450901804,2.6494513382042e-12
0.364729458917836,4.88905820741181e-11
0.366733466933868,9.35818169672677e-13
0.3687374749499,3.27561753515597e-11
0.370741482965932,3.23274463010645e-11
0.372745490981964,3.00045949470495e-11
0.374749498997996,2.62441185680753e-11
0.376753507014028,3.42131726191173e-12
0.37875751503006,4.63046648647576e-12
0.380761523046092,6.03844712156651e-12
0.382765531062124,7.63384993546588e-12
0.384769539078156,9.40011917526695e-12
0.386773547094188,1.13168981324565e-11
0.38877755511022,2.02203169973952e-11
0.390781563126253,5.42948017398934e-12
0.392785571142285,5.24967931251644e-12
0.394789579158317,5.05081430554644e-12
0.396793587174349,4.83865128072131e-12
0.398797595190381,4.61809869068128e-12
0.400801603206413,4.39323132183526e-12
0.402805611222445,4.16734225605945e-12
0.404809619238477,3.94301282518797e-12
0.406813627254509,3.59131895294333e-12
0.408817635270541,3.086217645125e-12
0.410821643286573,2.64054241472015e-12
0.412825651302605,2.24822562897001e-12
0.414829659318637,1.90380316574348e-12
0.416833667334669,1.6023685710466e-12
0.418837675350701,1.33952146117855e-12
0.420841683366733,1.11131304154395e-12
0.422845691382766,9.14191260199299e-13
0.424849699398798,7.44947763378508e-13
0.42685370741483,6.00668500161962e-13
0.428857715430862,3.64305307931978e-11
0.430861723446894,1.56542182187878e-11
0.432865731462926,2.59126383544432e-11
0.434869739478958,3.81609012562882e-11
0.43687374749499,1.33066401964475e-12
0.438877755511022,7.67455595163325e-13
0.440881763527054,5.60465305014305e-13
0.442885771543086,9.1852928843244e-13
0.444889779559118,9.02145268115164e-11
0.44689378757515,2.80469605327449e-13
0.448897795591182,2.97388531861468e-11
0.450901803607214,7.1320560428124e-11
0.452905811623247,7.13012389323199e-11
0.454909819639279,1.75477120360762e-11
0.456913827655311,1.36405693874271e-14
0.458917835671343,5.4575357697203e-12
0.460921843687375,1.5291175084503e-11
0.462925851703407,3.80178720930055e-11
0.464929859719439,1.89210001605351e-11
0.466933867735471,4.84312043951833e-12
0.468937875751503,2.40184387966113e-12
0.470941883767535,9.93905501665294e-11
0.472945891783567,9.4489088263387e-11
0.474949899799599,8.91086323244041e-11
0.476953907815631,4.15872364486159e-11
0.478957915831663,6.15285633574778e-11
0.480961923847695,8.60691094436491e-11
0.482965931863727,1.15840675622329e-10
0.48496993987976,1.10429136413997e-10
0.486973947895792,8.04975753208328e-11
0.488977955911824,5.28471267139379e-11
0.490981963927856,2.75318414329176e-11
0.492985971943888,3.23503745909094e-11
0.49498997995992,5.2542679945311e-12
0.496993987975952,1.20654742911912e-12
0.498997995991984,7.26211340002758e-12
0.501002004008016,4.01143415852803e-12
0.503006012024048,2.9357816007528e-14
0.50501002004008,1.38566423087893e-10
0.507014028056112,3.80585715670548e-11
0.509018036072144,5.92463794593635e-11
0.511022044088176,8.38447489041322e-11
0.513026052104208,1.11861721757944e-10
0.51503006012024,1.43746624001689e-10
0.517034068136273,1.33921109941156e-10
0.519038076152305,1.03889009784908e-10
0.521042084168337,7.56179978074616e-11
0.523046092184369,5.46438701163748e-11
0.525050100200401,9.11718165842666e-11
0.527054108216433,1.3550006228135e-10
0.529058116232465,1.4604330505624e-10
0.531062124248497,1.01409333369102e-10
0.533066132264529,6.28320166071395e-11
0.535070140280561,3.1164998703031e-11
0.537074148296593,6.68009419304082e-11
0.539078156312625,1.37663172375131e-10
0.541082164328657,1.17032679145506e-11
0.543086172344689,5.40497734278944e-11
0.545090180360721,1.41413031738226e-10
0.547094188376753,9.7811624320712e-11
0.549098196392786,1.69984749088698e-10
0.551102204408818,7.01676689177323e-11
0.55310621242485,9.31532951327874e-12
0.555110220440882,4.34243669994235e-14
0.557114228456914,6.65310508214552e-14
0.559118236472946,9.67252612236977e-14
0.561122244488978,1.34825341466668e-13
0.56312625250501,1.8151210851747e-13
0.565130260521042,2.37298985143648e-13
0.567134268537074,1.91033856956279e-10
0.569138276553106,1.91334971061081e-10
0.571142284569138,1.93018356214759e-10
0.57314629258517,1.96050702344881e-10
0.575150300601202,2.00407116764528e-10
0.577154308617234,2.06069808433972e-10
0.579158316633267,2.11939054510869e-10
0.581162324649299,2.07680823869282e-10
0.583166332665331,2.02407764970149e-10
0.585170340681363,1.96227398457636e-10
0.587174348697395,1.89251121547827e-10
0.589178356713427,1.81592086722907e-10
0.591182364729459,1.7336327579796e-10
0.593186372745491,2.48821535354423e-12
0.595190380761523,2.4876659686165e-12
0.597194388777555,2.4812479295559e-12
0.599198396793587,2.46932531617609e-12
0.601202404809619,2.45226680826021e-12
0.603206412825651,2.40581795230324e-12
0.605210420841683,2.23568764942095e-12
0.607214428857715,2.07422641254528e-12
0.609218436873748,1.92125332070762e-12
0.61122244488978,1.77656631295331e-12
0.613226452905812,1.63994567670608e-12
0.615230460921844,1.5111572102996e-12
0.617234468937876,1.38995508956375e-12
0.619238476953908,1.27608444360131e-12
0.62124248496994,1.16928365787897e-12
0.623246492985972,1.0692864226884e-12
0.625250501002004,2.48657697790318e-15
0.627254509018036,1.43188685890145e-12
0.629258517034068,5.46298975550913e-12
0.6312625250501,1.20451668066587e-11
0.633266533066132,2.11166715862794e-11
0.635270541082164,3.26054848907203e-11
0.637274549098196,4.64301420761116e-11
0.639278557114228,6.77339365875462e-15
0.64128256513026,2.3266021105045e-15
0.643286573146293,4.00159287134784e-16
0.645290581162325,7.64927131789722e-18
0.647294589178357,4.2193349816769e-16
0.649298597194389,1.14747738391415e-15
0.651302605210421,1.8831091070594e-15
0.653306613226453,2.47955867919998e-15
0.655310621242485,2.89637246404721e-15
0.657314629258517,3.16262105700975e-15
0.659318637274549,3.34516020566568e-15
0.661322645290581,8.52590656941399e-11
0.663326653306613,1.36939505983858e-10
0.665330661322645,2.45938093316364e-10
0.667334669338677,2.18014110854185e-10
0.669338677354709,9.48664181183297e-11
0.671342685370741,1.5288748663388e-11
0.673346693386774,2.10442501561256e-10
0.675350701402806,2.48289536128402e-10
0.677354709418838,1.25243022923589e-10
0.67935871743487,5.11569155892477e-11
0.681362725450902,1.33597715256849e-11
0.683366733466934,1.51315122837378e-10
0.685370741482966,5.09332423645643e-11
0.687374749498998,3.38516088596354e-12
0.68937875751503,2.25378119721198e-11
0.691382765531062,2.96403461735696e-11
0.693386773547094,3.1299825369566e-11
0.695390781563126,2.71435035903821e-11
0.697394789579158,1.38744883804021e-10
0.69939879759519,4.29993666681427e-12
0.701402805611222,3.08538729551761e-13
0.703406813627255,8.44299385757081e-13
0.705410821643287,5.47191855176897e-12
0.707414829659319,1.36405962073367e-11
0.709418837675351,2.35943330702858e-12
0.711422845691383,3.93532274657407e-12
0.713426853707415,6.36605919321859e-12
0.715430861723447,1.00403691490385e-11
0.717434869739479,1.55001963011593e-11
0.719438877755511,2.34945112651493e-11
0.721442885771543,3.5050212201272e-11
0.723446893787575,4.62645796441741e-11
0.725450901803607,4.48702152104251e-11
0.727454909819639,4.34543193711431e-11
0.729458917835671,4.20101124449936e-11
0.731462925851703,4.05311741787022e-11
0.733466933867735,3.90115422662032e-11
0.735470941883767,3.74458203154308e-11
0.7374749498998,3.58292949914247e-11
0.739478957915832,3.41580619080451e-11
0.741482965931864,3.24291601612633e-11
0.743486973947896,3.81480697332418e-11
0.745490981963928,8.3553577879013e-12
0.74749498997996,1.53772481842882e-12
0.749498997995992,3.99805309294706e-11
0.751503006012024,6.09836712943824e-11
0.753507014028056,5.27118236065658e-11
0.755511022044088,4.48421088642805e-11
0.75751503006012,3.73803966404992e-11
0.759519038076152,3.03410387605343e-11
0.761523046092184,2.37525970648128e-11
0.763527054108216,1.7665975928095e-11
0.765531062124248,1.2165878648887e-11
0.767535070140281,7.38685530429931e-12
0.769539078156313,8.34520858913459e-12
0.771543086172345,2.56762932704749e-12
0.773547094188377,1.58208001186701e-10
0.775551102204409,7.60644285035994e-11
0.777555110220441,1.79076622152449e-10
0.779559118236473,3.46689268502445e-11
0.781563126252505,3.18966522487447e-10
0.783567134268537,1.77314773662905e-10
0.785571142284569,2.29360525808049e-10
0.787575150300601,2.90737358458978e-10
0.789579158316633,3.62900022792056e-10
0.791583166332665,4.63159629166003e-12
0.793587174348697,5.58632532116218e-12
0.795591182364729,6.60596587957173e-12
0.797595190380762,7.66429692663115e-12
0.799599198396794,8.72504015629377e-12
0.801603206412826,9.74051669723769e-12
0.803607214428858,1.06507413258336e-11
0.80561122244489,1.13833593127628e-11
0.807615230460922,8.92353489346069e-11
0.809619238476954,9.99155432529494e-11
0.811623246492986,1.1167994445074e-10
0.813627254509018,1.24755021208602e-10
0.81563126252505,1.33974069101389e-10
0.817635270541082,1.12296668561188e-10
0.819639278557114,9.30649132296145e-11
0.821643286573146,7.59575606029948e-11
0.823647294589178,6.07202925893201e-11
0.82565130260521,4.71666122181871e-11
0.827655310621243,3.51805775064102e-11
0.829659318637275,2.47216268362529e-11
0.831663326653307,2.62871066143571e-10
0.833667334669339,2.63520188432722e-10
0.835671342685371,3.17087496249646e-12
0.837675350701403,1.9656597368943e-10
0.839679358717435,2.21805105441516e-10
0.841683366733467,3.90900691123265e-12
0.843687374749499,1.1300428673787e-11
0.845691382765531,3.00059141366254e-10
0.847695390781563,5.10598043273878e-10
0.849699398797595,2.56814776031753e-10
0.851703406813627,8.91696544830767e-11
0.853707414829659,8.41987965566841e-11
0.855711422845691,1.26009047843857e-10
0.857715430861723,1.81490189182188e-10
0.859719438877755,2.53320671175439e-10
0.861723446893788,3.07794862661456e-10
0.86372745490982,3.52063572722337e-10
0.865731462925852,3.99894912119088e-10
0.867735470941884,4.51335620529708e-10
0.869739478957916,5.0641858577714e-10
0.871743486973948,5.65162479490184e-10
0.87374749498998,5.38960227516755e-10
0.875751503006012,4.86550739627942e-10
0.877755511022044,4.36575800920298e-10
0.879759519038076,3.89134969783791e-10
0.881763527054108,3.44313927641599e-10
0.88376753507014,3.02184358485638e-10
0.885771543086172,1.55799255896047e-10
0.887775551102204,1.59455668088749e-10
0.889779559118236,1.6278004872291e-10
0.891783567134269,1.6576506689898e-10
0.893787575150301,1.68405361895096e-10
0.895791583166333,1.70697476381867e-10
0.897795591182365,1.72639780949455e-10
0.899799599198397,1.74232390891802e-10
0.901803607214429,1.75477076547912e-10
0.903807615230461,1.76377168243233e-10
0.905811623246493,1.76937456919143e-10
0.907815631262525,1.7716409144189e-10
0.909819639278557,1.77064473559543e-10
0.911823647294589,1.76647151405631e-10
0.913827655310621,1.75921712416371e-10
0.915831663326653,1.74898676455909e-10
0.917835671342685,1.73589389813553e-10
0.919839679358717,1.72005920856829e-10
0.92184368737475,1.70160957822779e-10
0.923847695390782,1.68067709394179e-10
0.925851703406814,1.65739808521281e-10
0.927855711422846,2.67695299818156e-10
0.929859719438878,2.64595478945205e-10
0.93186372745491,2.61970791480505e-10
0.933867735470942,2.59807424277989e-10
0.935871743486974,2.5809261780228e-10
0.937875751503006,2.60994645467216e-10
0.939879759519038,2.78380629175375e-10
0.94188376753507,2.96571357254541e-10
0.943887775551102,3.15575261775884e-10
0.945891783567134,3.35399499252487e-10
0.947895791583166,3.56049934864089e-10
0.949899799599198,3.77531131424406e-10
0.95190380761523,3.99846342720486e-10
0.953907815631262,4.22997510919582e-10
0.955911823647295,4.46985268246462e-10
0.957915831663327,4.71808942099307e-10
0.959919839679359,4.97466563972286e-10
0.961923847695391,5.23954881463597e-10
0.963927855711423,5.51269373552026e-10
0.965931863727455,5.79404268626657e-10
0.967935871743487,6.08352565182581e-10
0.969939879759519,6.3810605514915e-10
0.971943887775551,6.68655349187555e-10
0.973947895791583,6.99989904186196e-10
0.975951903807615,7.32098052638033e-10
0.977955911823647,7.42870160915754e-10
0.979959919839679,7.17265116535537e-10
0.981963927855711,6.92099926406942e-10
0.983967935871743,6.67389497350154e-10
0.985971943887776,6.43147355175948e-10
0.987975951903808,6.1938567911492e-10
0.98997995991984,5.96115337419599e-10
0.991983967935872,5.73345924496704e-10
0.993987975951904,2.13243380641909e-13
0.995991983967936,1.89439952607935e-13
0.997995991983968,1.6789107588037e-13
1,1.48452572567722e-13


==> data/logV1vsN.csv <==
0.02,-Inf
0.04,-11.7585167642906
0.06,-8.54464835543703
0.08,-6.8310017131306
0.1,-5.74771620987013
0.12,-4.99723778826373
0.14,-4.44605844086685
0.16,-4.02306039438683
0.18,-3.68649060704165
0.2,-3.41045747192816
0.22,-3.17830573467938
0.24,-2.97896941749205
0.26,-2.80486950877055
0.28,-2.6506495808145
0.3,-2.51243598105895
0.32,-2.38733743153727
0.34,-2.27316224134973
0.36,-2.16821173614513
0.38,-2.07114582222717
0.4,-1.98089160580486
0.42,-1.89657774383409
0.44,-1.81748651618613
0.46,-1.74302114313058
0.48,-1.67268123751017
0.5,-1.606042163369
0.52,-1.54274105482428
0.54,-1.48246481901705
0.56,-1.42494341633107
0.58,-1.36993928875074
0.6,-1.31724711389839
0.62,-1.26667901492334
0.64,-1.21807910576224
0.66,-1.17129985782478
0.68,-1.12621094176232
0.7,-1.08269697185063
0.72,-1.04065398853257
0.74,-0.999987422220249
0.76,-0.960610426511981
0.78,-0.922446013787881
0.8,-0.885422099229139
0.82,-0.849473880055917
0.84,-0.814543937263597
0.86,-0.780573932526614
0.88,-0.747513856536573
0.9,-0.715318445680337
0.92,-0.683943129845465
0.94,-0.653348299692335
0.96,-0.623496654651126
0.98,-0.594353509093405
1,-0.565886301971355


==> data/timesharing.csv <==
0,0.130434782608696
4.04040404040404e-05,0.13021678133631
8.08080808080808e-05,0.130125468273559
0.000121212121212121,0.130054993909991
0.000161616161616162,0.129995304624421
0.000202020202020202,0.12994250645206
0.000242424242424242,0.129894602438995
0.000282828282828283,0.129850406366224
0.000323232323232323,0.129809145387266
0.000363636363636364,0.129770282709327
0.000404040404040404,0.129733427517307
0.000444444444444444,0.129698284792781
0.000484848484848485,0.129664625347732
0.000525252525252525,0.129632266930452
0.000565656565656566,0.129601061779641
0.000606060606060606,0.12957088812513
0.000646464646464646,0.129541644205578
0.000686868686868687,0.129513243947989
0.000727272727272727,0.129485613777421
0.000767676767676768,0.129458690215266
0.000808080808080808,0.129432418040211
0.000848484848484849,0.129406748858679
0.000888888888888889,0.129381639978547
0.000929292929292929,0.129357053511029
0.00096969696969697,0.129332955646643
0.00101010101010101,0.129309316065733
0.00105050505050505,0.129286107454172
0.00109090909090909,0.129263305102193
0.00113131313131313,0.129240886569542
0.00117171717171717,0.129218831404028
0.00121212121212121,0.129197120903409
0.00125252525252525,0.12917573791274
0.00129292929292929,0.129154666650928
0.00133333333333333,0.129133892561507
0.00137373737373737,0.129113402183626
0.00141414141414141,0.129093183040003
0.00145454545454545,0.12907322353919
0.00149494949494949,0.129053512889979
0.00153535353535354,0.129034041026161
0.00157575757575758,0.129014798540137
0.00161616161616162,0.128995776624145
0.00165656565656566,0.128976967018069
0.0016969696969697,0.128958361962936
0.00173737373737374,0.128939954159377
0.00177777777777778,0.128921736730405
0.00181818181818182,0.128903703187988
0.00185858585858586,0.12888584740294
0.0018989898989899,0.128868163577753
0.00193939393939394,0.128850646222006
0.00197979797979798,0.128833290130078
0.00202020202020202,0.128816090360898
0.00206060606060606,0.128799042219502
0.0021010101010101,0.128782141240215
0.00214141414141414,0.128765383171287
0.00218181818181818,0.128748763960818
0.00222222222222222,0.128732279743858
0.00226262626262626,0.128715926830556
0.0023030303030303,0.128699701695258
0.00234343434343434,0.128683600966464
0.00238383838383838,0.128667621417556
0.00242424242424242,0.128651759958236
0.00246464646464646,0.128636013626602
0.0025050505050505,0.128620379581804
0.00254545454545455,0.128604855097236
0.00258585858585859,0.128589437554209
0.00262626262626263,0.128574124436067
0.00266666666666667,0.128558913322713
0.00270707070707071,0.128543801885501
0.00274747474747475,0.128528787882476
0.00278787878787879,0.128513869153922
0.00282828282828283,0.128499043618206
0.00286868686868687,0.128484309267884
0.00290909090909091,0.128469664166051
0.00294949494949495,0.128455106442927
0.00298989898989899,0.128440634292642
0.00303030303030303,0.128426245970225
0.00307070707070707,0.128411939788766
0.00311111111111111,0.128397714116754
0.00315151515151515,0.128383567375558
0.00319191919191919,0.128369498037067
0.00323232323232323,0.128355504621453
0.00327272727272727,0.128341585695064
0.00331313131313131,0.128327739868434
0.00335353535353535,0.128313965794402
0.00339393939393939,0.128300262166331
0.00343434343434343,0.128286627716423
0.00347474747474748,0.128273061214124
0.00351515151515152,0.128259561464611
0.00355555555555556,0.128246127307357
0.0035959595959596,0.12823275761477
0.00363636363636364,0.128219451290902
0.00367676767676768,0.128206207270217
0.00371717171717172,0.128193024516428
0.00375757575757576,0.128179902021383
0.0037979797979798,0.128166838804009
0.00383838383838384,0.128153833909307
0.00387878787878788,0.128140886407391
0.00391919191919192,0.128127995392575
0.00395959595959596,0.1281151599825
0.004,0.128102379317306
0.004,0.128102379317306
0.00782828282828283,0.126808415889858
0.0116565656565657,0.125514452462411
0.0154848484848485,0.124220489034963
0.0193131313131313,0.122926525607516
0.0231414141414141,0.121632562180068
0.026969696969697,0.120338598752621
0.0307979797979798,0.119044635325173
0.0346262626262626,0.117750671897726
0.0384545454545454,0.116456708470278
0.0422828282828283,0.115162745042831
0.0461111111111111,0.113868781615383
0.0499393939393939,0.112574818187936
0.0537676767676768,0.111280854760488
0.0575959595959596,0.10998689133304
0.0614242424242424,0.108692927905593
0.0652525252525253,0.107398964478145
0.0690808080808081,0.106105001050698
0.0729090909090909,0.10481103762325
0.0767373737373737,0.103517074195803
0.0805656565656566,0.102223110768355
0.0843939393939394,0.100929147340908
0.0882222222222222,0.0996351839134602
0.0920505050505051,0.0983412204860126
0.0958787878787879,0.0970472570585651
0.0997070707070707,0.0957532936311176
0.103535353535354,0.09445933020367
0.107363636363636,0.0931653667762225
0.111191919191919,0.0918714033487749
0.115020202020202,0.0905774399213274
0.118848484848485,0.0892834764938799
0.122676767676768,0.0879895130664324
0.126505050505051,0.0866955496389848
0.130333333333333,0.0854015862115373
0.134161616161616,0.0841076227840898
0.137989898989899,0.0828136593566422
0.141818181818182,0.0815196959291947
0.145646464646465,0.0802257325017471
0.149474747474747,0.0789317690742996
0.15330303030303,0.0776378056468521
0.157131313131313,0.0763438422194045
0.160959595959596,0.075049878791957
0.164787878787879,0.0737559153645095
0.168616161616162,0.0724619519370619
0.172444444444444,0.0711679885096144
0.176272727272727,0.0698740250821669
0.18010101010101,0.0685800616547193
0.183929292929293,0.0672860982272718
0.187757575757576,0.0659921347998243
0.191585858585859,0.0646981713723767
0.195414141414141,0.0634042079449292
0.199242424242424,0.0621102445174817
0.203070707070707,0.0608162810900341
0.20689898989899,0.0595223176625866
0.210727272727273,0.0582283542351391
0.214555555555556,0.0569343908076915
0.218383838383838,0.055640427380244
0.222212121212121,0.0543464639527965
0.226040404040404,0.0530525005253489
0.229868686868687,0.0517585370979014
0.23369696969697,0.0504645736704538
0.237525252525253,0.0491706102430063
0.241353535353535,0.0478766468155588
0.245181818181818,0.0465826833881113
0.249010101010101,0.0452887199606637
0.252838383838384,0.0439947565332162
0.256666666666667,0.0427007931057686
0.26049494949495,0.0414068296783211
0.264323232323232,0.0401128662508736
0.268151515151515,0.038818902823426
0.271979797979798,0.0375249393959785
0.275808080808081,0.036230975968531
0.279636363636364,0.0349370125410834
0.283464646464646,0.0336430491136359
0.287292929292929,0.0323490856861884
0.291121212121212,0.0310551222587408
0.294949494949495,0.0297611588312933
0.298777777777778,0.0284671954038458
0.302606060606061,0.0271732319763982
0.306434343434343,0.0258792685489507
0.310262626262626,0.0245853051215032
0.314090909090909,0.0232913416940556
0.317919191919192,0.0219973782666081
0.321747474747475,0.0207034148391605
0.325575757575758,0.019409451411713
0.32940404040404,0.0181154879842655
0.333232323232323,0.016821524556818
0.337060606060606,0.0155275611293704
0.340888888888889,0.0142335977019229
0.344717171717172,0.0129396342744754
0.348545454545455,0.0116456708470278
0.352373737373737,0.0103517074195803
0.35620202020202,0.00905774399213274
0.360030303030303,0.0077637805646852
0.363858585858586,0.00646981713723768
0.367686868686869,0.00517585370979014
0.371515151515152,0.00388189028234261
0.375343434343434,0.00258792685489506
0.379171717171717,0.00129396342744753
0.383,0
0.383,0
0.389232323232323,0
0.395464646464646,0
0.40169696969697,0
0.407929292929293,0
0.414161616161616,0
0.420393939393939,0
0.426626262626263,0
0.432858585858586,0
0.439090909090909,0
0.445323232323232,0
0.451555555555556,0
0.457787878787879,0
0.464020202020202,0
0.470252525252525,0
0.476484848484849,0
0.482717171717172,0
0.488949494949495,0
0.495181818181818,0
0.501414141414141,0
0.507646464646465,0
0.513878787878788,0
0.520111111111111,0
0.526343434343434,0
0.532575757575758,0
0.538808080808081,0
0.545040404040404,0
0.551272727272727,0
0.557505050505051,0
0.563737373737374,0
0.569969696969697,0
0.57620202020202,0
0.582434343434343,0
0.588666666666667,0
0.59489898989899,0
0.601131313131313,0
0.607363636363636,0
0.61359595959596,0
0.619828282828283,0
0.626060606060606,0
0.632292929292929,0
0.638525252525252,0
0.644757575757576,0
0.650989898989899,0
0.657222222222222,0
0.663454545454546,0
0.669686868686869,0
0.675919191919192,0
0.682151515151515,0
0.688383838383838,0
0.694616161616162,0
0.700848484848485,0
0.707080808080808,0
0.713313131313131,0
0.719545454545454,0
0.725777777777778,0
0.732010101010101,0
0.738242424242424,0
0.744474747474748,0
0.750707070707071,0
0.756939393939394,0
0.763171717171717,0
0.76940404040404,0
0.775636363636364,0
0.781868686868687,0
0.78810101010101,0
0.794333333333333,0
0.800565656565656,0
0.80679797979798,0
0.813030303030303,0
0.819262626262626,0
0.82549494949495,0
0.831727272727273,0
0.837959595959596,0
0.844191919191919,0
0.850424242424242,0
0.856656565656566,0
0.862888888888889,0
0.869121212121212,0
0.875353535353535,0
0.881585858585859,0
0.887818181818182,0
0.894050505050505,0
0.900282828282828,0
0.906515151515152,0
0.912747474747475,0
0.918979797979798,0
0.925212121212121,0
0.931444444444444,0
0.937676767676768,0
0.943909090909091,0
0.950141414141414,0
0.956373737373737,0
0.962606060606061,0
0.968838383838384,0
0.975070707070707,0
0.98130303030303,0
0.987535353535353,0
0.993767676767677,0
1,0

